Understanding the Factors that Impact the Popularity of GitHub Repositories

Software popularity is a valuable information to modern open source developers, who constantly want to know if their systems are attracting new users, if new releases are gaining acceptance, or if they are meeting user's expectations. In this paper, we describe a study on the popularity of software systems hosted at GitHub, which is the world's largest collection of open source software. GitHub provides an explicit way for users to manifest their satisfaction with a hosted repository: the stargazers button. In our study, we reveal the main factors that impact the number of stars of GitHub projects, including programming language and application domain. We also study the impact of new features on project popularity. Finally, we identify four main patterns of popularity growth, which are derived after clustering the time series representing the number of stars of 2,279 popular GitHub repositories. We hope our results provide valuable insights to developers and maintainers, which can help them on building and evolving systems in a competitive software market.

==> images/clusters/clusters-stars-overview.txt <==
       [,1]   [,2]   [,3] [,4]   [,5]
[1,] 1692.0 1692.0 1697.0 1692 1744.0
[2,] 1993.0 2184.0 2186.5 2123 2293.0
[3,] 2542.0 2978.5 3147.0 2814 2833.5
[4,] 4124.5 4613.0 4936.5 4095 3836.0
[5,] 7240.0 8246.0 8730.0 7008 5455.0
attr(,"class")
        0 
"integer" 


==> images/clusters/top5-langs-C0.txt <==
[1] 0.31615120 0.14432990 0.10309278 0.08247423 0.06872852
[1] "JavaScript"  "Java"        "Go"          "Python"      "Objective-C"


==> images/clusters/top5-langs-C1.txt <==
[1] 0.31486486 0.10810811 0.09864865 0.09459459 0.06216216
[1] "JavaScript"  "Objective-C" "Python"      "Java"        "PHP"        


==> images/clusters/top5-langs-C2.txt <==
[1] 0.43373494 0.14457831 0.08433735 0.06024096 0.04819277
[1] "JavaScript"  "Java"        "C++"         "C"           "Objective-C"


==> images/clusters/top5-langs-C3.txt <==
[1] 0.37632339 0.15688162 0.08180943 0.06929740 0.05871030
[1] "JavaScript"  "Ruby"        "Objective-C" "Python"      "HTML"       


==> images/clusters/top5-langs-C4.txt <==
[1] 0.31818182 0.22727273 0.09090909 0.09090909 0.04545455
[1] "JavaScript"  "C"           "Objective-C" "Python"      "CSS"        


==> images/cumulative/cumulative-analysis.csv <==
"";"line1";"line2";"line3"
"1";0,424166666666667;0,0283333333333333;0
"2";0,47625;0,0358333333333333;0
"3";0,5175;0,0470833333333333;0
"4";0,552916666666667;0,0604166666666667;0,000416666666666667
"5";0,586666666666667;0,0720833333333333;0,000416666666666667
"6";0,610833333333333;0,085;0,000416666666666667
"7";0,62875;0,095;0,000416666666666667
"8";0,64875;0,104583333333333;0,000416666666666667
"9";0,659583333333333;0,109166666666667;0,000416666666666667
"10";0,677916666666667;0,115;0,000416666666666667
"11";0,689166666666667;0,11875;0,000416666666666667
"12";0,69875;0,127916666666667;0,00125
"13";0,7125;0,135416666666667;0,00125
"14";0,724583333333333;0,143333333333333;0,00208333333333333
"15";0,7375;0,154583333333333;0,00208333333333333
"16";0,74625;0,162916666666667;0,00291666666666667
"17";0,754583333333333;0,173333333333333;0,00291666666666667
"18";0,762916666666667;0,17875;0,00375
"19";0,774583333333333;0,185;0,00375
"20";0,785;0,195416666666667;0,00458333333333333
"21";0,794166666666667;0,202083333333333;0,005
"22";0,804583333333333;0,207083333333333;0,00583333333333333
"23";0,814583333333333;0,217916666666667;0,00583333333333333
"24";0,822083333333333;0,227083333333333;0,00583333333333333
"25";0,83375;0,2375;0,00666666666666667
"26";0,8425;0,245416666666667;0,00708333333333333
"27";0,850833333333333;0,253333333333333;0,00708333333333333
"28";0,862083333333333;0,259583333333333;0,00916666666666667
"29";0,873333333333333;0,272916666666667;0,0104166666666667
"30";0,880416666666667;0,279583333333333;0,0125
"31";0,885;0,29;0,0133333333333333
"32";0,890833333333333;0,299166666666667;0,0145833333333333
"33";0,895416666666667;0,307916666666667;0,0158333333333333
"34";0,90125;0,314166666666667;0,0170833333333333
"35";0,90625;0,322916666666667;0,0183333333333333
"36";0,911666666666667;0,332916666666667;0,0208333333333333
"37";0,91625;0,34375;0,0216666666666667
"38";0,92125;0,359166666666667;0,0229166666666667
"39";0,925416666666667;0,37;0,0241666666666667
"40";0,929583333333333;0,385416666666667;0,0266666666666667
"41";0,9325;0,397083333333333;0,0266666666666667
"42";0,936666666666667;0,408333333333333;0,0283333333333333
"43";0,940416666666667;0,41625;0,0304166666666667
"44";0,942916666666667;0,42875;0,0316666666666667
"45";0,945833333333333;0,442083333333333;0,0341666666666667
"46";0,947916666666667;0,45;0,0358333333333333
"47";0,950833333333333;0,463333333333333;0,0370833333333333
"48";0,95375;0,47625;0,0391666666666667
"49";0,956666666666667;0,487083333333333;0,04
"50";0,95875;0,510833333333333;0,0433333333333333
"51";0,962083333333333;0,524583333333333;0,0445833333333333
"52";0,963333333333333;0,542083333333333;0,0454166666666667
"53";0,965;0,555416666666667;0,0466666666666667
"54";0,965833333333333;0,573333333333333;0,0495833333333333
"55";0,967083333333333;0,5925;0,0533333333333333
"56";0,968333333333333;0,609166666666667;0,0554166666666667
"57";0,970416666666667;0,629166666666667;0,05875
"58";0,972083333333333;0,644166666666667;0,0616666666666667
"59";0,974166666666667;0,660416666666667;0,0658333333333333
"60";0,975833333333333;0,679583333333333;0,0683333333333333
"61";0,9775;0,698333333333333;0,0704166666666667
"62";0,978333333333333;0,717083333333333;0,0725
"63";0,979583333333333;0,741666666666667;0,07625
"64";0,980416666666667;0,760833333333333;0,0795833333333333
"65";0,98125;0,78;0,0829166666666667
"66";0,982916666666667;0,800833333333333;0,0891666666666667
"67";0,98625;0,824583333333333;0,095
"68";0,9875;0,840416666666667;0,0979166666666667
"69";0,987916666666667;0,854583333333333;0,105
"70";0,98875;0,870833333333333;0,111666666666667
"71";0,98875;0,882916666666667;0,1175
"72";0,989166666666667;0,89625;0,122083333333333
"73";0,99125;0,908333333333333;0,1325
"74";0,99125;0,917083333333333;0,143333333333333
"75";0,99125;0,92875;0,16
"76";0,992083333333333;0,937083333333333;0,17
"77";0,992083333333333;0,944583333333333;0,182083333333333
"78";0,9925;0,952083333333333;0,192916666666667
"79";0,993333333333333;0,96;0,203333333333333
"80";0,99375;0,9675;0,219583333333333
"81";0,995;0,974583333333333;0,233333333333333
"82";0,995833333333333;0,98;0,25
"83";0,995833333333333;0,981666666666667;0,270416666666667
"84";0,995833333333333;0,985833333333333;0,297083333333333
"85";0,996666666666667;0,9875;0,322916666666667
"86";0,997083333333333;0,989583333333333;0,354166666666667
"87";0,997083333333333;0,9925;0,386666666666667
"88";0,9975;0,99375;0,42375
"89";0,998333333333333;0,995;0,461666666666667
"90";0,998333333333333;0,995416666666667;0,520416666666667
"91";0,998333333333333;0,995833333333333;0,577916666666667
"92";0,998333333333333;0,995833333333333;0,647083333333333
"93";0,998333333333333;0,99625;0,722916666666667
"94";0,998333333333333;0,997083333333333;0,80625
"95";0,998333333333333;0,997083333333333;0,88625
"96";0,998333333333333;0,997083333333333;0,947083333333333
"97";0,999583333333333;0,997916666666667;0,974583333333333
"98";0,999583333333333;0,997916666666667;0,99
"99";0,999583333333333;0,997916666666667;0,9925
"100";1;1;1


==> images/dataset/age-overview.txt <==
     [,1]
[1,]    2
[2,]   95
[3,]  160
[4,]  236
[5,]  409
attr(,"class")
          
"integer" 
[1] ""


==> images/dataset/categories.txt <==
                              Var1 Freq
6     Web libraries and frameworks  856
3 Non-web libraries and frameworks  628
4                   Software tools  430
1                      Application  248
2                    Documentation  142
5                  System Software   96


==> images/dataset/categories_popularity.txt <==
$stats
       [,1]   [,2]   [,3]   [,4]   [,5]   [,6]
[1,] 1692.0 1701.0 1694.0 1721.0 1695.0 1692.0
[2,] 2116.5 2200.0 2028.0 2144.0 2184.0 2143.5
[3,] 2801.0 2893.5 2550.5 2881.5 2890.5 3017.0
[4,] 3931.0 4819.0 3550.5 5240.5 4458.0 4827.0
[5,] 6394.0 8730.0 5809.0 8845.0 7862.0 8663.0
attr(,"class")
Applications 
   "integer" 

$n
[1] 248 142 628  96 430 856

$conf
         [,1]     [,2]     [,3]     [,4]     [,5]     [,6]
[1,] 2618.951 2546.245 2454.508 2382.164 2717.234 2872.082
[2,] 2983.049 3240.755 2646.492 3380.836 3063.766 3161.918

$out
  [1] 23209 21165 19796 18648 16469 15834 15587 14827 11284 11222 10495 10250  9553  9475  9095  7863  7823  7621  7416  7219  7193  7128  6908 24097
 [25] 18982 17837 14243 13872 11095  9832  9301  8797 22396 19431 15667 14352 13566 10830 10654 10099  9966  9943  9922  9758  9596  8430  8246  8209
 [49]  8207  8069  7766  7697  7587  7527  7502  7372  7331  7235  7116  7083  7001  6920  6853  6792  6733  6581  6454  6408  6169  6151  6066  6065
 [73]  6039  6017  5977  5962  5937  5921  5888  5853 37976 25192 24482 24215 14716 13722 12506 11824 10421 10077  9922 27426 24965 19578 17215 16189
 [97] 15914 15647 15245 15111 13243 12805 12576 12474 12367 12224 10502 10203 10102 10097 10028  9926  9673  9380  9155  9100  8779  8776  8681  8605
[121]  8405  8390  8371  8303  8215  8099  7975 85978 42165 41197 35805 35734 31006 27894 27548 27207 25234 24901 23192 22833 21210 20921 20805 20484
[145] 19866 18995 18687 18467 18201 17715 17154 16031 16020 15792 14866 14651 14172 14048 12722 12553 12474 12421 12362 12188 11998 11903 11883 11706
[169] 11695 11493 11142 10861 10800 10725 10667 10647 10513 10498 10411 10410 10336 10161 10023 10013  9982  9920  9805  9669  9626  9555  9552  9549
[193]  9492  9479  9412  9398  9293  9181  9126  9065  9054  9044  8880

$group
  [1] 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 2 2 2 2 2 2 2 2 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3
 [74] 3 3 3 3 3 3 3 4 4 4 4 4 4 4 4 4 4 4 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6
[147] 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6

$names
[1] "Applications" "Doc"          "Non-web"      "System"       "Tools"        "Web"         



==> images/dataset/correlations-test.txt <==

	Spearman's rank correlation rho

data:  data.overview$age and data.overview$stargazers_count
S = 2406800000, p-value = 0.0001491
alternative hypothesis: true rho is not equal to 0
sample estimates:
       rho 
0.07577911 


	Spearman's rank correlation rho

data:  data.overview$contributors_count and data.overview$stargazers_count
S = 1.712e+09, p-value < 2.2e-16
alternative hypothesis: true rho is not equal to 0
sample estimates:
      rho 
0.3418102 


	Spearman's rank correlation rho

data:  data.overview$commits_count and data.overview$stargazers_count
S = 1.951e+09, p-value < 2.2e-16
alternative hypothesis: true rho is not equal to 0
sample estimates:
      rho 
0.2499189 


	Spearman's rank correlation rho

data:  data.overview$forks_count and data.overview$stargazers_count
S = 1.174e+09, p-value < 2.2e-16
alternative hypothesis: true rho is not equal to 0
sample estimates:
      rho 
0.5491922 


	Spearman's rank correlation rho

data:  data.overview$releases_count and data.overview$stargazers_count
S = 2344200000, p-value = 5.716e-07
alternative hypothesis: true rho is not equal to 0
sample estimates:
       rho 
0.09981189 



==> images/dataset/forks-overview.txt <==
       [,1]
[1,]   37.0
[2,]  240.0
[3,]  430.0
[4,]  858.5
[5,] 1779.0
attr(,"class")
          
"integer" 
[1] ""


==> images/dataset/input_table.csv <==
"";"data.overview.full_name";"data.overview.stargazers_count";"data.overview.age";"data.overview.size";"data.overview.forks_count";"data.overview.contributors_count";"data.overview.commits_count";"data.overview.releases_count"
"1";"FreeCodeCamp/FreeCodeCamp";97948;65;35138;3490;339;8096;0
"2";"twbs/bootstrap";94191;243;179711;40589;759;11734;36
"3";"angular/angular.js";48142;324;141226;22679;1583;7649;0
"4";"mbostock/d3";48061;286;62555;12901;113;3518;84
"5";"FortAwesome/Font-Awesome";40875;214;27691;6948;77;921;0
"6";"facebook/react";39152;148;101360;6515;694;6436;35
"7";"jquery/jquery";38740;364;42976;10267;285;6074;0
"8";"robbyrussell/oh-my-zsh";35306;343;14659;9400;1106;3912;0
"9";"h5bp/html5-boilerplate";33400;322;76688;8447;234;1514;21
"10";"meteor/meteor";32989;218;78183;3980;305;16472;0
"11";"airbnb/javascript";32516;177;2488;6024;236;915;0
"12";"torvalds/linux";30830;238;1712892;12205;NA;NA;0
"13";"daneden/animate.css";30749;232;1100;6895;65;328;14
"14";"rails/rails";30363;415;331552;12315;3848;57439;0
"15";"Homebrew/homebrew";29973;357;1428502;14675;7256;63859;0
"16";"docker/docker";29917;166;144292;8423;1457;23532;28
"17";"facebook/react-native";29459;63;85775;5652;774;5835;44
"18";"getify/You-Dont-Know-JS";28398;123;5743;3651;130;1367;0
"19";"apple/swift";28105;22;113723;3696;354;35771;0
"20";"nwjs/nw.js";27788;220;68252;3085;75;2429;0
"21";"hakimel/reveal.js";27061;250;92325;8231;187;1700;18
"22";"impress/impress.js";26928;221;12275;6013;45;254;0
"23";"atom/atom";26009;218;350301;4449;345;28318;256
"24";"atom/electron";25913;154;19327;2615;360;8027;205
"25";"moment/moment";25334;264;16144;3282;363;2857;0
"26";"adobe/brackets";24989;224;205466;5230;352;16772;44
"27";"jekyll/jekyll";24521;388;24587;5240;636;7009;54
"28";"jashkenas/backbone";24449;286;42305;5453;320;3302;0
"29";"expressjs/express";24132;352;12678;4571;213;5233;120
"30";"Semantic-Org/Semantic-UI";24123;154;136406;2777;154;5683;132
"31";"AFNetworking/AFNetworking";24039;251;16940;7665;322;2654;34
"32";"mrdoob/three.js";23996;313;570935;7746;686;14823;67
"33";"socketio/socket.io";23878;315;14215;4570;109;1531;0
"34";"blueimp/jQuery-File-Upload";23165;277;12118;6156;74;944;0
"35";"driftyco/ionic";23038;135;68960;4324;276;4317;58
"36";"zurb/foundation-sites";22974;232;134976;4954;994;11799;38
"37";"google/material-design-icons";22884;76;58824;4023;13;107;12
"38";"laravel/laravel";22383;250;20783;7335;389;4804;0
"39";"jkbrzt/httpie";21839;213;3890;1326;56;806;23
"40";"resume/resume.github.com";21696;268;410;590;50;247;0
"41";"nodejs/node";21536;69;225335;2846;980;13608;0
"42";"NARKOZ/hacker-scripts";21364;18;274;3816;43;129;0
"43";"necolas/normalize.css";20433;255;889;4216;28;301;0
"44";"tensorflow/tensorflow";20385;20;133047;7155;187;3156;3
"45";"gulpjs/gulp";20157;142;1589;2456;171;950;4
"46";"google/material-design-lite";19738;62;58391;3081;159;2787;11
"47";"nvbn/thefuck";19518;50;2080;907;80;972;0
"48";"vinta/awesome-python";19352;91;4842;3479;223;949;0
"49";"mitsuhiko/flask";19344;311;13190;5940;344;2420;0
"50";"harvesthq/chosen";19212;258;6764;3681;111;1128;22
"51";"TryGhost/Ghost";18944;151;49482;4664;274;6208;41
"52";"nnnick/Chart.js";18776;158;7114;5845;76;377;14
"53";"django/django";18690;204;184727;7568;1310;22395;0
"54";"kennethreitz/requests";18284;267;9262;3180;445;4303;0
"55";"neovim/neovim";17940;112;64886;1273;244;5382;1
"56";"jashkenas/underscore";17741;335;9590;3991;261;2263;0
"57";"discourse/discourse";17708;167;153954;4684;572;18496;0
"58";"Modernizr/Modernizr";17662;339;66331;2445;233;2285;7
"59";"gitlabhq/gitlabhq";17535;234;165000;4751;1139;26215;0
"60";"ariya/phantomjs";17457;274;145426;3542;165;1898;2
"61";"Dogfalo/materialize";17304;80;144494;2404;172;2444;23
"62";"antirez/redis";17230;366;169870;6080;212;5576;0
"63";"caolan/async";16987;303;4020;1671;169;1063;0
"64";"select2/select2";16701;212;13919;3482;402;2108;12
"65";"nylas/N1";16453;75;56595;557;62;2672;11
"66";"tastejs/todomvc";16411;251;108677;9213;299;2770;4
"67";"reactjs/redux";16257;43;10054;1920;285;1898;44
"68";"ansible/ansible";16048;211;54732;4777;1641;18912;1
"69";"rust-lang/rust";16007;301;483990;3064;1473;52081;0
"70";"emberjs/ember.js";15959;252;66498;3422;687;11963;72
"71";"elastic/elasticsearch";15734;320;299440;5254;713;21114;0
"72";"vuejs/vue";15601;139;10207;1467;66;1830;99
"73";"golang/go";15592;83;173296;1902;742;27650;0
"74";"lodash/lodash";15575;207;122501;1439;217;6767;2
"75";"Alamofire/Alamofire";15567;86;2900;2292;100;803;35
"76";"Prinzhorn/skrollr";15306;210;3474;3102;29;606;0
"77";"rg3/youtube-dl";15107;282;109572;3094;462;11855;0
"78";"callemall/material-ui";14868;83;63321;2539;375;4222;50
"79";"plataformatec/devise";14834;340;6903;3295;509;3178;4
"80";"FezVrasta/bootstrap-material-design";14798;84;33585;2483;93;901;20
"81";"facebook/pop";14731;104;892;2316;60;272;1
"82";"Polymer/polymer";14685;187;21942;1451;87;3726;60
"83";"babel/babel";14652;78;20052;1008;210;6840;37
"84";"kenwheeler/slick";14071;105;4506;2043;135;783;45
"85";"numbbbbb/the-swift-programming-language-in-chinese";14046;94;27201;3917;166;1810;0
"86";"mozilla/pdf.js";13981;256;111033;3299;245;8728;19
"87";"nvie/gitflow";13980;322;5251;1584;48;401;0
"88";"balderdashy/sails";13966;210;16407;1457;233;5662;23
"89";"bower/bower";13872;185;6114;1810;195;2150;27
"90";"mathiasbynens/dotfiles";13869;237;22365;5001;118;669;0
"91";"yahoo/pure";13803;152;2161;1677;40;497;13
"92";"webpack/webpack";13593;211;5295;1111;133;1854;0
"93";"rs/SDWebImage";13582;339;5594;3866;201;935;15
"94";"kubernetes/kubernetes";13554;94;346889;3932;792;27252;85
"95";"letsencrypt/letsencrypt";13492;71;19122;1032;186;6042;0
"96";"hammerjs/hammer.js";13453;212;15248;2006;92;1125;0
"97";"alvarotrigo/fullPage.js";13447;131;16665;3484;90;943;39
"98";"less/less.js";13428;318;29019;3116;238;2574;28
"99";"facebook/hhvm";13423;325;281222;2461;642;18547;0
"100";"cantino/huginn";13421;159;8596;1394;128;2350;0
"101";"usablica/intro.js";13309;159;3192;1666;58;368;8
"102";"scrapy/scrapy";13279;318;31972;3709;221;5579;0
"103";"ReactiveCocoa/ReactiveCocoa";13254;212;23757;2396;165;6562;35
"104";"defunkt/jquery-pjax";13185;265;2705;1598;70;487;9
"105";"Leaflet/Leaflet";13167;287;47455;2386;273;4136;3
"106";"google/web-starter-kit";13099;103;13833;2136;73;694;11
"107";"angular/material";13047;90;78623;2575;239;3571;2
"108";"bevacqua/dragula";12982;49;2296;720;36;334;0
"109";"t4t5/sweetalert";12941;77;5380;1661;48;207;8
"110";"IanLunn/Hover";12901;116;994;2521;14;87;6
"111";"rethinkdb/rethinkdb";12877;177;438942;1036;181;32568;60
"112";"sahat/hackathon-starter";12771;123;11595;2010;101;1855;0
"113";"jashkenas/coffeescript";12743;327;20953;1725;209;4084;0
"114";"twbs/ratchet";12740;188;16494;1374;57;1401;4
"115";"enaqx/awesome-react";12617;85;1465;1135;225;1122;0
"116";"ajaxorg/ace";12421;282;56279;2946;309;6601;0
"117";"getlantern/lantern";12420;266;1106933;3128;60;5021;25
"118";"git/git";12380;400;173972;7102;1415;42449;0
"119";"ReactiveX/RxJava";12364;167;26971;1944;161;4647;97
"120";"gogits/gogs";12348;110;64542;1261;254;3846;30
"121";"nostra13/Android-Universal-Image-Loader";12318;226;25335;5656;40;1025;0
"122";"Unitech/pm2";12314;148;9384;1029;144;2663;31
"123";"shadowsocks/shadowsocks";12287;205;1770;7869;1;1;0
"124";"twitter/typeahead.js";12286;161;6152;2373;77;594;0
"125";"ftlabs/fastclick";12081;215;2111;1780;46;395;3
"126";"facebook/immutable-js";12072;90;22443;593;80;1016;42
"127";"bcit-ci/CodeIgniter";12012;240;87750;6072;486;8970;0
"128";"symfony/symfony";12008;325;104998;4722;1637;25766;0
"129";"videojs/video.js";11984;306;92637;3499;248;2365;77
"130";"BradLarson/GPUImage";11942;214;45055;2922;156;1076;3
"131";"josephmisiti/awesome-machine-learning";11939;88;926;2556;172;589;0
"132";"angular-ui/bootstrap";11927;181;16366;6183;380;1883;0
"133";"avelino/awesome-go";11882;90;3117;1415;430;1663;0
"134";"Microsoft/vscode";11847;29;21946;1512;92;4285;0
"135";"photonstorm/phaser";11770;154;220880;4086;223;4423;27
"136";"reactjs/react-router";11760;97;7931;2293;314;2763;66
"137";"creationix/nvm";11734;310;2036;1118;164;1224;27
"138";"mitchellh/vagrant";11645;322;26486;2468;784;8629;0
"139";"GitbookIO/gitbook";11624;104;7913;1277;86;1907;0
"140";"syncthing/syncthing";11612;121;105398;893;96;3426;174
"141";"adam-p/markdown-here";11515;202;17384;1802;10;761;8
"142";"designmodo/Flat-UI";11364;160;32941;2186;26;204;0
"143";"typicode/json-server";11356;121;607;690;30;409;4
"144";"dhg/Skeleton";11354;256;6398;2010;26;167;6
"145";"dokku/dokku";11314;146;3466;986;227;2578;53
"146";"kriskowal/q";11308;290;3231;939;79;865;0
"147";"zenorocha/clipboard.js";11262;27;1189;563;33;208;19
"148";"minimaxir/big-list-of-naughty-strings";11212;33;265;453;45;163;0
"149";"square/retrofit";11133;289;59699;2104;112;1302;27
"150";"VundleVim/Vundle.vim";11109;284;1476;1282;56;603;0
"151";"tornadoweb/tornado";11042;341;12165;3359;284;3101;0
"152";"facebook/flux";11005;88;1616;2868;85;310;0
"153";"ecomfe/echarts";10997;155;102886;3934;30;2805;14
"154";"angular/angular-seed";10982;274;53229;6269;46;179;0
"155";"SnapKit/Masonry";10918;140;847;2080;44;342;0
"156";"tobiasahlin/SpinKit";10879;119;934;988;14;211;7
"157";"dimsemenov/PhotoSwipe";10784;259;28551;1459;47;371;9
"158";"rstacruz/nprogress";10772;135;358;973;30;192;0
"159";"textmate/textmate";10763;189;59662;1704;74;3602;83
"160";"jasmine/jasmine";10667;381;9608;1664;223;1445;17
"161";"gruntjs/grunt";10655;235;4450;1340;63;1392;0
"162";"diaspora/diaspora";10627;288;234227;2734;466;17458;47
"163";"iluwatar/java-design-patterns";10615;85;12704;3514;61;1225;0
"164";"jdg/MBProgressHUD";10570;356;1469;2793;76;487;0
"165";"twbs/bootstrap-sass";10561;237;10208;2538;108;988;11
"166";"reddit/reddit";10498;405;46788;2088;198;7388;0
"167";"google/iosched";10464;103;23148;4080;31;129;2
"168";"scikit-learn/scikit-learn";10437;292;103506;6073;672;20718;0
"169";"petkaantonov/bluebird";10404;133;13593;1208;123;1808;103
"170";"pugjs/pug";10386;300;17314;1512;188;2377;2
"171";"request/request";10362;270;3130;1334;280;1984;0
"172";"Microsoft/TypeScript";10356;92;481074;1272;137;10868;14
"173";"angular-ui/ui-router";10355;166;13643;2564;159;1377;11
"174";"madrobby/zepto";10333;288;18545;2524;207;1414;6
"175";"Valloric/YouCompleteMe";10308;206;32377;1178;117;1765;0
"176";"h5bp/Effeckt.css";10278;142;3896;1484;39;431;0
"177";"vsouza/awesome-ios";10261;89;7777;1733;226;2040;0
"178";"github/hubot";10256;239;3663;2294;253;1817;1
"179";"angular/angular";10238;79;255262;2680;228;4030;0
"180";"SamyPesse/How-to-Make-a-Computer-Operating-System";10216;121;5986;1846;40;243;1
"181";"justjavac/free-programming-books-zh_CN";10136;125;1162;4218;94;793;0
"182";"julianshapiro/velocity";10102;102;4450;922;18;573;2
"183";"pixijs/pixi.js";10052;165;72217;1943;190;2864;37
"184";"square/okhttp";10050;192;15720;2542;123;2457;0
"185";"wycats/handlebars.js";10027;295;4098;1382;138;1574;0
"186";"octocat/Spoon-Knife";9944;269;50574;80648;1;3;0
"187";"kripken/emscripten";9932;267;147901;1207;257;15907;0
"188";"scottjehl/Respond";9918;268;1602;3408;36;266;5
"189";"Shopify/dashing";9912;192;2012;1040;53;200;5
"190";"enyo/dropzone";9859;215;5595;2423;55;771;26
"191";"jquery/jquery-mobile";9847;289;149433;2646;280;12500;0
"192";"astaxie/build-web-application-with-golang";9830;190;34730;3241;207;2231;0
"193";"desandro/masonry";9787;331;1831;1774;9;431;18
"194";"wagerfield/parallax";9685;138;2337;1498;6;58;9
"195";"addyosmani/backbone-fundamentals";9640;222;140792;1574;247;1335;1
"196";"CamDavidsonPilon/Probabilistic-Programming-and-Bayesian-Methods-for-Hackers";9535;166;84461;2510;110;862;0
"197";"postcss/postcss";9531;130;3022;497;184;2088;72
"198";"koajs/koa";9513;140;1935;729;84;767;0
"199";"etsy/statsd";9474;273;2136;1308;207;902;0
"200";"substack/node-browserify";9457;287;4863;847;164;2089;0
"201";"HubSpot/pace";9411;132;2821;1113;16;331;22
"202";"ruby/ruby";9406;317;217809;2773;97;42905;0
"203";"RestKit/RestKit";9402;319;59420;2152;210;3439;8
"204";"jquery/jquery-ui";9397;322;46326;3893;311;6992;0
"205";"dotnet/corefx";9386;72;82889;2204;264;9545;3
"206";"imathis/octopress";9386;336;170801;3123;131;857;0
"207";"SwiftyJSON/SwiftyJSON";9381;92;1038;1575;82;403;9
"208";"feross/webtorrent";9378;127;6581;696;68;1668;0
"209";"VerbalExpressions/JSVerbalExpressions";9377;140;657;421;39;197;3
"210";"loverajoel/jstips";9370;15;5051;561;119;749;0
"211";"square/picasso";9366;149;13728;2615;80;891;6
"212";"xdissent/ievms";9309;242;703;429;16;110;3
"213";"BVLC/caffe";9298;132;260518;5328;204;3610;11
"214";"ccgus/fmdb";9264;298;2175;2217;66;477;0
"215";"chriskempson/tomorrow-theme";9264;266;4772;2013;118;429;0
"216";"jlmakes/scrollreveal.js";9261;114;494;1200;10;286;0
"217";"postcss/autoprefixer";9218;158;2688;480;104;1710;57
"218";"hexojs/hexo";9218;183;9124;1510;89;2290;69
"219";"node-inspector/node-inspector";9196;297;9555;570;59;586;0
"220";"tripit/slate";9163;132;48961;4291;66;417;6
"221";"domnikl/DesignPatternsPHP";9148;240;4265;1886;110;595;0
"222";"futurice/android-best-practices";9147;86;502;1708;30;203;0
"223";"almasaeed2010/AdminLTE";9133;117;34706;3102;70;733;25
"224";"jfeinstein10/SlidingMenu";9131;195;32085;5308;29;336;0
"225";"Mantle/Mantle";9108;185;3061;1227;70;1182;16
"226";"magicalpanda/MagicalRecord";9096;295;9727;1647;101;1020;10
"227";"coreos/etcd";9095;142;25640;1507;262;7744;54
"228";"janl/mustache.js";9085;338;2168;1804;95;692;8
"229";"altercation/solarized";9055;266;37386;2387;32;373;0
"230";"mongodb/mongo";9031;375;314163;2523;372;33472;0
"231";"grafana/grafana";9027;119;131898;1325;298;6833;34
"232";"requirejs/requirejs";9018;320;15791;1662;106;1368;0
"233";"Automattic/mongoose";9016;311;34955;1425;295;6005;5
"234";"spf13/hugo";9003;142;40339;1458;316;2166;9
"235";"mochajs/mocha";8977;263;10259;1327;286;1949;0
"236";"greenrobot/EventBus";8958;192;2114;2467;21;404;3
"237";"riot/riot";8951;130;6250;756;147;2207;0
"238";"npm/npm";8920;338;33301;1831;387;6729;180
"239";"chjj/marked";8906;244;2633;1258;47;606;0
"240";"jwagner/smartcrop.js";8877;103;18289;387;7;48;0
"241";"php/php-src";8873;249;306668;3033;671;95394;0
"242";"ipython/ipython";8872;307;82845;2587;487;21354;7
"243";"Itseez/opencv";8854;192;1066420;7602;674;18827;13
"244";"browserstate/history.js";8844;270;4126;1244;27;276;0
"245";"PredictionIO/PredictionIO";8843;165;28841;1203;95;4006;0
"246";"codemirror/CodeMirror";8790;271;28454;2258;546;5111;73
"247";"LightTable/LightTable";8788;195;25236;786;76;1185;3
"248";"nathanmarz/storm";8785;236;27015;1760;69;1764;0
"249";"Reactive-Extensions/RxJS";8771;220;68327;911;244;2285;34
"250";"driftyco/ionicons";8761;128;21758;894;15;131;18
"251";"getsentry/sentry";8758;290;52711;1045;297;14726;17
"252";"bitcoin/bitcoin";8753;275;128572;5946;429;10390;0
"253";"caskroom/homebrew-cask";8703;212;127356;3411;3020;48945;81
"254";"linnovate/mean";8634;148;10700;2626;190;1675;13
"255";"facebook/fresco";8540;56;14248;2474;73;597;14
"256";"Thibaut/devdocs";8516;126;6782;567;40;1257;0
"257";"loopj/android-async-http";8516;266;4261;4036;91;856;0
"258";"peachananr/onepage-scroll";8474;132;1070;2031;10;47;5
"259";"kennethreitz/python-guide";8461;262;8207;2840;313;1598;0
"260";"ggreer/the_silver_searcher";8420;227;3755;605;160;1707;0
"261";"libgdx/libgdx";8374;189;965831;4480;435;12299;3
"262";"keen/dashboards";8367;85;2084;893;15;226;0
"263";"go-martini/martini";8314;125;811;863;112;586;3
"264";"spring-projects/spring-framework";8271;276;108153;6897;177;11894;0
"265";"ipader/SwiftGuide";8253;93;9619;2260;15;416;0
"266";"PhilJay/MPAndroidChart";8224;100;20088;2660;49;1448;34
"267";"github/hub";8218;329;5556;739;117;2106;14
"268";"zxing/zxing";8211;232;266936;4744;93;3206;18
"269";"capistrano/capistrano";8168;369;4267;1340;135;904;0
"270";"danielgindi/ios-charts";8167;53;52487;1204;58;858;13
"271";"scottjehl/picturefill";8162;213;29138;962;78;792;17
"272";"adobe-fonts/source-code-pro";8149;189;97453;766;14;238;13
"273";"alcatraz/Alcatraz";8144;152;9849;1065;45;714;26
"274";"fzaninotto/Faker";8132;232;9145;1220;267;1627;6
"275";"square/leakcanary";8126;47;14913;1306;35;253;1
"276";"JakeWharton/butterknife";8120;159;3272;1735;51;437;0
"277";"google/guava";8119;95;111393;1878;113;3385;0
"278";"google/protobuf";8116;82;57598;2422;191;3328;9
"279";"Flipboard/react-canvas";8090;59;22645;619;15;61;0
"280";"faif/python-patterns";8084;198;377;1874;61;281;0
"281";"NUKnightLab/TimelineJS";8057;211;22826;1599;60;994;0
"282";"fgnass/spin.js";8052;240;32118;943;29;286;0
"283";"DmitryBaranovskiy/raphael";8047;394;6953;1236;38;426;0
"284";"rbenv/rbenv";8045;242;1700;757;79;572;7
"285";"yabwe/medium-editor";8029;147;10980;916;155;2304;130
"286";"weui/weui";7994;66;5373;2089;17;320;2
"287";"cheeriojs/cheerio";7993;233;2439;637;86;1007;0
"288";"tj/git-extras";7961;294;1574;538;139;954;6
"289";"apache/spark";7961;108;449079;7334;1158;15490;0
"290";"adobe-webplatform/Snap.svg";7942;136;4722;740;26;369;0
"291";"wg/wrk";7923;209;7480;538;1;65;0
"292";"WickyNilliams/headroom.js";7904;137;531;603;22;120;0
"293";"substack/stream-handbook";7896;187;618;558;14;97;0
"294";"sdelements/lets-chat";7887;211;29550;1110;62;1429;1
"295";"eternicode/bootstrap-datepicker";7887;210;6397;3232;295;1344;8
"296";"julycoding/The-Art-Of-Programming-By-July";7870;119;28879;3952;112;3563;0
"297";"gionkunz/chartist-js";7856;107;11967;1070;57;749;5
"298";"dimsemenov/Magnific-Popup";7821;167;2202;1778;54;304;7
"299";"irungentoo/toxcore";7812;144;40785;972;207;3758;0
"300";"selectize/selectize.js";7812;186;3668;1594;62;569;17
"301";"MostlyAdequate/mostly-adequate-guide";7803;46;4296;529;88;395;0
"302";"philipwalton/solved-by-flexbox";7788;134;962;547;17;313;0
"303";"chrisaljoudi/uBlock";7787;92;103993;383;45;2690;98
"304";"yiisoft/yii2";7785;214;49219;4550;693;14622;11
"305";"thoughtbot/paperclip";7762;415;8035;1724;363;1793;0
"306";"cocos2d/cocos2d-x";7737;279;1430047;5278;638;34361;0
"307";"ParsePlatform/parse-server";7718;8;2757;1824;66;1013;0
"308";"sass/sass";7718;287;26173;1522;203;6193;1
"309";"influxdata/influxdb";7707;130;44601;1008;254;9938;1
"310";"gabrielecirulli/2048";7705;107;21789;13586;24;174;0
"311";"carhartl/jquery-cookie";7701;346;452;3322;21;237;1
"312";"benweet/stackedit";7682;157;33064;1275;23;1236;0
"313";"pockethub/PocketHub";7679;237;13433;3605;126;3005;0
"314";"nolimits4web/Swiper";7677;210;49270;2830;78;603;0
"315";"chrissimpkins/Hack";7673;40;73497;230;7;695;10
"316";"fullstackio/FlappySwift";7663;94;1703;2293;16;57;0
"317";"jessesquires/JSQMessagesViewController";7660;162;56491;1781;77;1521;16
"318";"spf13/spf13-vim";7639;309;5905;2311;158;951;0
"319";"facebook/AsyncDisplayKit";7634;91;18934;1217;107;2416;18
"320";"kilimchoi/engineering-blogs";7633;41;1102;807;204;977;0
"321";"tldr-pages/tldr";7624;120;1884;496;262;1579;1
"322";"serverless/serverless";7623;48;29585;400;64;2593;22
"323";"playframework/playframework";7613;237;92853;2672;592;7516;0
"324";"tpope/vim-pathogen";7612;328;201;906;16;147;0
"325";"facebookarchive/three20";7577;370;33231;1666;100;1778;0
"326";"foreverjs/forever";7570;286;1111;556;79;627;0
"327";"CocoaPods/CocoaPods";7564;241;70195;1409;216;5971;102
"328";"jaredhanson/passport";7478;233;2042;469;28;444;0
"329";"bumptech/glide";7478;141;25956;1537;51;1459;17
"330";"knsv/mermaid";7471;73;28507;337;39;509;26
"331";"yaronn/blessed-contrib";7457;62;5238;270;24;320;0
"332";"shichuan/javascript-patterns";7441;224;1810;1433;48;208;0
"333";"quilljs/quill";7433;190;12340;429;34;3201;36
"334";"SVProgressHUD/SVProgressHUD";7424;260;1845;1650;90;608;0
"335";"kriasoft/react-starter-kit";7416;101;2013;1357;88;635;5
"336";"mattermost/platform";7410;41;45977;752;100;6087;9
"337";"matteocrippa/awesome-swift";7408;89;1728;972;221;1302;0
"338";"MengTo/Spring";7387;65;885;702;21;188;0
"339";"mgonto/restangular";7333;155;3095;824;128;747;17
"340";"composer/composer";7333;250;18535;2030;591;6388;13
"341";"docker/compose";7321;120;17370;1008;179;2719;44
"342";"knockout/knockout";7299;299;11115;1250;72;1464;13
"343";"spree/spree";7293;420;101703;3469;837;16286;44
"344";"thomaspark/bootswatch";7273;215;33238;1984;45;1135;0
"345";"excilys/androidannotations";7269;220;23659;2051;72;2538;0
"346";"google/cayley";7267;94;23972;616;39;715;4
"347";"daylerees/colour-schemes";7244;198;11997;987;39;215;0
"348";"sindresorhus/pageres";7239;111;8902;378;21;304;17
"349";"isagalaev/highlight.js";7212;273;9899;1229;286;4042;0
"350";"JakeWharton/ActionBarSherlock";7209;263;21244;4184;63;1480;32
"351";"resque/resque";7193;345;6099;1333;206;1458;1
"352";"remy/nodemon";7185;286;1262;536;82;887;13
"353";"github/fetch";7183;76;511;403;34;384;17
"354";"WordPress/WordPress";7176;225;199635;3677;72;33966;0
"355";"cubiq/iscroll";7154;277;3247;2121;12;66;0
"356";"kamens/jQuery-menu-aim";7145;160;2652;1048;1;32;0
"357";"ruby-grape/grape";7144;295;8338;836;282;1721;0
"358";"JakeWharton/ViewPagerIndicator";7135;242;8657;3814;18;241;0
"359";"arasatasaygin/is.js";7134;64;738;541;30;300;0
"360";"thoughtbot/bourbon";7116;257;5035;785;123;1031;38
"361";"vim-airline/vim-airline";7112;143;2463;470;147;1289;8
"362";"DrkSephy/es6-cheatsheet";7099;9;138;330;35;130;0
"363";"Automattic/wp-calypso";7065;19;72271;836;164;6787;0
"364";"hacksalot/HackMyResume";7047;26;3103;310;8;667;40
"365";"ampproject/amphtml";7034;29;42817;869;130;3069;70
"366";"visionmedia/superagent";7029;258;2507;723;151;1082;14
"367";"shockone/black-screen";7016;53;5357;170;25;1084;2
"368";"roots/sage";6954;269;67490;2365;165;1694;15
"369";"CocoaLumberjack/CocoaLumberjack";6945;260;4324;1249;138;1142;24
"370";"imakewebthings/waypoints";6924;269;1691;948;24;248;0
"371";"jcjohnson/neural-style";6923;29;23470;864;12;146;0
"372";"nicklockwood/iCarousel";6923;259;6090;1683;16;237;0
"373";"segmentio/nightmare";6918;103;2155;348;64;590;1
"374";"Marak/faker.js";6915;306;8082;550;99;661;0
"375";"onevcat/VVDocumenter-Xcode";6904;140;4594;1531;36;319;2
"376";"CoderMJLee/MJRefresh";6896;96;13733;2274;23;215;1
"377";"Microsoft/dotnet";6895;74;678;985;170;549;0
"378";"aFarkas/html5shiv";6894;267;5477;1719;33;271;3
"379";"JuliaLang/julia";6887;257;122495;1578;524;30422;32
"380";"jnicklas/capybara";6885;333;10424;1006;269;2255;0
"381";"HannahMitt/HomeMirror";6885;31;5973;543;9;106;0
"382";"joewalnes/websocketd";6884;162;1332;283;32;246;4
"383";"rstacruz/jquery.transit";6882;228;1833;905;31;228;0
"384";"fabric/fabric";6881;360;24645;1153;137;3515;0
"385";"amazeui/amazeui";6880;86;20683;1814;23;1234;19
"386";"Famous/famous";6878;102;8421;841;82;932;7
"387";"aosabook/500lines";6867;125;61168;1418;68;3228;0
"388";"afaqurk/linux-dash";6842;127;3772;810;87;671;3
"389";"harthur/brain";6841;307;1009;730;19;150;0
"390";"cmderdev/cmder";6839;141;3388;479;59;542;11
"391";"stylus/stylus";6833;273;9971;888;165;3866;0
"392";"metafizzy/isotope";6831;273;2405;1193;12;774;8
"393";"realm/realm-cocoa";6823;205;100137;686;87;7705;28
"394";"guillaumepotier/Parsley.js";6812;171;12136;1089;204;1348;0
"395";"gollum/gollum";6808;312;12565;1151;163;1885;0
"396";"ccampbell/mousetrap";6803;194;1562;612;16;336;8
"397";"facebook/flow";6795;73;151203;445;183;2416;31
"398";"Grouper/FlatUIKit";6789;150;2121;910;60;282;0
"399";"marionettejs/backbone.marionette";6786;223;18766;1341;310;2592;54
"400";"inconshreveable/ngrok";6760;157;830;773;26;320;0
"401";"carlhuda/janus";6746;294;831;806;146;919;0
"402";"HubSpot/offline";6746;126;1588;578;25;286;12
"403";"Compass/compass";6731;396;31045;1219;232;3533;0
"404";"ejci/favico.js";6730;132;5254;455;34;180;0
"405";"sahat/satellizer";6720;90;7037;891;119;1847;48
"406";"tpope/vim-fugitive";6713;337;1711;433;46;539;0
"407";"karma-runner/karma";6711;232;9471;1069;235;2061;92
"408";"phacility/phabricator";6701;270;108474;959;273;12267;0
"409";"BrowserSync/browser-sync";6698;128;2955;401;61;1510;5
"410";"legomushroom/mojs";6680;91;126961;278;3;758;9
"411";"janpaepke/ScrollMagic";6673;131;4606;1147;23;563;13
"412";"apenwarr/sshuttle";6660;308;1143;512;37;414;0
"413";"mrmrs/colors";6649;145;1000;388;17;162;4
"414";"mishoo/UglifyJS";6635;293;1915;619;40;540;0
"415";"fastlane/fastlane";6630;68;54606;817;457;10671;146
"416";"astaxie/beego";6619;212;8454;1643;164;2264;0
"417";"syl20bnr/spacemacs";6613;170;41998;1704;404;5449;136
"418";"guzzle/guzzle";6611;265;11580;1027;246;2942;19
"419";"FredrikNoren/ungit";6605;149;16280;383;53;2201;0
"420";"basecamp/trix";6602;138;3085;216;9;1965;6
"421";"JacksonTian/fks";6597;179;1872;2553;57;210;0
"422";"nolimits4web/Framework7";6592;109;27643;1346;43;1920;0
"423";"DefinitelyTyped/DefinitelyTyped";6591;181;131574;4679;2456;18656;0
"424";"elixir-lang/elixir";6584;272;42168;894;416;10793;49
"425";"RocketChat/Rocket.Chat";6583;44;41703;1257;146;5304;21
"426";"carrierwaveuploader/carrierwave";6575;395;5107;1159;328;1999;8
"427";"activeadmin/activeadmin";6573;310;11146;2382;524;4193;5
"428";"chrisbanes/Android-PullToRefresh";6562;225;4286;4515;27;477;0
"429";"kkga/spacegray";6561;118;3558;438;27;199;5
"430";"slimphp/Slim";6559;287;6529;1255;170;2715;23
"431";"phalcon/cphalcon";6550;226;147245;1186;173;7644;32
"432";"Rochester-NRT/AlphaGo";6543;8;3397;1724;11;205;0
"433";"path/FastImageCache";6536;135;1723;769;22;113;7
"434";"revel/revel";6532;224;6769;938;102;1170;10
"435";"javve/list.js";6524;269;3095;589;36;510;0
"436";"xing/wysihtml5";6519;249;6355;1085;21;166;0
"437";"wekan/wekan";6514;113;3249;784;20;376;9
"438";"felixge/node-mysql";6511;295;3688;1058;94;1004;0
"439";"uikit/uikit";6507;140;18299;1287;64;3109;44
"440";"dthree/cash";6505;4;352;156;15;147;0
"441";"begriffs/postgrest";6505;93;3470;234;33;1075;12
"442";"drone/drone";6483;111;29711;751;177;2204;0
"443";"netty/netty";6476;280;59973;3285;253;7267;0
"444";"PerfectlySoft/Perfect";6471;25;52016;381;24;408;1
"445";"flightjs/flight";6464;164;1353;583;67;497;13
"446";"HubSpot/youmightnotneedjquery";6457;114;508;265;25;223;0
"447";"cockroachdb/cockroach";6442;111;144066;606;110;9258;1
"448";"nsqio/nsq";6428;202;13367;778;66;1670;24
"449";"RubaXa/Sortable";6416;118;1698;856;71;564;9
"450";"facebook/Shimmer";6415;109;2792;769;20;63;0
"451";"Carthage/Carthage";6414;76;11156;434;71;2325;39
"452";"kevinzhow/PNChart";6405;124;1057;1217;65;441;2
"453";"mailpile/Mailpile";6397;230;23513;676;126;5003;5
"454";"navasmdc/MaterialDesignLibrary";6378;77;9901;1991;13;73;3
"455";"google/fonts";6378;58;253311;818;10;422;0
"456";"scrooloose/syntastic";6377;350;6039;772;286;2343;7
"457";"allenwong/30DaysofSwift";6372;6;169343;978;9;62;0
"458";"saltstack/salt";6368;266;170758;2795;2044;68502;86
"459";"stedolan/jq";6366;192;12997;341;78;1068;8
"460";"marmelab/gremlins.js";6365;127;2532;268;11;152;1
"461";"google/traceur-compiler";6359;156;31886;403;71;1705;1
"462";"cakephp/cakephp";6357;307;101482;2922;529;29545;121
"463";"Kickball/awesome-selfhosted";6356;43;1285;440;165;931;0
"464";"facebook/folly";6354;199;10867;1436;325;2516;1
"465";"chinchang/hint.css";6351;169;310;602;19;222;0
"466";"mailcheck/mailcheck";6343;211;378;382;38;152;1
"467";"jessepollak/card";6326;117;1332;591;47;291;20
"468";"jordansissel/fpm";6301;272;3010;634;203;1767;0
"469";"binux/pyspider";6288;109;3808;1575;31;722;9
"470";"NativeScript/NativeScript";6288;56;14523;443;54;2718;12
"471";"strongloop/loopback";6286;154;8759;553;72;1722;0
"472";"handsontable/handsontable";6270;252;42215;1397;57;4604;111
"473";"Automattic/_s";6261;216;18379;2148;121;943;0
"474";"javan/whenever";6252;371;2199;561;72;397;0
"475";"yudai/gotty";6208;32;4308;245;14;153;12
"476";"senchalabs/connect";6207;304;7706;872;149;3432;0
"477";"paperjs/paper.js";6205;267;41297;640;67;6526;0
"478";"OpenEmu/OpenEmu";6188;274;217668;731;85;5269;7
"479";"jshint/jshint";6186;270;18645;1304;232;1872;29
"480";"ubuwaits/beautiful-web-type";6174;219;323;313;5;60;0
"481";"jzaefferer/jquery-validation";6167;307;10057;1950;160;704;14
"482";"hakimel/Ladda";6155;146;294;688;29;155;22
"483";"XX-net/XX-Net";6144;62;28590;2269;34;1020;126
"484";"matryer/bitbar";6138;123;14261;195;63;622;15
"485";"ConnorAtherton/loaders.css";6123;57;380;669;18;89;0
"486";"mperham/sidekiq";6115;218;11089;1065;349;2927;0
"487";"ibireme/YYKit";6107;154;51716;1727;20;251;0
"488";"hpneo/gmaps";6105;233;1064;1038;52;364;0
"489";"sequelize/sequelize";6103;296;53174;1293;517;7120;20
"490";"oneuijs/You-Dont-Need-jQuery";6099;18;422;419;46;353;1
"491";"amsul/pickadate.js";6094;175;10281;737;62;665;0
"492";"gin-gonic/gin";6091;92;1733;639;94;728;1
"493";"dotnet/coreclr";6079;60;74859;1362;234;4841;1
"494";"bbatsov/rubocop";6077;205;14860;793;256;4858;33
"495";"scrooloose/nerdtree";6060;420;1562;672;69;820;0
"496";"ryanb/cancan";6037;331;8361;826;69;419;0
"497";"facebook/relay";6037;32;11722;440;126;1042;15
"498";"niklasvh/html2canvas";6036;245;10886;1285;28;678;7
"499";"ericelliott/essential-javascript-links";6020;59;393;446;27;225;0
"500";"jacomyal/sigma.js";6008;211;4861;893;59;796;5
"501";"qrohlf/trianglify";6001;102;3053;461;8;134;0
"502";"equinusocio/material-theme";5997;42;15915;419;54;815;43
"503";"jgm/pandoc";5991;314;28972;774;138;6936;35
"504";"pouchdb/pouchdb";5981;302;144672;660;230;3307;37
"505";"boot2docker/boot2docker";5981;120;1800;714;124;912;54
"506";"sitaramc/gitolite";5973;344;4733;707;42;545;0
"507";"purifycss/purifycss";5970;43;205;210;14;253;0
"508";"ReactiveX/RxAndroid";5970;83;1226;931;46;337;9
"509";"hashicorp/consul";5961;124;16129;850;230;3813;0
"510";"pydata/pandas";5956;291;142142;2432;653;13586;22
"511";"robbiehanson/CocoaAsyncSocket";5955;226;2956;1692;38;432;5
"512";"douglascrockford/JSON-js";5949;279;417;3483;2;27;0
"513";"petehunt/webpack-howto";5947;88;462;393;18;48;0
"514";"slackhq/SlackTextViewController";5937;83;19266;630;57;1039;29
"515";"sorin-ionescu/prezto";5934;275;3539;2801;227;1509;0
"516";"plataformatec/simple_form";5933;326;3575;948;203;1670;2
"517";"ducksboard/gridster.js";5925;192;4018;1098;24;255;2
"518";"facebook/osquery";5922;86;10962;593;104;2892;30
"519";"sferik/rails_admin";5920;295;20421;1706;391;4113;0
"520";"Flipboard/FLEX";5916;95;8067;553;31;469;13
"521";"jgthms/bulma";5905;9;567;264;11;78;0
"522";"keystonejs/keystone";5904;142;81131;987;180;5754;0
"523";"mozilla/BrowserQuest";5901;234;68445;1857;4;153;0
"524";"romaonthego/RESideMenu";5878;144;11964;1209;36;383;4
"525";"morrisjs/morris.js";5872;213;2445;943;45;419;0
"526";"phoenixframework/phoenix";5872;114;5219;649;258;3127;15
"527";"WhisperSystems/Signal-Android";5863;223;108634;1665;137;2399;0
"528";"scala/scala";5859;225;141227;1466;315;25770;21
"529";"Matt-Esch/virtual-dom";5849;113;789;338;34;407;0
"530";"NodeRedis/node_redis";5849;288;3496;842;116;1065;20
"531";"NetEase/pomelo";5847;183;61136;1731;60;911;0
"532";"Netflix/falcor";5842;58;17512;241;41;1723;0
"533";"rwaldron/johnny-five";5835;208;85151;799;115;2671;13
"534";"clojure/clojurescript";5835;244;11495;513;155;3961;32
"535";"jakiestfu/Snap.js";5823;155;1313;727;11;107;2
"536";"davatron5000/FitText.js";5822;255;161;1255;16;57;1
"537";"jverkoey/nimbus";5814;250;46382;1316;103;2028;1
"538";"chrisbanes/PhotoView";5810;192;33503;2118;23;326;0
"539";"mgcrea/angular-strap";5809;185;16283;1431;144;1068;33
"540";"PHPMailer/PHPMailer";5804;239;4697;3495;103;744;7
"541";"FineUploader/fine-uploader";5803;301;46215;1396;74;3412;0
"542";"sbstjn/timesheet.js";5781;96;437;424;5;46;0
"543";"MrRio/jsPDF";5777;329;13384;1288;72;798;11
"544";"serbanghita/Mobile-Detect";5764;186;4206;1565;57;613;0
"545";"aurelia/framework";5760;67;1109;264;32;270;50
"546";"matthieua/WOW";5752;117;1328;1261;23;308;15
"547";"CEWendel/SWTableViewCell";5751;132;2900;1091;49;316;0
"548";"lhorie/mithril.js";5751;106;5572;433;126;1403;4
"549";"breach/breach_core";5749;131;8625;533;17;270;0
"550";"hapijs/hapi";5740;242;13261;610;156;4688;1
"551";"PHPOffice/PHPExcel";5734;197;27640;2044;72;1259;0
"552";"docker/kitematic";5725;82;103067;512;57;2045;75
"553";"NodeBB/NodeBB";5720;152;46492;1171;143;12233;3
"554";"TTTAttributedLabel/TTTAttributedLabel";5716;255;2059;1151;102;663;5
"555";"facebook/draft-js";5713;5;1065;287;39;113;3
"556";"p-e-w/maybe";5709;9;87;141;2;36;5
"557";"phanan/koel";5708;16;1866;473;23;487;6
"558";"intridea/omniauth";5697;312;3999;735;170;1178;0
"559";"charliesome/better_errors";5688;172;667;345;61;432;26
"560";"kesenhoo/android-training-course-in-chinese";5684;93;92235;1879;84;1530;0
"561";"vladikoff/chromeos-apk";5684;79;156;584;11;127;3
"562";"mozilla/metrics-graphics";5675;99;5272;312;43;1310;19
"563";"shutterstock/rickshaw";5674;231;3411;902;68;415;8
"564";"pokeb/asi-http-request";5674;401;7160;1532;65;822;0
"565";"kangax/fabric.js";5671;302;110962;1002;145;3299;8
"566";"angular-app/angular-app";5669;185;3214;1814;26;392;0
"567";"fronteed/icheck";5666;160;1739;1247;13;152;2
"568";"briangonzalez/jquery.adaptive-backgrounds.js";5664;123;9443;403;12;67;1
"569";"jigish/slate";5663;253;48772;378;19;565;0
"570";"afollestad/material-dialogs";5663;73;151410;1147;62;1298;14
"571";"fish-shell/fish-shell";5661;202;31957;543;308;5387;7
"572";"johnezang/JSONKit";5657;295;1191;1695;6;69;0
"573";"amatsuda/kaminari";5655;268;2000;749;113;955;40
"574";"ViccAlexander/Chameleon";5638;87;11208;444;24;307;13
"575";"elastic/logstash";5631;279;80051;1748;404;7063;0
"576";"sqlmapproject/sqlmap";5627;195;46875;1300;45;7150;1
"577";"mleibman/SlickGrid";5622;327;6502;1840;64;677;1
"578";"SignalR/SignalR";5614;244;63800;1710;81;4520;23
"579";"getpelican/pelican";5612;284;9615;1228;302;2649;0
"580";"nodemailer/nodemailer";5610;270;1272;531;88;683;0
"581";"powerline/powerline";5602;197;5521;493;89;2510;12
"582";"tomchristie/django-rest-framework";5577;264;28513;1890;636;6551;0
"583";"mozilla/localForage";5576;125;3883;365;68;856;11
"584";"maxwellito/vivus";5569;97;389;434;15;122;7
"585";"tmpvar/jsdom";5569;322;14081;616;195;2613;0
"586";"nagadomi/waifu2x";5559;45;167924;620;11;288;0
"587";"danialfarid/ng-file-upload";5558;139;65658;1145;94;1084;203
"588";"libgit2/libgit2";5554;289;65783;1336;301;9336;26
"589";"ochococo/Design-Patterns-In-Swift";5542;89;1318;540;18;103;0
"590";"godotengine/godot";5538;116;116907;1462;196;3502;9
"591";"facebook/xctool";5532;152;9537;607;92;1119;19
"592";"Netflix/Hystrix";5519;174;9191;997;96;1651;65
"593";"h2o/h2o";5502;84;44792;404;55;2822;41
"594";"zeroclipboard/zeroclipboard";5490;206;6978;964;49;646;31
"595";"mozilla/firefox-ios";5488;72;179680;1041;73;4739;7
"596";"marcuswestin/WebViewJavascriptBridge";5487;239;960;1274;46;375;0
"597";"masayuki0812/c3";5469;140;8084;819;96;1605;44
"598";"JohnCoates/Aerial";5468;21;9980;269;6;83;7
"599";"n1k0/casperjs";5466;238;10609;883;179;2027;30
"600";"rapid7/metasploit-framework";5450;238;472568;3840;539;37350;0
"601";"braziljs/js-the-right-way";5446;189;3281;701;119;626;0
"602";"mdo/code-guide";5442;183;310;836;40;156;3
"603";"jquery-ui-bootstrap/jquery-ui-bootstrap";5441;224;4805;870;30;288;0
"604";"joshuaclayton/blueprint-css";5437;398;10806;621;25;473;0
"605";"zurb/foundation-emails";5437;131;7210;462;41;622;12
"606";"mwaterfall/MWPhotoBrowser";5432;283;23161;1701;5;179;0
"607";"thebird/Swipe";5429;256;1814;1623;39;250;0
"608";"deis/deis";5429;139;25925;857;182;5665;61
"609";"ksoichiro/Android-ObservableScrollView";5427;72;13780;1414;17;383;0
"610";"eczarny/spectacle";5419;298;12533;304;23;554;0
"611";"BlackrockDigital/startbootstrap";5417;137;76798;2783;21;403;2
"612";"google/WebFundamentals";5414;99;988937;960;146;6286;2
"613";"amix/vimrc";5406;199;9854;1847;25;183;0
"614";"boto/boto";5404;297;29363;1985;658;6993;0
"615";"mozilla/togetherjs";5396;172;42872;642;79;2518;0
"616";"VincentGarreau/particles.js";5389;81;304;624;16;234;6
"617";"Mango/slideout";5382;60;5966;796;17;135;13
"618";"ether/etherpad-lite";5368;261;21809;1205;188;4604;11
"619";"facebook/facebook-ios-sdk";5363;300;25447;2162;63;563;0
"620";"popcorn-time/popcorn-app";5356;109;123428;2147;2;2;3
"621";"coreos/rkt";5352;71;25741;484;131;3609;33
"622";"tuupola/jquery_lazyload";5349;385;5447;1435;29;304;6
"623";"rupa/z";5342;352;276;452;15;179;1
"624";"zendframework/zf2";5334;303;134324;3196;998;27022;23
"625";"arduino/Arduino";5331;288;2773760;4272;206;5970;18
"626";"SnapKit/SnapKit";5331;94;3056;482;30;283;0
"627";"tj/commander.js";5327;241;791;457;77;466;9
"628";"systemjs/systemjs";5324;149;8407;327;68;1476;84
"629";"fullcalendar/fullcalendar";5323;331;19157;1804;33;966;61
"630";"Aufree/trip-to-iOS";5312;64;155;1748;14;81;0
"631";"gitbucket/gitbucket";5305;154;32001;660;100;2912;43
"632";"seajs/seajs";5303;273;50491;2301;46;2517;18
"633";"google/leveldb";5302;82;874;1247;22;121;16
"634";"react-bootstrap/react-bootstrap";5302;117;6724;867;155;1902;3
"635";"omcljs/om";5300;119;2635;308;12;1725;0
"636";"progit/progit";5298;348;68107;2388;494;4489;0
"637";"akka/akka";5292;371;203131;1644;411;18988;0
"638";"michaelvillar/dynamics.js";5290;112;403;246;3;62;6
"639";"nodejitsu/node-http-proxy";5287;296;2824;928;156;1108;0
"640";"b4winckler/macvim";5269;304;78126;682;44;7374;4
"641";"donnemartin/data-science-ipython-notebooks";5267;61;20499;924;8;510;0
"642";"piwik/piwik";5263;260;218952;931;180;22962;271
"643";"IFTTT/JazzHands";5244;130;4183;572;31;202;5
"644";"thoughtbot/guides";5228;191;1092;804;78;312;0
"645";"tonymillion/Reachability";5223;228;169;1005;19;84;0
"646";"thoughtbot/laptop";5209;256;867;1241;70;310;0
"647";"square/crossfilter";5207;212;2203;1205;9;76;16
"648";"angular/protractor";5203;166;8231;1138;213;1250;0
"649";"google/physical-web";5201;77;9874;604;49;1095;14
"650";"jverdi/JVFloatLabeledTextField";5200;129;429;492;45;227;0
"651";"clojure/clojure";5197;299;15043;904;156;2887;0
"652";"winterbe/java8-tutorial";5194;106;203;643;9;136;0
"653";"jiahaog/nativefier";5191;38;10698;171;38;549;6
"654";"sovereign/sovereign";5186;135;1085;455;77;625;0
"655";"kien/ctrlp.vim";5168;237;1743;355;17;450;0
"656";"google/flatbuffers";5161;96;23407;703;91;609;7
"657";"dangrossman/bootstrap-daterangepicker";5157;188;2019;1653;116;623;47
"658";"chriso/validator.js";5156;285;1574;497;126;1007;0
"659";"mholt/caddy";5149;62;2192;334;75;1171;13
"660";"twitter/twemproxy";5147;213;4270;1065;57;476;3
"661";"madrobby/keymaster";5147;239;831;365;29;140;1
"662";"mitchellh/packer";5145;157;18734;1188;451;5704;0
"663";"liuliu/ccv";5130;288;1042627;1208;8;900;0
"664";"PureLayout/PureLayout";5117;92;1063;529;10;169;12
"665";"brunch/brunch";5114;270;3938;368;112;2587;0
"666";"Microsoft/WinObjC";5105;39;318959;620;59;1521;21
"667";"CreateJS/EaselJS";5101;270;151773;1433;38;1386;5
"668";"baconjs/bacon.js";5093;212;8222;291;95;2324;0
"669";"middleman/middleman";5086;347;22632;510;154;3103;0
"670";"dropbox/zxcvbn";5086;212;14500;329;22;325;8
"671";"desandro/imagesloaded";5085;239;973;959;19;229;3
"672";"sebastianbergmann/phpunit";5081;326;28333;1169;219;6799;33
"673";"winstonjs/winston";5079;273;2573;588;186;846;0
"674";"ExactTarget/fuelux";5078;194;173873;1104;66;2766;38
"675";"babun/babun";5078;134;68895;281;50;962;0
"676";"EnterpriseQualityCoding/FizzBuzzEnterpriseEdition";5076;174;1043;275;27;133;0
"677";"HubSpot/tether";5072;127;1971;265;30;484;19
"678";"taye/interact.js";5065;179;5865;313;29;1435;0
"679";"stubbornella/oocss";5059;373;5287;679;25;153;2
"680";"loadfive/Knwl.js";5049;121;1521;207;22;233;2
"681";"facebook/rocksdb";5048;173;91343;998;263;4863;25
"682";"fchollet/keras";5044;52;101579;1325;161;2035;0
"683";"elastic/kibana";5044;165;109311;1898;136;12051;0
"684";"dkhamsing/open-source-ios-apps";5041;60;658;872;78;790;0
"685";"daimajia/AndroidSwipeLayout";5040;83;516;1493;20;168;18
"686";"mutualmobile/MMDrawerController";5025;150;2930;1127;31;295;14
"687";"Microsoft/ChakraCore";5023;11;27567;537;54;834;0
"688";"hackiftekhar/IQKeyboardManager";5019;135;19638;878;48;681;0
"689";"Bearded-Hen/Android-Bootstrap";5019;125;14645;1152;23;269;3
"690";"tj/co";5015;146;420;324;54;292;0
"691";"zwaldowski/BlocksKit";5007;253;6430;771;66;1124;4
"692";"laravel/framework";5006;167;36339;2905;1099;12806;0
"693";"HubSpot/vex";5000;133;2940;339;22;260;16
"694";"facebook/infer";4996;61;93644;596;29;1090;9
"695";"Microsoft/CNTK";4992;17;181479;903;84;4556;2
"696";"tmuxinator/tmuxinator";4978;276;845;334;97;525;12
"697";"googlesamples/android-UniversalMusicPlayer";4978;54;7803;1454;14;143;2
"698";"mobile-shell/mosh";4972;272;3615;350;52;1131;2
"699";"north/north";4967;124;2745;309;25;219;3
"700";"antirez/disque";4961;47;2216;291;54;585;1
"701";"yeoman/generator-angular";4949;174;7073;1397;113;750;42
"702";"cucumber/cucumber-ruby";4945;414;15946;1074;371;6565;0
"703";"jscs-dev/node-jscs";4944;145;8287;538;250;1898;61
"704";"chrisbanes/cheesesquare";4942;43;1716;1152;1;12;1
"705";"codecombat/codecombat";4929;119;135095;2330;525;11300;0
"706";"Ramotion/animated-tab-bar";4926;71;7051;635;21;133;0
"707";"SFTtech/openage";4914;125;8708;440;83;2029;0
"708";"icanzilb/JSONModel";4914;173;1913;881;50;629;0
"709";"flot/flot";4912;269;6408;1244;63;845;13
"710";"rails-api/rails-api";4907;210;1054;285;61;246;0
"711";"buger/gor";4899;147;11002;408;35;623;16
"712";"gorhill/uBlock";4893;51;99174;289;54;4033;51
"713";"vitalets/x-editable";4889;175;11908;928;27;563;0
"714";"auchenberg/volkswagen";4880;24;250;99;11;87;0
"715";"square/dagger";4873;190;3515;1154;39;677;0
"716";"nicolargo/glances";4869;225;20389;364;70;2207;7
"717";"guard/guard";4868;294;4867;399;161;2270;116
"718";"spring-projects/spring-boot";4864;179;43575;4819;287;7462;0
"719";"highcharts/highcharts";4857;302;183834;1701;64;6281;0
"720";"forkingdog/UITableView-FDTemplateLayoutCell";4854;49;4297;1000;5;83;0
"721";"imakewebthings/deck.js";4850;252;2821;590;15;258;0
"722";"novus/nvd3";4841;175;19299;1704;210;2534;4
"723";"mxcl/PromiseKit";4838;103;2835;370;68;692;20
"724";"Pixelkit/PixelKit-Bootstrap-UI-Kits";4834;126;18140;963;2;11;0
"725";"justinfrench/formtastic";4833;416;5971;594;211;2417;0
"726";"HubSpot/odometer";4830;128;2427;343;13;266;6
"727";"sdegutis/mjolnir";4826;92;11407;127;32;1488;2
"728";"jbranchaud/til";4825;59;620;245;9;630;0
"729";"square/PonyDebugger";4822;187;2602;517;37;289;3
"730";"olton/Metro-UI-CSS";4818;211;90901;1773;38;1153;14
"731";"aterrien/jQuery-Knob";4818;226;492;1246;21;137;5
"732";"restify/node-restify";4816;256;5033;570;153;1242;4
"733";"square/SocketRocket";4807;217;3478;956;67;334;1
"734";"alsotang/node-lessons";4802;77;2141;1832;20;231;0
"735";"paulasmuth/fnordmetric";4798;236;18813;387;59;2826;0
"736";"git-up/GitUp";4795;32;16383;237;17;190;11
"737";"mame/quine-relay";4789;141;6694;260;12;297;0
"738";"nhaarman/ListViewAnimations";4788;157;23973;1676;19;608;14
"739";"es-shims/es5-shim";4787;288;2252;634;78;901;35
"740";"astuetz/PagerSlidingTabStrip";4786;152;27853;2392;6;31;0
"741";"fxsjy/jieba";4786;182;41284;1535;34;481;4
"742";"dzenbot/DZNEmptyDataSet";4785;94;10797;572;37;411;0
"743";"Rich-Harris/ramjet";4785;78;7103;173;12;182;0
"744";"CosmicMind/Material";4778;31;13464;336;17;923;116
"745";"alexjc/neural-doodle";4777;3;2566;276;3;60;1
"746";"CoderMJLee/MJExtension";4774;96;2470;1438;18;215;0
"747";"dc-js/dc.js";4766;196;36228;1174;119;2134;23
"748";"ractivejs/ractive";4751;190;79265;329;53;4443;0
"749";"daimajia/AndroidViewAnimations";4746;92;883;1240;13;113;8
"750";"erikras/react-redux-universal-hot-example";4743;39;8574;1051;113;952;1
"751";"nate-parrott/Flashlight";4743;73;88290;372;153;1970;46
"752";"powerline/fonts";4742;170;13634;785;37;100;1
"753";"maxogden/art-of-node";4735;157;1696;454;38;182;0
"754";"alexwolfe/Buttons";4735;165;2859;851;17;265;2
"755";"angular-fullstack/generator-angular-fullstack";4733;126;12129;936;139;1715;22
"756";"connors/photon";4730;26;3262;172;10;252;3
"757";"maroslaw/rainyday.js";4726;138;8204;744;20;253;3
"758";"dotnet/roslyn";4724;63;173201;1183;170;13141;5
"759";"twostairs/paperwork";4723;90;28297;437;40;1002;2
"760";"Mashape/kong";4721;70;107185;336;41;2087;19
"761";"JetBrains/kotlin";4720;214;307494;502;152;30895;31
"762";"primer/primer";4718;53;9891;346;39;388;12
"763";"hollance/swift-algorithm-club";4713;8;4277;399;34;408;0
"764";"mitmproxy/mitmproxy";4711;318;30051;671;144;4080;8
"765";"levey/AwesomeMenu";4705;225;885;787;14;67;0
"766";"octalmage/robotjs";4704;82;439;183;23;351;22
"767";"jschr/bootstrap-modal";4700;182;1138;1088;19;223;1
"768";"technomancy/leiningen";4696;334;9537;991;339;4155;10
"769";"thoughtbot/factory_girl";4690;407;3246;917;157;843;0
"770";"tbranyen/backbone-boilerplate";4686;225;7209;555;43;462;0
"771";"feross/standard";4672;60;596;260;55;743;1
"772";"crystal-lang/crystal";4671;173;46778;379;152;7600;34
"773";"daniel-lundin/snabbt.js";4671;106;949;309;20;254;16
"774";"junit-team/junit4";4670;375;28443;1846;164;2079;5
"775";"mislav/will_paginate";4664;421;1601;744;53;622;4
"776";"ViewDeck/ViewDeck";4660;225;1865;943;70;630;3
"777";"reflux/refluxjs";4653;90;856;306;62;505;0
"778";"codeguy/php-the-right-way";4650;194;2609;2204;225;1101;0
"779";"facebook/chisel";4641;109;384;385;46;261;3
"780";"callmecavs/layzr.js";4638;50;1379;228;8;189;16
"781";"GoogleChrome/chrome-app-samples";4637;197;57922;3496;103;1394;0
"782";"USArmyResearchLab/Dshell";4636;66;25939;1089;16;84;0
"783";"eclipse/vert.x";4635;249;362179;904;64;1942;0
"784";"mikepenz/MaterialDrawer";4633;60;21165;943;37;1476;129
"785";"jonobr1/two.js";4631;185;23337;265;22;680;6
"786";"mail-in-a-box/mailinabox";4627;135;3111;362;89;1281;5
"787";"nickbutcher/plaid";4625;21;26066;807;13;161;0
"788";"xbmc/xbmc";4623;272;1744945;3408;692;38811;82
"789";"lgvalle/Material-Animations";4621;55;8723;776;8;73;0
"790";"jaredreich/notie";4616;20;899;293;8;67;0
"791";"metalsmith/metalsmith";4614;111;2674;381;36;268;0
"792";"DrKLO/Telegram";4606;126;194040;2223;12;290;0
"793";"yiisoft/yii";4603;214;38342;1990;314;6487;4
"794";"joemccann/dillinger";4603;226;5817;633;68;859;0
"795";"bang590/JSPatch";4603;44;9843;882;30;261;0
"796";"mongodb/node-mongodb-native";4601;324;79770;982;258;3661;2
"797";"prestodb/presto";4600;189;112735;1324;151;7052;0
"798";"CanvasPod/Canvas";4598;120;977;479;10;81;0
"799";"tommoor/tinycon";4594;217;508;274;23;81;0
"800";"tonsky/FiraCode";4586;71;9589;117;26;103;11
"801";"imsky/holder";4584;197;1547;522;30;471;4
"802";"beetbox/beets";4580;293;19845;791;201;6132;20
"803";"swagger-api/swagger-ui";4572;245;40730;2633;160;1572;16
"804";"mishoo/UglifyJS2";4571;187;3680;521;85;816;0
"805";"celery/celery";4562;361;48944;1540;518;9432;1
"806";"bmatzelle/gow";4561;297;15930;202;4;15;5
"807";"twitter/twemoji";4556;72;328471;480;24;154;0
"808";"umano/AndroidSlidingUpPanel";4554;147;2658;1490;50;313;8
"809";"gizak/termui";4552;59;5470;203;21;174;0
"810";"memcached/memcached";4550;361;7949;1596;133;1047;0
"811";"grpc/grpc";4546;67;178976;812;152;14132;11
"812";"Seldaek/monolog";4544;266;2768;835;258;1468;19
"813";"rdash/rdash-angular";4540;92;2042;669;18;151;0
"814";"aspnet/Home";4529;106;1511;1293;50;356;12
"815";"shipyard/shipyard";4526;145;20120;520;42;1094;5
"816";"CodeSeven/toastr";4526;203;2523;801;51;350;1
"817";"marcuswestin/store.js";4522;300;430;595;31;296;0
"818";"alibaba/fastjson";4516;229;6729;1844;48;958;2
"819";"skwp/dotfiles";4515;227;3812;1147;107;1085;0
"820";"coolwanglu/pdf2htmlEX";4512;190;136410;615;25;1727;0
"821";"yangyangwithgnu/hardseed";4511;88;36904;935;6;195;0
"822";"evilstreak/markdown-js";4509;327;2743;636;40;441;1
"823";"philc/vimium";4504;340;7601;648;114;3389;0
"824";"mailgun/transactional-email-templates";4502;85;311;499;4;38;0
"825";"mhinz/vim-galore";4501;11;605;144;19;215;0
"826";"ibireme/YYText";4501;20;21820;697;7;136;0
"827";"facebook/KVOController";4498;108;1065;483;24;130;3
"828";"fatih/vim-go";4495;105;1539;397;125;1060;11
"829";"BoltsFramework/Bolts-ObjC";4482;112;818;420;41;409;15
"830";"componentjs/component";4479;189;3680;282;60;764;0
"831";"LeaVerou/awesomplete";4477;57;402;342;35;251;2
"832";"epochjs/epoch";4475;143;2131;244;20;492;0
"833";"eslint/eslint";4474;143;13958;879;372;4669;68
"834";"Khan/KaTeX";4473;142;14563;284;36;423;8
"835";"facebook/stetho";4471;61;2228;414;26;373;7
"836";"lokesh/color-thief";4469;229;1832;554;11;70;2
"837";"NaturalNode/natural";4464;255;9107;419;91;963;0
"838";"junegunn/fzf";4459;126;1387;189;40;936;0
"839";"liaohuqiu/android-Ultra-Pull-To-Refresh";4456;71;3355;1605;9;180;8
"840";"schneiderandre/popping";4456;95;679;570;1;143;0
"841";"twitter/finagle";4452;283;40121;847;294;4356;11
"842";"aFarkas/lazysizes";4447;76;1846;265;23;514;48
"843";"bup/bup";4444;185;4443;275;83;1364;0
"844";"needim/noty";4435;217;3221;736;39;212;23
"845";"unconed/TermKit";4433;296;49615;255;4;308;0
"846";"jquery/sizzle";4430;396;4693;758;58;941;1
"847";"jsdoc3/jsdoc";4429;315;19695;621;86;1679;2
"848";"karpathy/convnetjs";4419;116;27785;846;15;87;1
"849";"Quick/Quick";4417;94;2382;411;84;925;10
"850";"lra/mackup";4415;155;2176;414;196;1555;0
"851";"h5bp/server-configs-nginx";4403;139;317;512;62;276;1
"852";"mono/mono";4403;296;466667;2132;861;106046;0
"853";"so-fancy/diff-so-fancy";4402;7;121;72;24;225;16
"854";"florent37/MaterialViewPager";4402;48;19634;856;16;275;10
"855";"qiao/PathFinding.js";4399;233;2031;530;22;487;3
"856";"TelescopeJS/Telescope";4393;185;9720;1721;133;3162;43
"857";"twitter/hogan.js";4391;222;1175;362;43;242;2
"858";"plotly/plotly.js";4390;20;105629;323;50;9481;17
"859";"ResearchKit/ResearchKit";4386;54;26475;695;81;2106;0
"860";"davatron5000/Lettering.js";4385;289;88;604;7;31;0
"861";"fontello/fontello";4384;215;39975;628;25;2081;0
"862";"lhartikk/ArnoldC";4379;128;148;250;14;67;0
"863";"gabrielbull/react-desktop";4374;23;2290;147;7;283;0
"864";"svg/svgo";4370;187;2008;320;61;721;14
"865";"kimmobrunfeldt/progressbar.js";4362;79;1984;380;8;384;23
"866";"flynn/flynn";4361;141;24969;328;99;5844;0
"867";"typekit/webfontloader";4358;309;30161;406;44;1110;0
"868";"hsavit1/Awesome-Swift-Education";4355;15;509;357;18;273;0
"869";"hashicorp/otto";4355;43;6151;234;60;1190;0
"870";"blasten/turn.js";4350;216;2507;1525;3;34;0
"871";"greensock/GreenSock-JS";4349;183;3322;683;3;110;0
"872";"holman/spark";4347;227;651;238;26;98;0
"873";"silviomoreto/bootstrap-select";4344;182;5723;1260;116;1011;43
"874";"owncloud/core";4341;187;311713;1425;444;31407;0
"875";"golang/groupcache";4340;139;106;431;15;40;0
"876";"bendc/sprint";4339;82;787;178;1;151;0
"877";"jackmoore/colorbox";4337;368;4439;1119;58;430;0
"878";"seyhunak/twitter-bootstrap-rails";4336;240;5398;1038;221;972;0
"879";"dbcli/pgcli";4330;76;1431;163;52;1069;0
"880";"spotify/luigi";4328;183;10019;811;273;3049;10
"881";"erlang/otp";4326;331;194598;1282;412;19091;0
"882";"octobercms/october";4324;121;23498;1014;163;2832;0
"883";"robertdavidgraham/masscan";4321;139;2628;685;18;402;6
"884";"p-e-w/finalterm";4321;153;2984;213;23;192;0
"885";"hashicorp/vault";4319;56;14102;382;174;3265;0
"886";"helios-framework/helios";4314;155;1116;397;18;108;0
"887";"hashicorp/terraform";4314;106;66767;1216;502;9659;15
"888";"heelhook/chardin.js";4310;156;644;457;14;45;0
"889";"Bash-it/bash-it";4309;286;37376;940;183;1326;0
"890";"koush/ion";4303;148;12776;803;28;758;0
"891";"Shopify/liquid";4303;411;4921;563;109;1031;0
"892";"greenrobot/greenDAO";4291;231;10399;1576;5;553;1
"893";"tictail/bounce.js";4283;102;2359;301;3;148;1
"894";"android/platform_frameworks_base";4278;387;2024628;3537;1876;213437;0
"895";"KrauseFx/TSMessages";4276;154;1325;666;43;253;9
"896";"sergeche/emmet-sublime";4272;193;30112;624;16;297;0
"897";"gleitz/howdoi";4272;174;286;373;30;232;0
"898";"woothemes/FlexSlider";4264;241;3901;1552;42;237;8
"899";"maxogden/dat";4262;143;3524;277;60;1737;0
"900";"terryma/vim-multiple-cursors";4256;154;1386;162;27;191;0
"901";"square/maximum-awesome";4255;144;608;895;46;218;0
"902";"michaeltyson/TPKeyboardAvoiding";4251;258;332;773;43;179;0
"903";"remy/html5demos";4250;320;6006;1794;17;178;0
"904";"Selz/plyr";4249;58;6140;330;16;419;23
"905";"Swordfish90/cool-retro-term";4248;122;16768;177;31;500;2
"906";"dropwizard/dropwizard";4247;270;34834;1869;286;3663;10
"907";"google/lovefield";4244;77;44612;203;16;998;0
"908";"ramda/ramda";4244;144;6901;290;120;2240;19
"909";"square/cubism";4239;208;1811;487;8;108;0
"910";"openframeworks/openFrameworks";4238;335;2235946;1542;304;13925;0
"911";"clips/pattern";4236;255;46447;720;28;943;0
"912";"gabrielemariotti/cardslib";4233;131;30628;1205;14;652;27
"913";"OscarGodson/EpicEditor";4232;217;2324;365;34;488;8
"914";"madebymany/sir-trevor-js";4231;190;14756;401;63;1032;0
"915";"torch/torch7";4229;127;2430;1082;99;966;0
"916";"NeXTs/Clusterize.js";4227;48;1784;188;7;59;0
"917";"chieffancypants/angular-loading-bar";4225;132;520;547;35;189;0
"918";"ruanyf/react-demos";4225;53;1136;1810;6;53;0
"919";"MatthewYork/DateTools";4224;105;547;435;47;277;13
"920";"chenglou/react-motion";4218;41;4525;187;39;694;0
"921";"cmusatyalab/openface";4214;27;10712;577;5;582;4
"922";"topcoat/topcoat";4213;177;66289;429;28;530;10
"923";"MacDownApp/macdown";4211;92;10727;497;37;755;28
"924";"docopt/docopt";4202;207;1291;324;28;434;0
"925";"santinic/how2";4201;6;2257;96;9;111;0
"926";"goldfire/howler.js";4198;164;32620;511;34;262;0
"927";"summernote/summernote";4197;152;12192;911;155;2166;42
"928";"fabien-d/alertify.js";4192;198;30377;688;10;165;0
"929";"yyuu/pyenv";4188;186;3022;330;137;1440;0
"930";"prometheus/prometheus";4188;174;11978;340;70;2757;25
"931";"flarum/flarum";4179;64;1161;412;13;240;4
"932";"tylertreat/comcast";4176;71;82;145;13;79;2
"933";"airbnb/enzyme";4175;19;1518;173;78;354;0
"934";"kivy/kivy";4171;281;141454;1046;300;9471;3
"935";"davatron5000/FitVids.js";4170;238;295;957;24;91;0
"936";"gnab/remark";4170;232;5496;352;37;596;0
"937";"Cocoanetics/DTCoreText";4164;271;11948;860;113;2602;27
"938";"chef/chef";4163;375;102174;1717;612;16444;2
"939";"bazelbuild/bazel";4161;93;160600;465;133;4863;7
"940";"samuelclay/NewsBlur";4160;377;423080;725;73;10612;0
"941";"robbiehanson/XMPPFramework";4153;260;35076;1694;49;1023;1
"942";"ECSlidingViewController/ECSlidingViewController";4147;217;6363;865;31;301;1
"943";"ajenti/ajenti";4144;316;27446;423;76;2587;16
"944";"pcottle/learnGitBranching";4143;188;46389;1251;93;1688;0
"945";"rendrjs/rendr";4141;177;2429;338;70;1226;12
"946";"filamentgroup/tablesaw";4140;134;2901;277;14;288;10
"947";"briannesbitt/Carbon";4139;185;1765;473;83;743;0
"948";"christiannaths/Redacted-Font";4136;163;3598;193;7;61;0
"949";"samvermette/SVPullToRefresh";4132;204;960;1043;38;164;0
"950";"SublimeCodeIntel/SublimeCodeIntel";4131;251;59075;406;36;485;0
"951";"elabs/pundit";4131;177;427;304;75;290;0
"952";"android10/Android-CleanArchitecture";4129;83;5322;1045;9;211;0
"953";"nicklockwood/FXBlurView";4125;135;3072;587;17;82;0
"954";"jhollingworth/bootstrap-wysihtml5";4124;209;2007;1045;72;260;0
"955";"lexrus/LTMorphingLabel";4120;91;731;368;8;121;1
"956";"infinite-scroll/infinite-scroll";4119;307;7737;1508;52;386;0
"957";"junegunn/vim-plug";4118;132;8918;169;24;501;1
"958";"onevcat/Kingfisher";4117;51;1585;393;41;592;32
"959";"facebook/Tweaks";4116;106;728;349;38;185;0
"960";"dnschneid/crouton";4113;170;13786;544;43;1675;0
"961";"weaveworks/weave";4111;84;12402;263;32;4607;27
"962";"etsy/AndroidStaggeredGrid";4107;119;878;1134;25;122;7
"963";"rakyll/boom";4104;116;3468;289;19;183;0
"964";"gotwarlost/istanbul";4100;184;2811;422;88;548;0
"965";"realm/realm-java";4098;205;47166;502;59;5602;0
"966";"pry/pry";4087;276;9323;369;162;3480;0
"967";"wting/autojump";4086;375;924;272;71;747;0
"968";"tmux/tmux";4076;42;11026;277;34;5723;15
"969";"AndroidBootstrap/android-bootstrap";4076;185;1917;1275;21;230;0
"970";"simplefocus/FlowType.JS";4076;136;1091;465;7;30;0
"971";"reactphp/react";4071;202;3636;387;32;861;4
"972";"robb/Cartography";4071;92;1302;271;25;358;10
"973";"0x5e/wechat-deleted-friends";4070;12;92;1502;17;73;0
"974";"tj/n";4068;272;318;258;51;368;6
"975";"share/ShareJS";4067;258;6186;441;67;1304;0
"976";"aporter/coursera-android";4065;116;19404;5781;5;71;0
"977";"divio/django-cms";4065;368;87826;1540;466;14349;0
"978";"kif-framework/KIF";4062;251;6873;695;150;938;24
"979";"gnachman/iTerm2";4062;259;58780;530;99;5464;0
"980";"ngbp/ngbp";4060;162;2763;1234;20;103;0
"981";"scrapinghub/portia";4044;105;25163;583;33;1648;1
"982";"Automattic/kue";4043;247;10047;541;92;1018;23
"983";"dieulot/instantclick";4043;122;878;204;8;169;0
"984";"LMAX-Exchange/disruptor";4041;183;8743;1073;26;816;0
"985";"alibaba/tengine";4041;209;21925;1187;66;838;0
"986";"segmentio/myth";4040;119;9253;126;23;180;0
"987";"CachetHQ/Cachet";4031;71;15011;432;96;3218;25
"988";"lukehaas/css-loaders";4030;98;1494;673;4;47;0
"989";"phusion/baseimage-docker";4027;123;1770;535;39;292;0
"990";"nightwatchjs/nightwatch";4017;210;46953;364;60;984;79
"991";"bokeh/bokeh";4011;208;147837;810;172;13582;0
"992";"puma/puma";4011;235;8513;537;219;2134;0
"993";"StackExchange/dapper-dot-net";4008;258;47642;1263;121;1074;0
"994";"Gazler/githug";4007;210;489;581;77;351;0
"995";"odoo/odoo";4004;97;1582047;3849;738;101192;0
"996";"csswizardry/inuit.css";3999;256;2567;515;33;491;0
"997";"cyclejs/core";3996;72;4508;91;23;586;58
"998";"andymccurdy/redis-py";3993;333;3171;998;134;887;0
"999";"nostalgiaz/bootstrap-switch";3989;165;3424;985;37;600;13
"1000";"wyouflf/xUtils";3987;139;34986;2857;3;772;1
"1001";"norman/friendly_id";3987;414;5304;432;137;1461;0
"1002";"vega/vega";3983;164;35608;398;26;1316;9
"1003";"google/j2objc";3977;112;36580;504;36;2588;17
"1004";"derbyjs/derby";3977;259;82070;222;31;1692;0
"1005";"miniMAC/magic";3974;145;465;714;6;62;2
"1006";"tholman/elevator.js";3972;50;8951;406;8;59;0
"1007";"sindresorhus/ava";3966;70;3982;146;58;698;15
"1008";"getgrav/grav";3964;86;11312;325;70;2756;64
"1009";"louischatriot/nedb";3964;151;2432;254;30;848;0
"1010";"square/otto";3962;195;1080;783;25;201;0
"1011";"codegangsta/cli";3959;141;1848;368;89;431;4
"1012";"CodisLabs/codis";3956;74;18518;972;25;768;23
"1013";"h5bp/mobile-boilerplate";3952;275;12204;707;61;469;0
"1014";"jmechner/Prince-of-Persia-Apple-II";3952;205;2789;462;6;19;0
"1015";"numenta/nupic";3950;155;280848;1094;86;5596;32
"1016";"adamwdraper/Numeral-js";3950;181;2017;442;37;320;3
"1017";"XVimProject/XVim";3950;215;17004;545;95;1479;3
"1018";"shelljs/shelljs";3947;212;788;255;54;535;1
"1019";"flyerhzm/bullet";3946;345;1100;193;76;894;0
"1020";"CatchChat/Yep";3946;54;48302;911;10;4363;0
"1021";"schachmat/wego";3945;70;219;237;13;97;1
"1022";"devinross/tapkulibrary";3944;351;20127;712;17;544;1
"1023";"cocos2d/cocos2d-objc";3944;312;502526;1228;189;8322;0
"1024";"wkhtmltopdf/wkhtmltopdf";3938;346;47118;560;48;929;12
"1025";"fluent/fluentd";3935;249;14659;457;100;1982;0
"1026";"ksuther/KSImageNamed-Xcode";3932;165;284;725;15;95;0
"1027";"deployd/deployd";3932;237;16847;560;50;1312;9
"1028";"Flipboard/FLAnimatedImage";3931;96;7144;559;22;204;4
"1029";"johndyer/mediaelement";3929;295;195698;897;192;2896;4
"1030";"FelisCatus/SwitchyOmega";3928;198;2325;857;22;298;36
"1031";"sophron/wifiphisher";3928;78;1534;793;12;183;1
"1032";"headjs/headjs";3928;278;3467;360;2;221;0
"1033";"chriskiehl/Gooey";3927;116;3137;196;35;406;0
"1034";"ConnorAtherton/walkway";3922;84;354;191;8;46;0
"1035";"bramp/js-sequence-diagrams";3920;175;2033;496;12;194;0
"1036";"drduh/OS-X-Security-and-Privacy-Guide";3914;30;382;246;21;172;0
"1037";"arashpayan/appirater";3913;341;493;833;79;256;0
"1038";"paralect/robomongo";3913;176;251317;403;28;1613;2
"1039";"kennethreitz/legit";3912;248;1986;167;41;324;1
"1040";"bootflat/bootflat.github.io";3910;107;8031;406;6;153;5
"1041";"rollup/rollup";3903;45;1843;98;29;1054;1
"1042";"justinwalsh/daux.io";3902;147;3546;501;54;459;0
"1043";"facebook/watchman";3902;173;3709;305;39;791;0
"1044";"gaearon/react-hot-loader";3900;89;690;191;34;277;58
"1045";"NancyFx/Nancy";3899;300;64027;1016;276;4985;0
"1046";"ichord/At.js";3898;218;1889;451;50;575;1
"1047";"Eonasdan/bootstrap-datetimepicker";3897;134;4607;2339;112;593;20
"1048";"mathiasbynens/jquery-placeholder";3895;322;348;1412;24;163;8
"1049";"puppetlabs/puppet";3890;288;79099;1606;525;22123;0
"1050";"boltdb/bolt";3886;118;1670;305;75;721;2
"1051";"jedi4ever/veewee";3884;280;6651;833;337;2373;0
"1052";"medialize/URI.js";3878;221;2713;319;54;562;18
"1053";"lebinh/ngxtop";3878;105;392;245;9;39;1
"1054";"airblade/paper_trail";3875;356;3242;516;133;1383;21
"1055";"Netflix/SimianArmy";3874;194;15527;515;51;694;1
"1056";"facebook/nuclide";3873;56;72186;234;86;3613;0
"1057";"ReactiveX/RxSwift";3872;50;10851;415;99;1322;25
"1058";"cnodejs/nodeclub";3871;214;11720;1959;66;1813;0
"1059";"haoel/leetcode";3871;75;1071;1587;18;343;0
"1060";"venmo/synx";3870;99;18371;177;17;208;6
"1061";"angular-ui/ui-grid";3868;180;20882;1913;270;3474;0
"1062";"nst/iOS-Runtime-Headers";3859;272;143752;802;3;74;0
"1063";"facebookarchive/huxley";3852;138;428;281;7;68;0
"1064";"slim-template/slim";3849;289;2856;341;67;1658;0
"1065";"jimhigson/oboe.js";3846;158;33624;153;16;2416;0
"1066";"alexreisner/geocoder";3846;362;15642;785;233;1661;0
"1067";"krakenjs/kraken-js";3843;129;997;411;31;509;5
"1068";"fogleman/Craft";3843;154;17162;523;14;745;1
"1069";"dropwizard/metrics";3842;317;19334;1012;151;1930;3
"1070";"OwlFonk/OwlCarousel";3839;146;4516;794;15;114;4
"1071";"perwendel/spark";3838;255;3583;828;82;627;0
"1072";"binarylogic/authlogic";3837;387;3493;542;95;660;0
"1073";"FriendsOfPHP/Goutte";3837;309;3863;525;60;272;6
"1074";"google/google-api-nodejs-client";3828;159;5809;519;55;703;34
"1075";"bespokejs/bespoke";3820;171;1053;407;10;221;0
"1076";"sockjs/sockjs-client";3819;244;2481;403;45;789;5
"1077";"chriskempson/base16";3814;186;820;153;13;72;0
"1078";"bjorn/tiled";3811;265;28280;826;131;2337;34
"1079";"matz/streem";3807;67;545;226;26;706;0
"1080";"fog/fog";3805;358;30370;1539;888;12127;50
"1081";"winjs/winjs";3802;104;20604;469;43;1735;10
"1082";"assaf/zombie";3799;277;6906;422;137;1667;0
"1083";"andreafabrizi/Dropbox-Uploader";3794;237;458;600;14;239;0
"1084";"webpy/webpy";3791;391;1689;991;44;554;0
"1085";"hakimel/stroll.js";3785;206;281;744;11;98;0
"1086";"thumbor/thumbor";3784;262;15368;362;84;1651;68
"1087";"apple/swift-package-manager";3781;22;1113;292;66;756;0
"1088";"facebook/proxygen";3776;77;2349;707;69;614;0
"1089";"zulip/zulip";3776;26;111486;514;94;10194;0
"1090";"google/gson";3772;53;10789;875;33;1241;0
"1091";"addyosmani/grunt-uncss";3767;132;284;180;17;247;14
"1092";"kneath/kss";3764;226;1071;270;33;181;1
"1093";"sparklemotion/nokogiri";3759;402;15594;537;146;3739;0
"1094";"liftoff/GateOne";3755;232;49242;473;33;840;0
"1095";"emilsjolander/StickyListHeaders";3755;211;3866;1274;49;414;16
"1096";"ddollar/foreman";3755;305;1719;454;129;966;0
"1097";"zeman/perfmap";3748;79;966;136;7;41;0
"1098";"peers/peerjs";3745;170;3905;572;24;629;0
"1099";"facebook/jest";3743;119;3397;420;132;839;0
"1100";"sofish/pen";3742;134;308;359;32;239;4
"1101";"github/linguist";3741;254;45520;1525;631;4995;43
"1102";"dbushell/Pikaday";3741;181;1210;735;52;315;5
"1103";"PaoloRotolo/AppIntro";3740;42;9359;607;31;246;2
"1104";"altercation/vim-colors-solarized";3739;266;772;1129;3;80;0
"1105";"buunguyen/octotree";3737;98;55468;296;31;423;0
"1106";"sintaxi/harp";3735;173;741;225;23;583;13
"1107";"muaz-khan/WebRTC-Experiment";3734;175;16076;1785;12;329;0
"1108";"koenbok/Framer";3733;170;211730;331;42;1623;0
"1109";"isohuntto/openbay";3731;66;15491;1087;2;9;0
"1110";"markdalgleish/stellar.js";3729;220;1191;1120;5;101;0
"1111";"imulus/retinajs";3725;207;2585;588;31;180;2
"1112";"flatiron/director";3723;309;2037;330;71;747;0
"1113";"jhipster/generator-jhipster";3717;126;14473;841;252;5720;0
"1114";"syntaxhighlighter/syntaxhighlighter";3716;275;6900;1055;34;374;4
"1115";"square/cube";3715;236;2188;428;12;169;0
"1116";"google/cadvisor";3710;93;24553;500;96;1772;34
"1117";"facebook/facebook-android-sdk";3707;306;18299;2175;56;590;0
"1118";"backup/backup";3704;338;4742;469;106;1175;0
"1119";"alibaba/dubbo";3704;196;10376;3853;22;1806;1
"1120";"holman/dotfiles";3703;310;16158;2432;70;544;0
"1121";"luis-almeida/unveil";3698;206;12259;590;7;41;0
"1122";"stig/json-framework";3698;301;6892;771;45;1054;6
"1123";"go-kit/kit";3697;59;7746;266;52;567;0
"1124";"eduardolundgren/tracking.js";3697;197;19442;531;16;330;5
"1125";"Bilibili/ijkplayer";3695;147;119388;1304;33;2066;0
"1126";"aws/aws-cli";3694;174;11172;553;106;3480;0
"1127";"coolwanglu/vim.js";3693;121;65956;217;2;219;0
"1128";"HabitRPG/habitrpg";3690;198;368093;1529;312;12322;0
"1129";"crosbymichael/dockerui";3689;146;18617;451;39;362;5
"1130";"gopherjs/gopherjs";3684;134;3319;166;26;1734;0
"1131";"claritylab/lucida";3682;97;1014278;604;33;696;0
"1132";"zealdocs/zeal";3681;166;4069;310;36;1110;7
"1133";"harelba/q";3681;216;993;182;14;250;1
"1134";"kristopolous/BOOTSTRA.386";3677;154;13381;180;7;192;0
"1135";"sferik/t";3673;226;4258;288;58;971;0
"1136";"MrSwitch/hello.js";3671;238;5845;382;49;1094;19
"1137";"mcxiaoke/android-volley";3668;148;1871;1524;57;1931;0
"1138";"gaearon/redux-devtools";3661;38;686;255;52;370;25
"1139";"roboguice/roboguice";3659;189;69791;907;25;1049;0
"1140";"fancyapps/fancyBox";3657;229;1871;1010;35;210;0
"1141";"BBC-News/Imager.js";3652;137;6955;207;24;324;1
"1142";"AllThingsSmitty/jquery-tips-everyone-should-know";3649;45;181;362;10;91;0
"1143";"beautify-web/js-beautify";3649;381;5214;687;116;1479;0
"1144";"FFmpeg/FFmpeg";3649;258;199530;2107;1521;78944;11
"1145";"drapergem/draper";3647;247;2486;376;136;1041;0
"1146";"viljamis/responsive-nav.js";3646;159;7367;601;18;450;0
"1147";"outpunk/evil-icons";3646;73;26818;155;6;215;19
"1148";"andreamazz/AMScrollingNavbar";3645;124;23212;375;23;369;18
"1149";"JakeLin/IBAnimatable";3641;18;24403;244;16;785;5
"1150";"stympy/faker";3641;378;2244;736;219;788;0
"1151";"jondot/awesome-react-native";3632;52;453;411;90;325;0
"1152";"bottlepy/bottle";3631;351;8341;729;156;1587;0
"1153";"shadowsocks/shadowsocks-android";3630;171;37533;2624;18;1129;59
"1154";"pardom/ActiveAndroid";3630;175;18083;932;35;284;0
"1155";"redox-os/redox";3630;48;148144;180;45;2948;0
"1156";"google/gumbo-parser";3627;138;4311;467;32;401;7
"1157";"subtlepatterns/SubtlePatterns";3627;197;538738;470;6;50;0
"1158";"haiwen/seafile";3625;193;12190;634;57;1771;47
"1159";"almende/vis";3622;153;128723;540;71;2493;0
"1160";"jamztang/CSStickyHeaderFlowLayout";3621;115;969;424;20;105;0
"1161";"jayphelps/git-blame-someone-else";3619;7;6;109;3;11;0
"1162";"pingcap/tidb";3616;29;12474;419;44;3045;1
"1163";"erming/shout";3611;107;11479;314;55;875;1
"1164";"processing/p5.js";3610;160;63631;482;119;3297;40
"1165";"mamaral/Onboard";3609;83;83252;465;17;228;11
"1166";"nzakas/computer-science-in-javascript";3609;363;91;552;7;58;0
"1167";"mbleigh/acts-as-taggable-on";3605;418;1971;794;156;914;8
"1168";"jakiestfu/Medium.js";3601;138;1080;327;33;304;3
"1169";"joke2k/faker";3601;175;1845;393;115;852;5
"1170";"giakki/uncss";3599;153;683;177;19;469;8
"1171";"liabru/matter-js";3596;109;17560;256;15;491;5
"1172";"visionmedia/page.js";3594;206;788;384;55;461;7
"1173";"DevinVinson/WordPress-Plugin-Boilerplate";3592;245;1130;913;62;489;0
"1174";"Huddle/PhantomCSS";3591;176;27646;201;35;214;0
"1175";"hbons/SparkleShare";3589;286;38831;487;188;4113;0
"1176";"lucasr/twoway-view";3587;166;2554;796;10;356;0
"1177";"sqlitebrowser/sqlitebrowser";3587;99;10594;511;52;1296;15
"1178";"json-api/json-api";3584;151;2564;402;158;1205;0
"1179";"OpenRefine/OpenRefine";3583;180;283835;627;38;2143;8
"1180";"srobbin/jquery-backstretch";3583;327;3224;905;6;85;0
"1181";"thinkaurelius/titan";3583;213;91087;702;52;4434;0
"1182";"dtao/lazy.js";3582;150;4241;197;30;917;0
"1183";"mattt/FormatterKit";3580;243;987;398;94;408;0
"1184";"tessalt/echo-chamber-js";3576;49;4506;95;7;52;0
"1185";"dropbox/pyston";3572;103;37933;249;40;3685;3
"1186";"jnunemaker/httparty";3571;399;1653;578;156;949;0
"1187";"HubSpot/messenger";3564;165;1763;357;15;303;0
"1188";"docker/swarm";3561;99;52166;635;146;2905;16
"1189";"TalAter/UpUp";3561;54;28441;153;6;174;3
"1190";"bitemyapp/learnhaskell";3561;96;3525;284;60;447;0
"1191";"IonicaBizau/git-stats";3559;59;5596;72;15;286;21
"1192";"amlcurran/ShowcaseView";3558;188;20249;1038;40;492;11
"1193";"tesseract-ocr/tesseract";3557;84;36268;820;47;1310;2
"1194";"turbolinks/turbolinks-classic";3556;182;1231;446;92;705;0
"1195";"jinzhu/gorm";3555;126;3206;392;90;1095;0
"1196";"facebook/css-layout";3554;103;2139;219;42;469;4
"1197";"koalaman/shellcheck";3554;175;2289;183;27;691;0
"1198";"eligrey/FileSaver.js";3553;245;215;782;25;190;0
"1199";"laravel/lumen";3553;49;142;382;24;114;0
"1200";"mortenjust/androidtool-mac";3551;47;50338;201;6;90;15
"1201";"bpampuch/pdfmake";3549;113;17472;344;38;361;5
"1202";"google/seesaw";3549;16;222;240;3;15;0
"1203";"libuv/libuv";3548;121;16931;557;248;3467;0
"1204";"moxiecode/plupload";3547;324;13433;942;59;1006;6
"1205";"docker/dockercraft";3547;39;38017;150;6;139;0
"1206";"NodeOS/NodeOS";3541;140;6866;364;16;365;21
"1207";"happyworm/jPlayer";3537;318;6439;1140;20;391;11
"1208";"tpope/vim-surround";3535;393;662;181;14;103;0
"1209";"bebraw/jswiki";3534;271;1706;247;1;20;0
"1210";"django-debug-toolbar/django-debug-toolbar";3530;395;5645;665;148;1387;2
"1211";"realm/SwiftLint";3528;45;1703;212;53;1129;21
"1212";"cloudwu/skynet";3528;190;2802;1696;59;1334;40
"1213";"ankane/chartkick";3527;150;347;358;11;177;0
"1214";"sferik/twitter";3518;423;25697;893;168;2556;0
"1215";"thoughtbot/neat";3517;190;1933;364;42;307;13
"1216";"angular-translate/angular-translate";3514;156;7066;506;121;1280;14
"1217";"codegangsta/negroni";3514;97;561;251;26;123;1
"1218";"arvida/emoji-cheat-sheet.com";3513;231;16631;960;170;647;0
"1219";"faye/faye";3513;355;3852;302;36;1307;0
"1220";"rmurphey/js-assessment";3512;206;1341;1368;46;234;0
"1221";"facebookarchive/facebook-php-sdk";3511;221;1422;3278;52;245;0
"1222";"google/gxui";3508;53;1652;216;21;196;0
"1223";"wenzhixin/bootstrap-table";3507;135;5627;1227;162;1982;0
"1224";"ChenYilong/iOS9AdaptationTips";3506;41;21536;880;7;153;0
"1225";"chrisjenx/Calligraphy";3505;118;1707;455;32;276;3
"1226";"milligram/milligram";3501;15;249;221;10;97;5
"1227";"Jack000/Expose";3498;30;400;174;9;95;0
"1228";"jariz/vibrant.js";3494;44;1161;115;4;16;1
"1229";"TTimo/doom3.gpl";3493;226;9178;1123;9;40;0
"1230";"umdjs/umd";3492;231;373;209;20;70;1
"1231";"cyfdecyf/cow";3486;187;3615;744;13;1051;12
"1232";"airblade/vim-gitgutter";3485;161;548;133;37;320;0
"1233";"JakeLin/SwiftWeather";3484;93;40685;968;15;199;3
"1234";"BBC-News/wraith";3483;165;122690;212;62;679;17
"1235";"leemunroe/responsive-html-email-template";3481;118;53;548;11;40;0
"1236";"phonegap/phonegap-start";3481;281;23372;6786;23;92;0
"1237";"una/CSSgram";3480;26;32634;213;18;158;8
"1238";"vim/vim";3479;31;55684;367;1;5856;0
"1239";"malsup/form";3479;374;1078;1007;28;212;0
"1240";"racaljk/hosts";3474;90;4354;2261;35;371;1
"1241";"tombenner/nui";3472;174;2588;414;50;452;1
"1242";"tholman/zenpen";3463;164;842;403;25;171;0
"1243";"substack/browserify-handbook";3461;97;680;221;19;118;0
"1244";"karpathy/neuraltalk";3461;69;5216;774;8;33;0
"1245";"VPenkov/okayNav";3460;5;2773;241;4;70;1
"1246";"butterproject/butter-desktop";3460;22;40775;512;33;5836;0
"1247";"benpickles/peity";3456;331;1201;321;7;302;0
"1248";"qutheory/vapor";3445;9;6071;155;18;909;7
"1249";"sandstorm-io/sandstorm";3443;115;35569;292;53;4155;0
"1250";"DataTables/DataTables";3442;306;13922;1044;26;1701;0
"1251";"google/styleguide";3441;44;1764;900;31;152;0
"1252";"puphpet/puphpet";3441;152;12662;653;153;2312;0
"1253";"xmartlabs/XLForm";3441;102;14409;574;68;482;8
"1254";"draios/sysdig";3441;114;13277;311;87;3162;36
"1255";"mruby/mruby";3437;205;16351;522;202;7236;0
"1256";"matplotlib/matplotlib";3437;266;390240;1759;499;17687;6
"1257";"hdodenhof/CircleImageView";3434;114;4561;1124;10;89;0
"1258";"adambard/learnxinyminutes-docs";3432;143;13185;1382;932;4958;0
"1259";"hashicorp/serf";3430;129;4234;286;63;1491;0
"1260";"socketio/socket.io-client";3429;315;6140;1230;90;1442;0
"1261";"steipete/Aspects";3427;99;1316;406;16;161;6
"1262";"nomad/shenzhen";3427;182;1637;372;63;317;0
"1263";"xetorthio/jedis";3427;302;91637;1600;135;1338;16
"1264";"ipselon/react-ui-builder";3424;44;2942;141;8;99;1
"1265";"mozilla/sweet.js";3424;190;19623;175;33;1933;25
"1266";"pkluz/PKRevealController";3423;222;1128;678;26;271;0
"1267";"duojs/duo";3422;102;3166;126;26;694;0
"1268";"es-analysis/plato";3420;168;8729;199;29;270;1
"1269";"ShareX/ShareX";3419;128;31108;604;88;2447;39
"1270";"jquery/qunit";3416;348;6205;709;122;976;14
"1271";"JakeWharton/u2020";3416;123;11416;660;37;387;0
"1272";"sharelatex/sharelatex";3415;111;347;410;13;175;4
"1273";"relax/relax";3415;30;5182;195;6;587;0
"1274";"mafintosh/peerflix";3411;158;314;505;50;474;0
"1275";"joyent/libuv";3409;260;23784;772;1;1;0
"1276";"densitydesign/raw";3408;153;12484;680;13;218;3
"1277";"rails-api/active_model_serializers";3408;225;4272;850;125;1111;3
"1278";"phusion/passenger";3407;417;41552;425;100;7126;0
"1279";"HubSpot/shepherd";3405;118;1497;198;26;264;29
"1280";"h4cc/awesome-elixir";3403;90;1131;318;170;1207;0
"1281";"github/git-lfs";3396;131;9476;385;67;2759;32
"1282";"google/google-api-php-client";3393;136;8533;1775;76;1550;19
"1283";"visionmedia/move.js";3386;253;221;508;15;104;1
"1284";"ericdrowell/KineticJS";3385;212;20406;751;60;1494;1
"1285";"wout/svg.js";3384;171;5952;464;40;660;0
"1286";"github/scientist";3381;111;110;72;12;59;0
"1287";"vmg/redcarpet";3379;261;1271;380;87;655;11
"1288";"showdownjs/showdown";3378;384;2565;651;29;411;17
"1289";"rey5137/material";3378;67;4574;844;4;231;6
"1290";"sandstorm-io/capnproto";3377;156;14187;280;66;1535;0
"1291";"shadowsocks/shadowsocks-windows";3375;167;6725;3101;16;394;7
"1292";"appjs/appjs";3372;208;8440;382;21;690;0
"1293";"John-Lluch/SWRevealViewController";3371;169;6216;784;13;178;0
"1294";"guardian/scribe";3371;124;5387;231;49;1701;0
"1295";"socketstream/socketstream";3370;271;7459;279;73;1413;0
"1296";"Intervention/image";3370;166;2090;445;48;489;0
"1297";"pluginaweek/state_machine";3369;404;5785;438;31;751;0
"1298";"autumnai/leaf";3368;22;3357;111;12;145;0
"1299";"derekparker/delve";3368;96;11208;207;44;908;0
"1300";"makeusabrew/bootbox";3367;229;1783;742;62;516;8
"1301";"trogdoro/xiki";3363;407;7570;203;12;937;0
"1302";"ThinkUpLLC/ThinkUp";3363;355;34715;767;122;2864;2
"1303";"torchbox/wagtail";3362;112;37033;598;165;6040;34
"1304";"locustio/locust";3361;266;2162;480;57;874;0
"1305";"mroth/lolcommits";3360;234;3752;231;62;845;40
"1306";"mxstbr/react-boilerplate";3359;57;902;197;13;177;4
"1307";"nicklockwood/iRate";3359;268;846;599;63;293;0
"1308";"geuis/helium-css";3354;323;261;234;10;46;0
"1309";"fpillet/NSLogger";3352;286;22485;430;46;606;2
"1310";"AutoMapper/AutoMapper";3348;320;134728;891;86;1377;14
"1311";"KeyboardFire/mkcast";3344;63;709;65;8;42;0
"1312";"youtube/vitess";3342;143;62457;419;58;9131;6
"1313";"swoole/swoole-src";3341;192;12478;1098;62;2622;65
"1314";"CodeboxIDE/codebox";3341;135;19613;456;17;2016;32
"1315";"JakeWharton/NineOldAndroids";3341;224;1207;1546;6;115;0
"1316";"futuresimple/android-floating-action-button";3340;79;2191;954;10;154;0
"1317";"Theano/Theano";3335;241;61900;1213;257;22156;0
"1318";"sosedoff/pgweb";3334;76;16846;167;19;543;19
"1319";"reapp/reapp";3334;66;140;172;15;239;0
"1320";"mongodb/mongoid";3333;340;20816;1166;438;6513;3
"1321";"neilj/Squire";3332;230;2588;206;20;363;0
"1322";"sivel/speedtest-cli";3329;184;491;475;8;140;7
"1323";"nesquena/rabl";3327;259;1912;309;85;954;0
"1324";"davidmerfield/randomColor";3327;102;1918;207;17;221;10
"1325";"mono/MonoGame";3326;259;333256;1736;280;10433;3
"1326";"graphql/graphql-js";3320;38;1140;215;54;616;39
"1327";"theintern/intern";3319;156;2392;250;42;616;31
"1328";"fastmonkeys/stellar";3316;91;759;96;13;181;0
"1329";"websockets/ws";3314;228;2760;562;99;859;4
"1330";"MortimerGoro/MGSwipeTableCell";3314;85;2236;508;24;198;0
"1331";"robbiehanson/CocoaHTTPServer";3313;223;2323;889;24;243;0
"1332";"dennis714/RE-for-beginners";3313;158;16045;388;30;1402;0
"1333";"google/brotli";3312;76;10683;352;23;564;3
"1334";"samshadwell/TrumpScript";3309;10;338;199;30;189;0
"1335";"errbit/errbit";3307;294;24101;840;231;2468;0
"1336";"rmm5t/jquery-timeago";3306;401;548;593;88;380;3
"1337";"appium/appium";3306;167;70057;2040;180;5909;69
"1338";"openstf/stf";3304;40;57137;315;15;1777;3
"1339";"refinery/refinerycms";3302;356;59374;1238;464;9743;0
"1340";"restsharp/RestSharp";3300;332;37348;1123;164;1140;19
"1341";"chjj/blessed";3299;165;13429;118;12;1170;0
"1342";"Swiip/generator-gulp-angular";3298;100;3011;605;100;1007;31
"1343";"olivernn/lunr.js";3296;248;3013;243;33;310;0
"1344";"gradle/gradle";3295;341;169458;1336;250;34253;0
"1345";"visionmedia/supertest";3295;195;248;247;49;233;4
"1346";"riccardoscalco/textures";3294;60;4882;146;5;36;0
"1347";"activemerchant/active_merchant";3293;409;24083;1862;480;3448;2
"1348";"wishstudio/flinux";3291;89;1609;205;10;849;3
"1349";"ideawu/ssdb";3291;167;4981;756;27;952;0
"1350";"bundler/bundler";3290;321;28242;1505;548;6723;0
"1351";"cjb/GitTorrent";3290;43;350;150;9;76;0
"1352";"amoffat/sh";3289;219;1587;272;36;712;0
"1353";"yui/yui3";3288;381;264521;1115;204;25381;37
"1354";"mozilla/shumway";3287;223;256276;300;51;9351;0
"1355";"google/yapf";3286;53;953;207;24;417;0
"1356";"nothings/stb";3284;96;3323;370;79;1074;0
"1357";"tools/godep";3284;151;743;299;40;272;44
"1358";"rvm/rvm";3284;344;22663;777;530;10683;13
"1359";"tmux-plugins/tmux-resurrect";3281;82;579;74;10;188;0
"1360";"eventmachine/eventmachine";3278;397;4412;522;142;1093;12
"1361";"tweepy/tweepy";3278;351;9158;1362;139;1017;8
"1362";"fengyuanchen/cropper";3276;109;8526;662;28;751;35
"1363";"StevenBlack/hosts";3275;206;43733;309;23;514;0
"1364";"ServiceStack/ServiceStack";3273;267;285436;1207;260;6896;25
"1365";"noraesae/perfect-scrollbar";3272;176;2179;631;61;422;11
"1366";"magento/magento2";3269;225;331036;2120;378;36208;31
"1367";"vigetlabs/gulp-starter";3268;115;3464;557;40;323;0
"1368";"patrickkunka/mixitup";3268;151;1329;488;9;65;0
"1369";"kenkeiter/skeuocard";3266;138;6801;239;10;174;1
"1370";"springside/springside4";3265;213;5342;2391;23;930;2
"1371";"enormego/EGOTableViewPullRefresh";3264;336;1133;994;6;16;0
"1372";"rest-client/rest-client";3261;328;2092;608;92;792;0
"1373";"brianc/node-postgres";3260;284;2077;410;129;1592;0
"1374";"pa7/heatmap.js";3258;257;2145;692;23;249;2
"1375";"twitter/labella.js";3257;42;3402;89;6;161;0
"1376";"OAI/OpenAPI-Specification";3256;107;1381;972;85;653;0
"1377";"sorich87/bootstrap-tour";3255;194;3756;626;59;614;18
"1378";"lauris/awesome-scala";3253;89;380;454;120;404;0
"1379";"chalk/chalk";3252;138;575;88;20;153;5
"1380";"shu223/iOS-9-Sampler";3252;30;11575;410;5;47;0
"1381";"swagger-api/swagger-core";3251;246;14231;1100;141;2231;22
"1382";"meanjs/mean";3249;117;5307;1245;154;1362;4
"1383";"celluloid/celluloid";3248;260;3300;244;104;2067;0
"1384";"soffes/SSKeychain";3247;311;381;593;29;182;4
"1385";"subprotocol/verlet-js";3247;154;408;421;4;62;0
"1386";"kriswallsmith/assetic";3245;271;3228;533;135;1142;3
"1387";"JohnLangford/vowpal_wabbit";3245;347;103250;912;168;6063;3
"1388";"openzipkin/zipkin";3243;198;10077;463;73;1712;1
"1389";"larsenwork/monoid";3240;51;154482;68;10;416;0
"1390";"FuzzyAutocomplete/FuzzyAutocompletePlugin";3237;127;1096;379;19;220;7
"1391";"bitwiseshiftleft/sjcl";3237;304;46347;411;60;399;0
"1392";"segmentio/analytics.js";3234;197;12400;404;58;1725;0
"1393";"bnoguchi/everyauth";3233;259;7950;461;64;775;0
"1394";"scribejava/scribejava";3232;290;4949;1232;88;525;0
"1395";"josdejong/mathjs";3231;162;29587;328;54;2372;0
"1396";"presidentbeef/brakeman";3228;291;20508;282;68;2558;83
"1397";"driftyco/ng-cordova";3226;95;28079;888;150;1032;18
"1398";"soffes/sstoolkit";3226;292;5369;585;47;851;8
"1399";"thoughtbot/dotfiles";3226;271;1198;1087;68;306;0
"1400";"ColinEberhardt/VCTransitionsLibrary";3223;132;14552;429;10;57;4
"1401";"filamentgroup/grunticon";3223;187;7774;195;39;731;0
"1402";"basecamp/pow";3222;263;2682;241;24;531;0
"1403";"makovkastar/FloatingActionButton";3217;87;12326;783;16;320;0
"1404";"tomaz/appledoc";3216;361;50685;503;95;1102;2
"1405";"humhub/humhub";3214;111;41080;898;68;2053;23
"1406";"nltk/nltk";3213;342;372916;989;204;11759;0
"1407";"dinedal/textql";3209;112;1000;113;12;110;0
"1408";"facebookarchive/scribe";3206;364;2265;693;34;118;0
"1409";"mpv-player/mpv";3205;180;109229;424;318;43079;54
"1410";"erikhuda/thor";3204;411;5893;346;145;1260;0
"1411";"spine/spine";3204;260;3458;415;81;935;0
"1412";"wilsonpage/fastdom";3203;163;205;122;16;244;1
"1413";"voltrb/volt";3199;115;3537;202;70;2017;0
"1414";"iissnan/hexo-theme-next";3199;69;10895;1023;62;689;11
"1415";"sj26/mailcatcher";3197;283;692;312;34;374;4
"1416";"stevenwanderski/bxslider-4";3196;180;7120;1392;37;302;0
"1417";"googlesamples/android-topeka";3195;46;12254;723;9;53;4
"1418";"TrinityCore/TrinityCore";3187;273;765165;3341;574;28391;13
"1419";"storehouse/Advance";3186;6;4714;171;7;38;2
"1420";"saeedalipoor/icono";3185;81;428;229;12;87;1
"1421";"node-nock/nock";3185;235;2515;262;138;1055;0
"1422";"pedrovgs/EffectiveAndroidUI";3184;90;1334;692;7;141;0
"1423";"facebook/rebound";3184;128;24762;588;13;123;10
"1424";"opal/opal";3184;361;14873;221;76;5894;16
"1425";"julienXX/terminal-notifier";3182;193;497;176;25;151;4
"1426";"koush/AndroidAsync";3181;187;4345;918;49;890;0
"1427";"Haneke/HanekeSwift";3181;93;791;350;21;488;1
"1428";"dingo/api";3181;102;1861;467;56;1033;28
"1429";"github/markup";3181;334;2459;2684;59;421;5
"1430";"labstack/echo";3181;56;2189;258;42;640;25
"1431";"stripe/jquery.payment";3180;170;510;501;44;216;12
"1432";"auduno/clmtrackr";3180;188;41008;542;4;127;0
"1433";"go-lang-plugin-org/go-lang-idea-plugin";3178;291;55085;377;25;3054;18
"1434";"Strider-CD/strider";3175;179;18281;313;58;1997;15
"1435";"nathansmith/960-Grid-System";3174;327;3828;528;5;76;0
"1436";"Russell91/sshrc";3170;81;84;99;6;140;1
"1437";"tangqiaoboy/iOSBlogCN";3170;104;496;945;9;65;0
"1438";"bkeepers/dotenv";3169;191;692;216;63;370;0
"1439";"Popmotion/popmotion";3167;84;16537;127;10;1299;0
"1440";"linkedin/hopscotch";3166;149;4189;445;24;386;6
"1441";"chrisbanes/ActionBar-PullToRefresh";3164;146;3628;1106;20;400;0
"1442";"prose/prose";3162;211;24084;569;84;3177;3
"1443";"shu223/iOS8-Sampler";3161;80;3249;403;3;30;0
"1444";"MacGapProject/MacGap1";3161;220;3131;200;14;113;0
"1445";"mitsuhiko/click";3160;100;1535;258;78;831;0
"1446";"erikflowers/weather-icons";3160;143;74075;322;22;148;10
"1447";"kiwi-bdd/Kiwi";3159;302;38469;415;88;880;1
"1448";"tgalal/yowsup";3157;177;2439;1129;64;955;10
"1449";"LeaVerou/prefixfree";3156;232;487;648;33;187;0
"1450";"cruffenach/CRToast";3154;110;8389;333;36;424;0
"1451";"mitsuhiko/jinja2";3154;284;5619;654;135;1406;0
"1452";"feathersjs/feathers";3152;231;5117;89;12;348;5
"1453";"github/octicons";3151;92;1962;223;22;110;21
"1454";"escoz/QuickDialog";3150;241;22598;704;90;778;0
"1455";"erichoracek/MSDynamicsDrawerViewController";3150;175;19866;400;14;250;0
"1456";"mattbryson/TouchSwipe-Jquery-Plugin";3148;247;1024;1306;32;210;0
"1457";"jlund/streisand";3147;105;1040;253;32;566;0
"1458";"os-js/OS.js";3145;123;48997;355;42;4008;0
"1459";"twigphp/Twig";3142;337;7660;796;244;2818;0
"1460";"WP-API/WP-API";3142;147;8602;576;84;3778;39
"1461";"coolbeet/CBStoreHouseRefreshControl";3139;72;1368;411;4;30;0
"1462";"rauchg/slackin";3139;60;450;488;46;242;0
"1463";"callmecavs/bricks.js";3133;15;157;100;1;142;4
"1464";"FormidableLabs/radium";3133;63;2026;142;57;798;0
"1465";"guardian/frontend";3131;201;464773;317;146;53928;0
"1466";"tgriesser/bookshelf";3126;159;7644;255;91;982;0
"1467";"Jawbone/JBChartView";3125;123;12221;382;33;494;0
"1468";"duemunk/Async";3125;87;365;204;15;187;2
"1469";"mesos/chronos";3124;162;13368;400;116;998;6
"1470";"vfr/Reader";3122;289;11998;949;1;48;0
"1471";"tpope/vim-rails";3121;389;3692;288;73;1402;0
"1472";"sstephenson/prototype";3120;417;10651;557;45;1247;0
"1473";"CSSLint/csslint";3119;250;4545;400;55;575;22
"1474";"HunterLarco/voxel.css";3119;15;3709;108;9;126;4
"1475";"timuric/Content-generator-sketch-plugin";3117;100;172685;257;26;160;14
"1476";"docker/machine";3117;68;40830;782;236;2781;39
"1477";"midgetspy/Sick-Beard";3115;314;36585;2008;150;3978;4
"1478";"syedhali/EZAudio";3112;121;9918;499;20;475;12
"1479";"wasabeef/recyclerview-animators";3111;66;62598;623;16;215;0
"1480";"Trinea/android-common";3110;196;2538;2187;8;297;1
"1481";"facebook/origami";3104;118;661882;415;9;61;0
"1482";"kr/beanstalkd";3103;416;2560;423;48;705;0
"1483";"eddiemachado/bones";3103;274;5665;1137;106;735;0
"1484";"nicolaiarocci/eve";3103;179;16083;418;123;2333;0
"1485";"google/git-appraise";3103;31;801;62;11;169;2
"1486";"danleech/simple-icons";3101;175;41892;350;14;585;1
"1487";"fastos/fastsocket";3101;91;136299;583;11;180;1
"1488";"silexphp/Silex";3100;288;5212;628;195;1822;0
"1489";"audreyr/cookiecutter";3099;141;2516;372;101;1648;12
"1490";"davezuko/react-redux-starter-kit";3099;39;3130;566;71;789;18
"1491";"lpereira/lwan";3097;217;3108;416;19;1428;0
"1492";"idiot/unslider";3095;212;1323;1539;31;208;3
"1493";"dthree/vantage";3095;43;517;67;13;303;5
"1494";"tsenart/vegeta";3093;136;700;172;26;392;32
"1495";"JeffreyWay/Laravel-4-Generators";3092;161;1919;729;23;186;3
"1496";"FriendsOfPHP/PHP-CS-Fixer";3089;201;8416;477;128;1628;12
"1497";"erusev/parsedown";3086;141;923;444;21;485;15
"1498";"nothingmagical/cheddar-ios";3085;191;228;708;19;148;0
"1499";"ruanyf/es6tutorial";3083;101;2647;1109;46;716;0
"1500";"github/hubot-scripts";3082;237;10938;1853;788;3266;0
"1501";"insidegui/WWDC";3082;49;49319;225;27;325;25
"1502";"ryanb/ruby-warrior";3081;403;880;724;8;221;0
"1503";"newsapps/beeswithmachineguns";3081;299;386;349;38;189;0
"1504";"BabylonJS/Babylon.js";3081;143;549214;820;98;3327;26
"1505";"abraham/twitteroauth";3080;371;1498;1473;34;321;11
"1506";"openalpr/openalpr";3080;124;5791;646;35;1204;6
"1507";"filp/whoops";3076;158;1527;291;75;786;0
"1508";"gotosleep/JASidePanels";3074;210;13402;656;18;116;0
"1509";"ruipgil/scraperjs";3074;85;149;154;10;142;0
"1510";"googlei18n/libphonenumber";3073;68;55472;366;48;1058;1
"1511";"barryvdh/laravel-debugbar";3072;133;2283;353;42;591;12
"1512";"lovell/sharp";3071;135;21965;166;29;531;0
"1513";"chrissimpkins/codeface";3070;41;301017;230;12;583;2
"1514";"jisaacks/GitGutter";3069;172;398;187;73;305;9
"1515";"prawnpdf/prawn";3069;416;41621;530;156;2752;5
"1516";"rswier/c4";3066;72;70;569;3;32;0
"1517";"DroidPluginTeam/DroidPlugin";3064;30;1541;1260;9;149;2
"1518";"traex/RippleEffect";3061;75;833;751;12;110;0
"1519";"carrot/share-button";3061;146;1009;410;27;258;16
"1520";"mattn/emmet-vim";3058;318;1478;232;54;910;0
"1521";"blakeembrey/code-problems";3057;148;2506;208;58;414;0
"1522";"dmlc/mxnet";3057;47;8284;1055;129;3317;11
"1523";"sass/libsass";3056;216;16692;329;96;3209;35
"1524";"Xcode-Snippets/Objective-C";3055;229;458;593;22;79;0
"1525";"JuanitoFatas/fast-ruby";3054;76;1257;184;37;149;0
"1526";"gavinkwoe/BeeFramework";3053;186;31572;1095;28;288;0
"1527";"dthree/vorpal";3053;31;927;82;19;399;0
"1528";"Redth/PushSharp";3050;198;12662;1258;35;523;3
"1529";"alibaba/druid";3046;229;47641;1823;88;4572;2
"1530";"ninenines/cowboy";3045;263;7594;693;98;1298;0
"1531";"google/guice";3045;95;60971;521;50;1484;6
"1532";"solnic/virtus";3040;260;2309;196;59;1609;0
"1533";"idank/explainshell";3040;134;1217;236;6;232;0
"1534";"railsbp/rails_best_practices";3039;333;2155;206;68;1131;0
"1535";"Laverna/laverna";3038;113;5245;318;58;1304;15
"1536";"addyosmani/critical";3038;91;1111;91;12;303;16
"1537";"ankurp/Dollar";3036;94;5730;205;33;543;24
"1538";"aheckmann/gm";3036;302;5842;313;66;601;0
"1539";"aspnet/EntityFramework";3034;113;47925;926;72;2617;12
"1540";"JedWatson/react-select";3031;82;9132;650;137;1256;0
"1541";"andrewplummer/Sugar";3031;245;43571;286;47;2064;2
"1542";"shu223/iOS7-Sampler";3030;130;1620;560;4;53;0
"1543";"jquery/esprima";3030;226;54760;488;52;1046;0
"1544";"HelloZeroNet/ZeroNet";3029;63;3901;261;34;477;2
"1545";"lostisland/faraday";3029;328;2545;451;111;1010;13
"1546";"filamentgroup/loadCSS";3028;93;400;230;19;187;13
"1547";"telegramdesktop/tdesktop";3027;99;72911;791;22;1590;46
"1548";"ocornut/imgui";3026;88;15341;341;64;2149;40
"1549";"kni-labs/rrssb";3025;110;1517;373;29;500;17
"1550";"RubyLouvre/avalon";3024;146;49372;1090;54;3473;28
"1551";"fzaninotto/uptime";3024;220;4334;572;27;525;0
"1552";"prerender/prerender";3023;130;741;442;49;491;0
"1553";"tinymce/tinymce";3023;323;38351;943;167;5555;0
"1554";"gaearon/react-transform-boilerplate";3023;29;102;364;23;78;0
"1555";"quantopian/zipline";3021;179;16886;887;67;3640;2
"1556";"nemoTyrant/manong";3019;97;2376;717;1;94;0
"1557";"TalAter/annyang";3018;135;880;416;24;392;10
"1558";"AlloyTeam/Mars";3016;139;4609;959;16;86;0
"1559";"zenazn/goji";3015;108;362;201;19;238;0
"1560";"touchstonejs/touchstonejs";3011;75;14532;157;16;535;0
"1561";"jgm/CommonMark";3011;84;3808;167;56;1582;8
"1562";"Automattic/node-canvas";3009;286;3154;463;82;1343;0
"1563";"SeleniumHQ/selenium";3008;166;1390588;1612;271;18690;1
"1564";"dropbox/godropbox";3007;92;1496;266;34;472;0
"1565";"nsf/gocode";3006;299;1610;342;58;680;0
"1566";"kennethreitz/osx-gcc-installer";3003;243;494;188;10;54;1
"1567";"shower/shower";3003;282;15630;388;22;586;0
"1568";"jashkenas/docco";3001;317;2646;524;78;498;0
"1569";"timothycrosley/hug";3001;36;4250;106;31;1346;0
"1570";"fraywing/textAngular";3000;128;3858;743;78;572;58
"1571";"horst3180/arc-theme";2998;45;7582;151;13;498;5
"1572";"rancher/rancher";2995;72;3077;236;24;525;39
"1573";"jonas/tig";2990;369;6524;224;110;2104;0
"1574";"apache/storm";2989;124;163092;2251;294;6740;0
"1575";"IanLunn/Sequence";2988;219;31482;474;12;286;10
"1576";"SocketCluster/socketcluster";2988;131;1326;104;9;623;15
"1577";"chaplinjs/chaplin";2985;215;5661;267;86;1654;0
"1578";"coursera-dl/coursera-dl";2985;209;1939;1018;60;872;0
"1579";"overtone/overtone";2985;292;11716;306;50;2952;0
"1580";"geeeeeeeeek/WeChatLuckyMoney";2983;25;992;1032;10;139;13
"1581";"doctrine/doctrine2";2982;311;32052;1468;601;10125;16
"1582";"workshopper/learnyounode";2982;138;1581;853;95;674;0
"1583";"Respect/Validation";2982;287;7183;446;98;1336;15
"1584";"barryvdh/laravel-ide-helper";2982;159;718;342;52;366;0
"1585";"mzabriskie/axios";2981;83;1636;192;50;408;0
"1586";"jquery/jquery-mousewheel";2979;388;1501;1152;11;150;0
"1587";"indexzero/http-server";2978;249;960;412;51;266;0
"1588";"google/ExoPlayer";2978;93;17488;1119;49;1394;0
"1589";"leanote/leanote";2977;99;64997;726;18;637;20
"1590";"dmytrodanylyk/circular-progress-button";2976;94;1372;776;5;77;0
"1591";"18F/web-design-standards";2975;44;36769;335;57;2667;5
"1592";"mozbrick/brick";2974;146;18516;221;21;683;16
"1593";"GumbyFramework/Gumby";2973;160;4952;522;34;776;5
"1594";"jonom/jquery-focuspoint";2972;84;5675;193;8;73;6
"1595";"epeli/underscore.string";2972;295;4581;372;96;695;9
"1596";"castorflex/SmoothProgressBar";2968;121;16707;908;13;160;8
"1597";"felixge/node-formidable";2968;307;3151;464;51;376;0
"1598";"mjmlio/mjml";2967;8;895;152;14;259;13
"1599";"julienschmidt/httprouter";2967;120;302;259;19;172;2
"1600";"mrdoob/stats.js";2964;311;24668;376;11;107;13
"1601";"mina-deploy/mina";2964;199;1351;304;80;675;0
"1602";"pagespeed/ngx_pagespeed";2964;196;45231;220;30;1001;3
"1603";"pixelsign/html5-device-mockups";2962;155;99375;273;9;40;0
"1604";"plusjade/jekyll-bootstrap";2961;221;1966;1810;58;240;0
"1605";"pyupio/statuspage";2958;4;28668;83;4;50;1
"1606";"defunkt/dotjs";2958;268;1316;339;28;113;0
"1607";"aurajs/aura";2957;229;9492;268;44;535;1
"1608";"codelucas/newspaper";2956;122;16221;398;43;489;2
"1609";"reinderien/mimic";2954;23;76;89;11;84;0
"1610";"react-toolbox/react-toolbox";2952;43;4027;218;59;1221;4
"1611";"mozilla-services/heka";2952;179;14549;451;132;4057;25
"1612";"viljamis/ResponsiveSlides.js";2949;225;1290;1409;10;246;0
"1613";"Freeboard/freeboard";2949;139;3545;497;15;267;0
"1614";"zhukov/webogram";2945;116;64583;939;46;1394;13
"1615";"chjj/tty.js";2944;216;3161;365;7;374;0
"1616";"tweenjs/tween.js";2944;304;15304;473;28;329;8
"1617";"xhzengAIB/MessageDisplayKit";2943;100;48927;930;19;726;47
"1618";"ant-design/ant-design";2942;48;51946;486;76;4583;31
"1619";"gimenete/iOS-boilerplate";2942;239;2587;528;4;27;0
"1620";"lockitron/selfstarter";2941;180;10623;1648;22;126;0
"1621";"auduno/headtrackr";2938;201;17642;398;4;49;0
"1622";"typicode/lowdb";2938;103;366;100;14;217;12
"1623";"slap-editor/slap";2937;101;1622;113;17;719;0
"1624";"boctor/idev-recipes";2936;277;1536;996;3;42;0
"1625";"singwhatiwanna/dynamic-load-apk";2935;104;9341;1338;14;151;0
"1626";"realm/jazzy";2935;94;34533;125;23;778;19
"1627";"mamaral/Neon";2934;27;14231;231;6;106;3
"1628";"madhums/node-express-mongoose-demo";2931;264;893;899;18;483;0
"1629";"crsmithdev/arrow";2929;175;1621;247;125;645;7
"1630";"Voog/wysihtml";2929;134;10196;237;54;838;39
"1631";"p8952/bocker";2928;36;373;145;11;77;0
"1632";"burke/zeus";2928;191;1410;174;46;729;0
"1633";"haml/haml";2927;423;19074;470;149;4913;0
"1634";"tildeio/rsvp.js";2927;179;1726;207;69;756;0
"1635";"hootsuite/grid";2924;123;328;188;15;322;1
"1636";"kdzwinel/betwixt";2923;19;1969;57;3;74;3
"1637";"django-tastypie/django-tastypie";2922;313;6631;1026;171;1171;0
"1638";"webscalesql/webscalesql-5.6";2922;126;300518;359;403;33725;0
"1639";"benoitc/gunicorn";2920;329;6748;614;227;2254;14
"1640";"philsquared/Catch";2919;280;8755;412;49;1379;3
"1641";"doorkeeper-gem/doorkeeper";2918;227;2805;584;153;1334;3
"1642";"Varying-Vagrant-Vagrants/VVV";2917;171;8273;586;83;1256;3
"1643";"johnno1962/injectionforxcode";2915;199;5606;253;12;308;0
"1644";"arsduo/koala";2914;309;2314;391;96;939;0
"1645";"sparklemotion/mechanize";2913;414;3823;362;101;1361;0
"1646";"kristoferjoseph/flexboxgrid";2912;118;640;310;16;148;0
"1647";"JamesNK/Newtonsoft.Json";2911;214;29401;1237;45;1152;53
"1648";"balloob/home-assistant";2911;131;50527;540;154;5013;25
"1649";"lifesinger/blog";2911;273;82873;570;3;199;0
"1650";"mwaskom/seaborn";2908;196;69375;402;61;1561;9
"1651";"dmlc/xgboost";2907;111;19788;1636;105;2639;6
"1652";"kolodny/exercises";2903;49;115;373;15;102;0
"1653";"klen/python-mode";2899;236;9071;604;89;770;1
"1654";"cymcsg/UltimateRecyclerView";2899;60;8044;687;9;648;6
"1655";"senchalabs/jQTouch";2899;299;54399;646;23;565;5
"1656";"sloria/TextBlob";2898;143;7969;342;12;412;3
"1657";"zmoazeni/csscss";2897;160;865;149;5;187;0
"1658";"cujojs/when";2897;260;2674;358;55;1583;43
"1659";"peco/peco";2897;94;842;97;30;888;26
"1660";"InterNations/antwort";2895;170;13281;658;10;60;0
"1661";"tapmodo/Jcrop";2895;287;1384;713;14;137;0
"1662";"mathjax/MathJax";2894;292;105578;466;26;2775;10
"1663";"micropython/micropython";2893;118;55708;583;107;5496;0
"1664";"google/lmctfy";2891;131;5234;211;14;77;0
"1665";"gliderlabs/docker-alpine";2888;61;25931;130;15;133;0
"1666";"PrismJS/prism";2888;193;4260;408;139;1778;7
"1667";"assemble/assemble";2887;183;12606;192;33;2183;0
"1668";"facebook/componentkit";2887;53;8751;289;57;436;0
"1669";"karpathy/char-rnn";2882;44;6271;690;20;86;0
"1670";"FontCustom/fontcustom";2881;181;2995;358;33;421;0
"1671";"ChenYilong/iOSInterviewQuestions";2879;34;322;891;6;90;0
"1672";"mnutt/hummingbird";2879;311;1805;339;13;276;0
"1673";"shipitjs/shipit";2875;62;59;90;14;98;8
"1674";"aspnet/Mvc";2873;119;29786;1140;89;2717;11
"1675";"MugunthKumar/MKNetworkKit";2872;226;4961;832;29;437;0
"1676";"blueimp/Bootstrap-Image-Gallery";2870;223;305;991;5;83;0
"1677";"manuelkiessling/nodebeginner.org";2866;258;2198;1394;36;402;0
"1678";"vcr/vcr";2866;317;4419;321;96;1902;0
"1679";"utom/sketch-measure";2866;104;10135;217;9;435;3
"1680";"commonsguy/cw-omnibus";2866;211;103508;2680;3;760;17
"1681";"felixge/node-style-guide";2866;195;121;647;22;75;0
"1682";"fat/zoom.js";2864;126;1693;172;11;45;1
"1683";"JakeWharton/hugo";2861;122;201;227;18;121;0
"1684";"scottschiller/SoundManager2";2860;325;26791;575;40;1318;0
"1685";"progrium/localtunnel";2859;322;571;221;21;185;0
"1686";"orangeduck/Cello";2859;192;3018;209;25;293;1
"1687";"gka/chroma.js";2858;224;1847;242;13;271;16
"1688";"goatslacker/alt";2857;66;6289;281;96;1279;0
"1689";"airbnb/aerosolve";2857;45;4637;312;19;472;0
"1690";"gudh/ihover";2856;103;1535;828;2;6;0
"1691";"adrai/flowchart.js";2855;140;1647;324;11;125;0
"1692";"apache/kafka";2853;240;38178;1726;223;2213;0
"1693";"jondot/graphene";2853;213;1007;230;23;98;0
"1694";"ansible/ansible-examples";2852;158;8651;1056;62;257;0
"1695";"quirkey/sammy";2851;366;8364;352;65;784;0
"1696";"coryhouse/react-slingshot";2850;12;225;226;17;181;7
"1697";"arut/nginx-rtmp-module";2848;210;4155;826;13;945;0
"1698";"alibaba/AndFix";2847;27;15694;756;3;36;0
"1699";"weavejester/compojure";2847;412;7357;199;39;899;0
"1700";"ipselon/structor";2845;23;6478;112;7;132;9
"1701";"wbond/package_control";2844;242;3844;443;23;865;0
"1702";"ImageOptim/ImageOptim";2839;164;7284;141;22;855;0
"1703";"BlackrockDigital/startbootstrap-sb-admin-2";2837;74;13679;1422;15;78;9
"1704";"nylas/sync-engine";2837;114;22229;239;56;4104;2
"1705";"stefanpenner/es6-promise";2837;120;637;166;64;489;0
"1706";"JetBrains/intellij-community";2837;234;2250416;1241;385;160201;0
"1707";"bbatsov/prelude";2836;233;3590;1288;116;1194;0
"1708";"dmauro/Keypress";2835;190;6387;282;20;194;7
"1709";"Xfennec/progress";2835;122;379;161;16;122;0
"1710";"rigoneri/syte";2835;200;13137;581;76;412;0
"1711";"ember-cli/ember-cli";2832;125;17912;820;350;5305;66
"1712";"jxnblk/loading";2832;107;240;181;7;31;0
"1713";"balderdashy/waterline";2831;150;3553;388;121;1540;12
"1714";"brianchirls/Seriously.js";2830;237;7595;210;8;636;7
"1715";"AlexNisnevich/untrusted";2828;159;218667;568;87;1083;0
"1716";"graphite-project/graphite-web";2827;202;23576;851;277;2563;1
"1717";"layervault/psd.rb";2827;150;8734;195;18;650;22
"1718";"facebook/augmented-traffic-control";2827;105;11678;395;9;222;0
"1719";"inorganik/countUp.js";2826;116;372;412;27;266;16
"1720";"curl/curl";2826;314;38320;999;387;20544;7
"1721";"rengwuxian/MaterialEditText";2825;73;1297;592;18;239;19
"1722";"Aerolab/midnight.js";2823;78;2060;305;9;51;7
"1723";"alfredxing/brick";2823;120;125168;103;11;265;0
"1724";"visionmedia/debug";2823;225;307;264;44;272;0
"1725";"RailsApps/rails-composer";2820;191;890;418;11;302;0
"1726";"evant/gradle-retrolambda";2820;138;594;245;16;260;0
"1727";"codemix/fast.js";2818;91;496;106;10;172;0
"1728";"shadowsocks/shadowsocks-iOS";2818;169;13127;1814;1;1;1
"1729";"WickyNilliams/enquire.js";2817;191;1207;237;6;94;0
"1730";"dcloudio/mui";2817;84;7449;1364;9;346;22
"1731";"mattt/Surge";2817;85;352;222;12;86;1
"1732";"pattern-lab/patternlab-php";2816;144;21551;499;20;868;25
"1733";"willianjusten/awesome-svg";2815;79;366;229;45;387;0
"1734";"sinonjs/sinon";2815;299;3881;415;185;1462;0
"1735";"facebook/PathPicker";2814;47;1688;150;43;454;8
"1736";"copy/v86";2812;124;15348;238;15;842;0
"1737";"xmartlabs/Eureka";2811;25;7086;194;34;271;8
"1738";"miloyip/rapidjson";2809;107;21422;788;58;1597;4
"1739";"aanand/git-up";2806;337;477;132;18;132;0
"1740";"jspm/jspm-cli";2806;157;2864;205;57;1099;79
"1741";"jspahrsummers/libextobjc";2805;264;1843;266;29;610;1
"1742";"miguel-perez/smoothState.js";2803;89;825;318;33;260;6
"1743";"nvie/rq";2803;228;3472;556;101;1101;0
"1744";"keyboardsurfer/Crouton";2801;190;3934;736;36;413;8
"1745";"chriskacerguis/codeigniter-restserver";2801;353;2595;1381;112;737;3
"1746";"CanCanCommunity/cancancan";2798;109;1274;273;132;752;0
"1747";"basscss/basscss";2798;127;13984;183;18;973;21
"1748";"emmetio/emmet";2797;318;18150;346;22;834;1
"1749";"broofa/node-uuid";2796;273;662;244;29;237;0
"1750";"tumblr/TMCache";2796;170;3793;376;14;243;3
"1751";"ratchetphp/Ratchet";2795;205;1558;357;34;600;5
"1752";"creationix/js-git";2792;156;798;192;22;549;0
"1753";"chaijs/chai";2792;224;3412;269;112;1117;18
"1754";"mozilla/nunjucks";2791;189;6539;247;93;1028;18
"1755";"stephanenicolas/robospice";2791;183;143050;560;30;857;1
"1756";"google/end-to-end";2790;76;8109;201;29;710;0
"1757";"alikaragoz/MCSwipeTableViewCell";2790;160;2297;420;13;92;6
"1758";"adamcaudill/Psychson";2787;78;1266;1050;2;15;1
"1759";"ruby-concurrency/concurrent-ruby";2785;139;11061;142;61;2113;28
"1760";"docpad/docpad";2784;262;6653;231;48;1340;0
"1761";"layerhq/Atlas-iOS";2784;77;42205;354;39;1877;3
"1762";"reactjs/react-rails";2783;139;2417;329;78;509;13
"1763";"clappr/clappr";2778;110;102996;288;47;2735;19
"1764";"mogujie/TeamTalk";2777;53;84189;1516;12;105;0
"1765";"GoogleChrome/chromedeveditor";2777;131;60540;377;52;7518;5
"1766";"anijs/anijs";2775;100;1197;355;6;166;15
"1767";"symless/synergy";2773;76;87308;725;37;2453;26
"1768";"kripken/sql.js";2773;213;46719;281;11;225;0
"1769";"jnordberg/wintersmith";2772;216;1852;288;43;412;6
"1770";"yahoo/anthelion";2772;21;35326;780;4;7;0
"1771";"etsy/hound";2772;63;3639;211;42;182;2
"1772";"txthinking/google-hosts";2769;120;23575;1304;9;338;0
"1773";"omz/ColorSense-for-Xcode";2769;185;396;493;8;31;0
"1774";"Hearst-DD/ObjectMapper";2768;75;1108;263;53;601;25
"1775";"openexchangerates/accounting.js";2767;240;722;262;10;160;0
"1776";"twitter/flockdb";2765;311;7027;212;24;739;0
"1777";"AsyncHttpClient/async-http-client";2765;264;21167;812;133;3213;0
"1778";"sporritt/jsPlumb";2764;223;51659;720;22;3991;0
"1779";"numpy/numpy";2764;288;65422;1455;483;14669;0
"1780";"pNre/ExSwift";2762;94;2391;278;31;311;1
"1781";"jasperproject/jasper-client";2762;104;2879;636;17;447;0
"1782";"trentm/node-bunyan";2760;217;1810;228;48;626;0
"1783";"jsbin/jsbin";2757;338;36399;807;146;5759;0
"1784";"JoelBesada/scrollpath";2755;216;412;508;3;35;0
"1785";"rspec/rspec-rails";2755;326;4157;551;224;2324;6
"1786";"orhanobut/logger";2754;53;1400;494;7;58;11
"1787";"Yalantis/Side-Menu.Android";2754;62;1014;954;6;47;1
"1788";"jakesgordon/javascript-state-machine";2753;251;1203;406;8;103;0
"1789";"jhy/jsoup";2753;327;2984;929;54;888;0
"1790";"sympy/sympy";2752;308;106846;1418;498;24682;13
"1791";"mutualmobile/MMWormhole";2752;68;662;199;17;129;5
"1792";"sindresorhus/screenfull.js";2750;216;94;281;11;102;3
"1793";"toddmotto/echo";2750;137;115;335;15;71;3
"1794";"kandanapp/kandan";2750;165;10878;427;60;868;0
"1795";"ianyh/Amethyst";2749;149;22994;112;21;578;22
"1796";"acaudwell/Gource";2748;341;4455;269;34;755;3
"1797";"adobe-fonts/source-han-sans";2748;89;5338572;316;1;10;8
"1798";"s16h/py-must-watch";2747;89;1108;220;24;121;0
"1799";"gss/engine";2747;147;15635;116;11;1050;1
"1800";"kstenerud/iOS-Universal-Framework";2747;264;1109;496;13;89;0
"1801";"riemann/riemann";2747;215;6861;405;121;1462;0
"1802";"andlabs/ui";2746;109;6609;171;8;2662;1
"1803";"avinassh/rockstar";2746;36;799;191;32;128;0
"1804";"artberri/sidr";2746;162;390;645;5;123;0
"1805";"avalanche123/Imagine";2744;305;23145;437;90;1078;0
"1806";"twitter-archive/kestrel";2743;414;249309;303;49;1146;0
"1807";"fulldecent/system-bus-radio";2743;3;68;249;15;82;0
"1808";"localtunnel/localtunnel";2740;197;129;191;21;123;0
"1809";"23/resumable.js";2739;246;599;336;67;321;1
"1810";"nicklockwood/FXForms";2739;107;3188;340;32;233;0
"1811";"raspberrypi/linux";2739;218;1437979;1506;17766;506687;0
"1812";"mholt/PapaParse";2738;128;14668;296;34;262;5
"1813";"donnemartin/saws";2738;31;3354;94;7;577;6
"1814";"typhoeus/typhoeus";2738;370;1910;311;120;1294;0
"1815";"fogleman/Minecraft";2735;216;17753;637;12;54;0
"1816";"OnsenUI/OnsenUI";2735;132;151579;404;61;4865;25
"1817";"este/este";2733;162;4114;300;73;1654;6
"1818";"zynga/scroller";2733;236;621;300;15;130;0
"1819";"thinkpixellab/flatland";2731;173;3098;199;31;93;0
"1820";"nim-lang/Nim";2731;292;342937;367;248;8149;0
"1821";"howdyai/botkit";2728;15;515;288;44;250;0
"1822";"honcheng/PaperFold-for-iOS";2728;192;18070;427;11;142;0
"1823";"uutils/coreutils";2727;138;3242;240;94;1727;0
"1824";"flutter/flutter";2727;55;108295;271;55;5093;1
"1825";"yuantiku/YTKNetwork";2726;73;617;773;13;90;0
"1826";"falconry/falcon";2725;172;13075;311;72;1047;0
"1827";"JuanPotato/Legofy";2724;23;56187;163;19;184;0
"1828";"chocolatey/chocolatey";2722;254;23576;317;44;818;0
"1829";"gaearon/react-dnd";2722;75;24274;236;49;601;59
"1830";"frogermcs/InstaMaterial";2721;71;4523;756;2;121;1
"1831";"lojjic/PIE";2720;315;6905;232;14;444;0
"1832";"rentzsch/mogenerator";2719;366;2191;367;74;596;3
"1833";"bauerca/drag-sort-listview";2719;199;2461;1531;11;165;0
"1834";"odewahn/docker-jumpstart";2719;84;982;123;14;134;0
"1835";"square/android-times-square";2718;164;1760;905;46;303;0
"1836";"mojotech/jeet";2718;171;14319;270;32;594;11
"1837";"nicolasgramlich/AndEngine";2717;226;24111;1487;31;1800;0
"1838";"iron/iron";2716;93;823;216;59;795;0
"1839";"jedisct1/libsodium";2716;166;7399;333;55;2215;22
"1840";"thephpleague/flysystem";2715;126;2233;281;104;1170;12
"1841";"ealeksandrov/EAIntroView";2714;132;3063;402;21;185;0
"1842";"stephencelis/SQLite.swift";2713;77;2577;439;29;431;0
"1843";"openresty/lua-nginx-module";2711;310;18812;596;39;3009;0
"1844";"astoilkov/jsblocks";2711;57;3404;119;8;170;5
"1845";"daimajia/AndroidImageSlider";2711;95;3334;924;15;126;5
"1846";"broccolijs/broccoli";2707;149;1318;160;34;618;0
"1847";"ACRA/acra";2706;183;3033;746;41;807;0
"1848";"SFML/SFML";2706;261;76798;600;79;1928;0
"1849";"taigaio/taiga-back";2705;157;12682;408;37;2684;0
"1850";"Runscope/httpbin";2705;253;788;387;61;535;3
"1851";"justjavac/Google-IPs";2704;93;141;1054;1;25;0
"1852";"airbnb/infinity";2704;189;663;284;7;134;0
"1853";"ninjaprox/NVActivityIndicatorView";2703;35;1456;225;12;137;8
"1854";"tj/ejs";2702;298;1183;378;32;227;0
"1855";"pypa/pip";2702;264;54861;1043;270;4687;0
"1856";"yangyangwithgnu/use_vim_as_ide";2702;76;13779;786;6;78;0
"1857";"Unknwon/the-way-to-go_ZH_CN";2702;157;14760;942;71;956;0
"1858";"michaeldv/awesome_print";2702;312;1227;218;43;301;0
"1859";"gaearon/normalizr";2701;83;102;74;21;120;11
"1860";"KnuffApp/Knuff";2701;232;4657;182;5;137;1
"1861";"BorisMoore/jquery-tmpl";2696;316;918;792;10;128;0
"1862";"fatfreecrm/fat_free_crm";2695;382;20604;1010;116;4407;0
"1863";"mikeric/rivets";2694;205;3689;243;58;727;0
"1864";"ltebean/LTNavigationBar";2693;58;5790;395;4;29;0
"1865";"twitter/twui";2693;247;6038;269;21;407;0
"1866";"padrino/padrino-framework";2692;331;11677;450;244;5289;0
"1867";"Marxon13/M13ProgressSuite";2692;117;26081;349;28;108;10
"1868";"rack/rack";2691;378;4770;1043;331;2156;0
"1869";"mopidy/mopidy";2690;326;23140;319;81;7344;8
"1870";"kaushikgopal/RxJava-Android-Samples";2689;87;549;474;11;194;0
"1871";"Katee/quietnet";2685;125;1980;184;3;48;0
"1872";"jgilfelt/SystemBarTint";2685;123;1099;797;4;63;3
"1873";"mist64/xhyve";2685;41;11679;120;17;64;2
"1874";"wp-cli/wp-cli";2684;237;7881;542;188;5324;26
"1875";"lokesh/lightbox2";2682;232;12605;1035;17;212;10
"1876";"fikovnik/ShiftIt";2682;286;7699;241;18;368;8
"1877";"Kinto/kinto";2681;56;6652;130;30;1034;25
"1878";"Microsoft/Windows-universal-samples";2680;55;190635;2356;4;29;24
"1879";"node-webot/wechat";2679;167;3758;808;27;337;2
"1880";"bolt/bolt";2679;197;64117;618;213;11900;46
"1881";"coleifer/peewee";2677;284;9534;459;78;2334;32
"1882";"visualfc/liteide";2676;175;10088;398;54;1404;0
"1883";"Lokaltog/vim-powerline";2675;227;2177;368;28;259;0
"1884";"svenfuchs/rails-i18n";2674;399;3709;1768;403;1548;0
"1885";"OpenRA/OpenRA";2671;286;146021;913;224;20547;43
"1886";"django-extensions/django-extensions";2670;366;3275;609;328;1873;0
"1887";"mailru/FileAPI";2669;218;5516;378;32;671;0
"1888";"dularion/streama";2668;34;69511;151;20;379;0
"1889";"Morhaus/dispatch-proxy";2667;122;343;125;1;42;0
"1890";"anchorcms/anchor-cms";2666;255;11428;500;114;1577;4
"1891";"nanomsg/nanomsg";2665;180;8286;410;82;1431;3
"1892";"ankane/searchkick";2663;141;2499;308;56;1137;0
"1893";"gevent/gevent";2662;184;12631;568;67;3921;18
"1894";"koenbok/Cactus";2662;265;1610;242;39;632;0
"1895";"romaonthego/REFrostedViewController";2661;131;5409;478;14;148;0
"1896";"viljamis/feature.js";2661;11;1270;104;3;23;0
"1897";"emberjs/data";2660;222;19554;1030;413;4455;46
"1898";"petruisfan/node-supervisor";2660;320;443;221;50;222;2
"1899";"fex-team/webuploader";2660;138;247890;1000;23;2204;6
"1900";"tjanczuk/edge";2657;161;12365;348;28;591;1
"1901";"olado/doT";2652;271;812;532;7;111;1
"1902";"danielquinn/paperless";2652;14;3275;95;14;304;0
"1903";"apache/cassandra";2650;357;205974;1199;223;20380;0
"1904";"marmelab/ng-admin";2649;96;59162;402;51;1994;21
"1905";"eclipse/che";2649;52;20765;363;36;727;1
"1906";"antelle/keeweb";2649;23;3639;135;7;651;2
"1907";"Zhouzi/TheaterJS";2647;64;415;150;19;243;10
"1908";"wellcaffeinated/PhysicsJS";2646;156;5342;347;14;526;5
"1909";"douglascrockford/JSLint";2642;280;1765;352;2;475;0
"1910";"sjwhitworth/golearn";2642;117;28031;283;26;308;0
"1911";"hanami/hanami";2640;137;2216;269;84;1022;0
"1912";"ha/doozerd";2640;257;3678;227;14;1623;0
"1913";"NarrativeScience/Log.io";2638;253;1684;406;3;107;0
"1914";"play/play";2637;260;8541;389;38;714;0
"1915";"SoftEtherVPN/SoftEtherVPN";2636;116;379114;822;11;73;1
"1916";"electerious/Lychee";2636;181;6629;316;27;1450;28
"1917";"iBotPeaches/Apktool";2635;209;56562;870;40;1046;2
"1918";"dropbox/hackpad";2635;32;111242;322;9;42;0
"1919";"jp9000/obs-studio";2635;129;22506;613;94;3496;39
"1920";"vinc3m1/RoundedImageView";2634;161;8878;738;19;243;18
"1921";"mahmoud/boltons";2631;161;904;137;20;788;0
"1922";"reactjs/react-redux";2629;37;372;331;52;324;44
"1923";"woothemes/woocommerce";2626;241;118069;2118;507;15295;48
"1924";"kikinteractive/app";2626;184;2426;363;6;488;0
"1925";"MoOx/postcss-cssnext";2625;86;6951;113;34;433;29
"1926";"sparkle-project/Sparkle";2625;345;20645;558;124;1797;25
"1927";"philipl/pifs";2625;208;167;161;2;20;0
"1928";"nswbmw/N-blog";2623;148;8763;1449;1;63;0
"1929";"major/MySQLTuner-perl";2623;356;1841;539;49;458;2
"1930";"ManuelPeinado/FadingActionBar";2622;148;15076;733;3;114;0
"1931";"hoisie/web";2621;328;3188;382;31;274;0
"1932";"VodkaBears/Vide";2620;91;49706;349;12;225;18
"1933";"stephenmcd/mezzanine";2619;304;45775;1034;269;4777;0
"1934";"notepad-plus-plus/notepad-plus-plus";2618;52;154931;712;78;1967;14
"1935";"mofarrell/p2pvc";2618;59;12824;194;12;195;0
"1936";"ericchiang/pup";2617;82;11730;76;7;84;14
"1937";"opencontainers/runc";2615;42;5032;327;160;2334;4
"1938";"smashingboxes/OwlCarousel2";2615;101;1896;725;37;347;2
"1939";"hapijs/joi";2615;184;3078;290;99;974;0
"1940";"soulmachine/leetcode";2614;128;44007;1507;18;166;0
"1941";"activerecord-hackery/ransack";2614;260;1581;424;107;1111;13
"1942";"gwendall/way.js";2614;84;4006;182;5;244;0
"1943";"roots/bedrock";2611;125;592;535;42;279;33
"1944";"cyrilmottier/GreenDroid";2611;307;1914;1026;12;69;0
"1945";"purcell/emacs.d";2610;382;33999;1447;15;2433;0
"1946";"flesler/jquery.scrollTo";2609;198;243;834;13;114;0
"1947";"tgriesser/knex";2608;169;7640;383;150;1514;0
"1948";"Pasvaz/bindonce";2605;150;988;263;14;72;8
"1949";"addyosmani/basket.js";2603;212;2321;213;28;272;4
"1950";"laserlemon/figaro";2602;207;1218;193;16;244;0
"1951";"alibaba/dexposed";2600;38;10680;755;8;77;0
"1952";"IBM-Swift/Kitura";2597;6;552;110;19;420;3
"1953";"lapwinglabs/x-ray";2596;59;1260;159;17;147;1
"1954";"aui/artTemplate";2595;199;4623;1022;12;129;1
"1955";"nodejs/http-parser";2595;361;1244;679;76;388;0
"1956";"igrigorik/ga-beacon";2595;116;35;149;10;44;0
"1957";"druid-io/druid";2593;178;128333;625;152;7089;16
"1958";"raulriera/TextFieldEffects";2592;61;1451;236;9;125;0
"1959";"kanaka/noVNC";2592;311;12253;524;56;919;2
"1960";"dompdf/dompdf";2591;175;17087;607;52;696;8
"1961";"SlexAxton/yepnope.js";2591;287;1552;373;26;380;0
"1962";"processing/processing";2589;165;1600475;779;91;11705;23
"1963";"geocoder-php/Geocoder";2589;228;14659;319;94;969;24
"1964";"rubinius/rubinius";2584;428;177769;599;564;24745;64
"1965";"snowplow/snowplow";2583;212;25849;600;39;5090;41
"1966";"collinhundley/Swift-AI";2581;18;28428;179;17;292;0
"1967";"elastic/beats";2579;111;31694;363;88;4126;25
"1968";"elm-lang/elm-compiler";2579;205;7775;233;74;3767;0
"1969";"arkency/reactjs_koans";2576;47;146;230;26;221;2
"1970";"BloombergMedia/whatiscode";2576;41;52157;201;32;673;0
"1971";"uglide/RedisDesktopManager";2575;138;72408;305;20;1133;26
"1972";"nrk/predis";2575;333;10250;480;30;1728;23
"1973";"germanysbestkeptsecret/Wookmark-jQuery";2575;223;2711;851;24;214;0
"1974";"10se1ucgo/DisableWinTracking";2574;34;268;169;13;182;19
"1975";"nomad/cupertino";2573;194;533;204;34;230;0
"1976";"Zizaco/entrust";2573;163;560;608;77;377;11
"1977";"keithwhor/nodal";2571;49;1019;107;17;669;0
"1978";"seanpowell/Email-Boilerplate";2569;268;236;415;8;51;0
"1979";"kennethcachia/background-check";2566;132;2338;194;2;63;7
"1980";"docker/docker-registry";2565;153;6052;811;135;1205;0
"1981";"metafizzy/flickity";2564;66;1171;217;7;376;8
"1982";"SimonVT/android-menudrawer";2562;186;5057;1253;11;211;0
"1983";"yhat/rodeo";2562;50;17319;235;4;611;0
"1984";"soimort/you-get";2562;187;2851;611;62;1222;52
"1985";"futuretap/InAppSettingsKit";2558;323;1363;475;57;482;0
"1986";"ninjinkun/NJKWebViewProgress";2558;153;1245;425;12;81;2
"1987";"chrippa/livestreamer";2558;241;4772;376;89;1474;24
"1988";"sass/node-sass";2557;204;15522;343;152;2030;58
"1989";"yangfuhai/afinal";2557;179;4234;1592;7;122;0
"1990";"tqdm/tqdm";2556;42;1864;93;17;424;9
"1991";"ksky521/nodePPT";2554;206;25579;731;17;279;0
"1992";"flarum/core";2553;66;6385;247;34;1937;4
"1993";"jdorn/json-editor";2553;122;3143;481;42;401;37
"1994";"dejan/rails_panel";2553;175;498;98;26;264;0
"1995";"PostgresApp/PostgresApp";2553;207;5608;140;16;253;44
"1996";"socketio/engine.io";2550;227;1474;302;74;885;0
"1997";"colszowka/simplecov";2549;293;2009;249;96;813;0
"1998";"cesanta/mongoose";2547;188;13040;818;101;2057;13
"1999";"jeremyevans/sequel";2544;417;50239;469;249;5897;0
"2000";"turbulenz/turbulenz_engine";2543;151;35786;406;16;1737;0
"2001";"sbt/sbt";2542;345;13824;473;157;4558;6
"2002";"pilu/web-app-theme";2542;375;1283;393;35;280;0
"2003";"reactjs/react-router-redux";2541;20;422;203;60;349;12
"2004";"dbcli/mycli";2540;51;736;128;31;543;0
"2005";"josevalim/inherited_resources";2540;372;1496;303;87;477;1
"2006";"bennyguitar/Colours";2540;158;1070;273;28;219;0
"2007";"jipegit/OSXAuditor";2538;144;1076;165;10;74;0
"2008";"Yalantis/uCrop";2538;11;1732;323;6;45;0
"2009";"vakata/jstree";2538;334;13275;770;39;679;25
"2010";"elrumordelaluz/csshake";2536;108;433;438;8;91;0
"2011";"samdutton/simpl";2536;190;307789;770;15;267;0
"2012";"peterramsing/lost";2534;55;803;121;18;329;45
"2013";"0xced/iOS-Artwork-Extractor";2531;318;1832;248;1;122;0
"2014";"google/EarlGrey";2530;7;2178;262;10;90;1
"2015";"reworkcss/rework";2528;193;1603;109;38;346;0
"2016";"JexCheng/regulex";2528;99;961;264;2;39;0
"2017";"rtfd/readthedocs.org";2527;292;40152;1139;222;6729;0
"2018";"hakimel/css";2526;131;405;572;2;27;0
"2019";"blivesta/animsition";2526;121;2294;440;13;347;0
"2020";"badges/shields";2526;164;4458;416;129;1055;0
"2021";"mikesall/charted";2524;71;475;145;10;158;3
"2022";"redis/redis-rb";2524;369;1859;528;124;1369;0
"2023";"Atmosphere/atmosphere";2523;299;190574;574;130;5696;0
"2024";"typelift/Swiftz";2522;94;1800;181;40;1076;14
"2025";"radiant-player/radiant-player-mac";2521;112;55262;268;39;507;27
"2026";"breach/thrust";2521;139;3553;101;15;650;7
"2027";"ikew0ng/SwipeBackLayout";2520;135;3482;919;12;69;0
"2028";"Moya/Moya";2520;84;16448;223;74;882;12
"2029";"sdc-alibaba/SUI-Mobile";2518;43;6398;621;18;682;0
"2030";"sunspot/sunspot";2516;388;182763;807;197;1888;0
"2031";"SBoudrias/Inquirer.js";2516;149;942;182;53;497;39
"2032";"redecentralize/alternative-internet";2515;142;2729;290;128;482;0
"2033";"likeastore/ngDialog";2514;118;7462;526;80;625;0
"2034";"ccampbell/rainbow";2512;209;1503;278;29;510;0
"2035";"PixelsCommander/HTML-GL";2512;56;22208;91;4;151;3
"2036";"brettwooldridge/HikariCP";2512;128;4215;342;51;2227;0
"2037";"neo/ruby_koans";2511;373;6554;1490;70;338;0
"2038";"benoitvallon/react-native-nw-react-calculator";2510;47;1792;199;5;174;0
"2039";"apotonick/cells";2509;398;1769;195;57;1064;0
"2040";"rails/jbuilder";2509;226;820;233;74;537;0
"2041";"SheetJS/js-xlsx";2508;172;6500;490;15;170;0
"2042";"shinobicontrols/iOS8-day-by-day";2508;88;96585;555;11;802;0
"2043";"petergoldstein/dalli";2508;292;1263;299;124;866;0
"2044";"kelseyhightower/confd";2507;129;8047;329;64;654;45
"2045";"yixia/VitamioBundle";2506;179;186316;1575;8;130;0
"2046";"Microsoft/msbuild";2506;54;10640;487;39;338;4
"2047";"suitcss/suit";2505;231;247;143;13;150;6
"2048";"YePpHa/YouTubeCenter";2504;143;1352637;451;15;1199;7
"2049";"sameersbn/docker-gitlab";2504;129;177410;550;85;1500;108
"2050";"tapquo/Lungo.js";2504;231;11272;684;27;2023;0
"2051";"tholman/github-corners";2503;21;49;74;10;51;0
"2052";"taobao/nginx-book";2501;166;2684;1025;29;245;0
"2053";"vikmeup/SCLAlertView-Swift";2500;94;1734;338;46;313;15
"2054";"ckeditor/ckeditor-dev";2499;188;55327;1263;95;11160;0
"2055";"FormidableLabs/spectacle";2498;38;3503;175;29;261;15
"2056";"gatsbyjs/gatsby";2498;44;1356;105;27;361;17
"2057";"daimajia/NumberProgressBar";2497;99;178;801;8;51;3
"2058";"HighBay/PageMenu";2496;66;3522;304;23;288;0
"2059";"primus/primus";2496;143;2252;168;54;1291;66
"2060";"dekujs/deku";2495;85;2528;99;43;1063;3
"2061";"twitter/diffy";2494;32;212;160;11;35;0
"2062";"Jam3/devtool";2494;9;154;67;3;134;0
"2063";"andyet/SimpleWebRTC";2494;165;3342;718;16;310;1
"2064";"PuerkitoBio/goquery";2494;186;512;253;12;199;0
"2065";"BoltsFramework/Bolts-Android";2492;112;529;358;19;185;10
"2066";"chiahsien/CHTCollectionViewWaterfallLayout";2492;174;21944;429;32;164;7
"2067";"jejacks0n/mercury";2492;254;13052;517;76;885;0
"2068";"fex-team/fis";2492;132;15146;673;14;795;0
"2069";"koral--/android-gif-drawable";2491;164;3633;731;11;575;29
"2070";"Sirupsen/logrus";2491;127;4803;346;100;487;0
"2071";"sciactive/pnotify";2490;205;17145;399;30;248;6
"2072";"apache/couchdb";2488;357;34151;574;131;6028;0
"2073";"belluzj/fantasque-sans";2486;123;8161;71;5;161;12
"2074";"swanson/stringer";2483;155;8977;279;81;852;0
"2075";"cyrus-and/gdb-dashboard";2482;28;114;141;2;148;0
"2076";"apache/thrift";2482;340;23034;1487;162;4730;0
"2077";"Russell91/pythonpy";2482;96;266;116;14;298;0
"2078";"jruby/jruby";2480;364;204968;641;344;36666;1
"2079";"paramiko/paramiko";2478;373;6123;701;99;1960;0
"2080";"mozilla/Fira";2477;130;602993;169;11;105;2
"2081";"01org/acat";2477;57;145631;585;1;30;2
"2082";"facebook/buck";2475;153;403021;416;248;6323;17
"2083";"yapstudios/YapDatabase";2475;170;9610;238;38;1157;4
"2084";"wklken/k-vim";2475;145;2407;1294;16;161;3
"2085";"opencart/opencart";2474;242;75047;2267;230;5914;7
"2086";"rsms/kod";2473;291;14324;205;23;664;0
"2087";"mitsuhiko/werkzeug";2473;284;14736;765;187;3065;0
"2088";"johnpolacek/scrollorama";2473;222;371;385;16;66;0
"2089";"kickstarter/rack-attack";2473;191;332;120;38;299;3
"2090";"twitter/scalding";2471;219;15504;579;160;3771;10
"2091";"arachnys/cabot";2470;115;2222;226;44;299;0
"2092";"jschr/textillate";2470;165;433;539;13;74;1
"2093";"ginatrapani/todo.txt-cli";2470;368;5467;445;39;409;1
"2094";"edx/edx-platform";2469;147;730120;1497;398;36126;4
"2095";"addyosmani/essential-js-design-patterns";2469;261;6920;414;65;516;2
"2096";"jorgebastida/glue";2468;221;3000;171;26;465;0
"2097";"ogaclejapan/SmartTabLayout";2465;58;14858;504;11;93;0
"2098";"ssloy/tinyrenderer";2462;62;55764;173;4;77;0
"2099";"johannilsson/android-pulltorefresh";2462;272;1491;1184;17;100;0
"2100";"MobileChromeApps/mobile-chrome-apps";2461;149;36218;340;54;2492;1
"2101";"cinder/Cinder";2461;309;507266;601;107;6394;0
"2102";"burocratik/outdated-browser";2460;106;626;304;46;254;0
"2103";"StackExchange/blackbox";2460;103;494;123;58;345;0
"2104";"actorapp/actor-platform";2460;40;325140;471;30;7342;95
"2105";"desandro/draggabilly";2455;165;429;258;6;139;21
"2106";"Kotlin/anko";2455;79;14189;144;21;649;13
"2107";"neo4j/neo4j";2455;176;367889;869;186;38222;62
"2108";"Bilibili/DanmakuFlameMaster";2453;137;3778;777;15;905;4
"2109";"gskinner/regexr";2453;107;755;269;5;156;0
"2110";"doublespeakgames/adarkroom";2452;142;5329;688;92;570;3
"2111";"scalaz/scalaz";2449;323;101834;398;170;5587;0
"2112";"ternjs/tern";2447;159;3298;229;79;1153;0
"2113";"dutchcoders/transfer.sh";2444;76;1218;136;9;186;0
"2114";"SamHerbert/SVG-Loaders";2444;70;422;299;4;56;0
"2115";"yhat/ggplot";2441;129;124077;315;52;659;0
"2116";"81813780/AVLoadingIndicatorView";2441;22;25085;549;7;50;2
"2117";"AlanQuatermain/AQGridView";2441;310;7834;492;30;157;0
"2118";"mojombo/chronic";2440;425;1578;349;57;594;0
"2119";"git-ftp/git-ftp";2439;153;1551;361;74;817;4
"2120";"basho/riak";2439;310;15593;400;97;2889;1
"2121";"JakeWharton/DiskLruCache";2435;220;1010;695;12;134;0
"2122";"k9mail/k-9";2435;268;47849;1380;183;6158;28
"2123";"twitter/scala_school";2434;289;91339;739;83;409;0
"2124";"01org/appframework";2434;222;17615;966;78;1425;0
"2125";"thoughtbot/suspenders";2433;306;1687;417;114;763;43
"2126";"mikel/mail";2433;383;6986;569;183;1602;0
"2127";"google/liquidfun";2429;121;25416;333;67;2926;3
"2128";"yahoo/gifshot";2428;78;20407;171;9;379;3
"2129";"barryclark/jekyll-now";2428;111;905107;8409;24;333;3
"2130";"github/janky";2428;223;874;207;63;508;2
"2131";"alvarotrigo/pagePiling.js";2427;78;2746;425;9;79;12
"2132";"somerandomdude/Iconic";2427;235;14489;433;6;57;0
"2133";"balanced/balanced-dashboard";2426;157;19714;451;43;5206;1
"2134";"usablica/front-end-frameworks";2426;174;1957;316;28;109;0
"2135";"kvz/phpjs";2421;342;39137;1026;92;2286;0
"2136";"hiloteam/Hilo";2420;38;5384;334;2;20;0
"2137";"radare/radare2";2418;194;72338;528;254;10829;9
"2138";"paularmstrong/swig";2417;242;5467;299;53;1072;40
"2139";"node-red/node-red";2415;133;9402;615;41;2001;35
"2140";"timber/timber";2414;168;15990;223;101;2098;59
"2141";"michaeldfallen/git-radar";2413;59;535;74;18;234;7
"2142";"aws/aws-sdk-go";2411;68;22677;360;79;1514;63
"2143";"rbenv/ruby-build";2411;242;2091;490;176;1161;105
"2144";"google/auto";2411;148;1967;267;38;633;0
"2145";"PaulUithol/Backbone-relational";2410;259;2968;370;60;611;0
"2146";"nervgh/angular-file-upload";2409;137;2601;781;32;233;0
"2147";"openhab/openhab";2407;131;274883;1256;396;8661;12
"2148";"alfajango/jquery-dynatable";2406;225;1069;276;12;169;0
"2149";"chjj/ttystudio";2403;37;924;55;2;76;0
"2150";"blevesearch/bleve";2403;101;6154;193;26;900;0
"2151";"gregmalcolm/python_koans";2402;316;629;1318;61;289;0
"2152";"jdamcd/android-crop";2401;106;3123;762;23;204;6
"2153";"pedant/sweet-alert-dialog";2400;75;1694;809;4;58;2
"2154";"pagekit/pagekit";2399;107;19033;298;43;4633;12
"2155";"race604/ZhiHuDaily-React-Native";2399;26;1970;551;4;56;0
"2156";"jaydee3/JDStatusBarNotification";2399;125;944;330;13;161;0
"2157";"jquery/globalize";2399;286;7904;439;51;650;0
"2158";"mcasimir/mobile-angular-ui";2398;122;18056;602;18;173;2
"2159";"CouchPotato/CouchPotatoServer";2398;268;43054;1019;168;4869;15
"2160";"functional-koans/clojure-koans";2398;281;424;1401;52;320;1
"2161";"NYTimes/pourover";2397;101;1399;128;15;59;0
"2162";"allinurl/goaccess";2397;141;3919;198;32;1545;0
"2163";"zzmp/juliusjs";2397;89;1987;152;4;52;1
"2164";"twitter/snowflake";2396;303;5265;371;23;333;0
"2165";"m1entus/MZFormSheetController";2395;137;4320;310;26;196;3
"2166";"BigZaphod/Chameleon";2391;261;7250;325;26;1044;0
"2167";"easymotion/vim-easymotion";2389;261;1878;169;40;807;2
"2168";"metabase/metabase";2388;59;34752;124;29;6613;16
"2169";"sagivo/algorithms";2387;72;104;196;15;183;0
"2170";"mybatis/mybatis-3";2387;162;60358;1932;70;1764;19
"2171";"dodgepudding/wechat-php-sdk";2386;155;1389;1720;47;360;1
"2172";"jonschlinkert/remarkable";2385;81;1479;123;23;419;0
"2173";"jackmoore/autosize";2385;229;473;439;30;203;0
"2174";"trentrichardson/jQuery-Timepicker-Addon";2384;299;2276;901;66;772;0
"2175";"tc39/ecma262";2384;102;12475;143;48;494;9
"2176";"Workiva/go-datastructures";2384;73;6545;159;23;558;16
"2177";"steipete/PSTCollectionView";2383;191;21072;523;97;568;1
"2178";"esp8266/Arduino";2383;52;1578486;980;139;2060;6
"2179";"NoamB/sorcery";2382;269;2542;431;149;1116;0
"2180";"tj/frontend-boilerplate";2382;12;64;211;18;76;0
"2181";"sroze/ngInfiniteScroll";2381;172;1209;598;23;141;5
"2182";"bergie/hallo";2381;255;4229;353;34;586;0
"2183";"formvalidation/formvalidation";2380;129;22373;1469;129;1825;0
"2184";"what-studio/profiling";2377;81;580;83;9;385;2
"2185";"boxen/our-boxen";2377;181;109792;1062;86;525;0
"2186";"button/DeepLinkKit";2377;67;375;126;16;258;11
"2187";"zeromq/libzmq";2376;347;17223;750;294;4673;0
"2188";"thedillonb/CodeHub";2376;139;73273;185;3;392;4
"2189";"Raynos/mercury";2375;103;1598;146;30;586;0
"2190";"openssl/openssl";2375;166;95334;1352;260;16277;0
"2191";"opserver/Opserver";2373;127;84123;452;34;550;0
"2192";"darsain/sly";2372;215;2697;400;7;322;0
"2193";"bergie/create";2371;229;11618;286;45;569;0
"2194";"thoughtbot/administrate";2371;50;1178;214;40;303;5
"2195";"Reportr/dashboard";2371;129;5553;208;5;276;9
"2196";"brave/browser-laptop";2370;17;9391;233;45;1390;15
"2197";"Supervisor/supervisor";2369;276;7446;492;101;1825;0
"2198";"kemayo/sublime-text-git";2366;234;724;337;77;486;6
"2199";"HumbleSoftware/Flotr2";2366;242;4651;492;22;1071;0
"2200";"sokolovstas/SublimeWebInspector";2365;166;996;99;14;309;15
"2201";"bevacqua/rome";2364;88;9209;171;11;298;0
"2202";"laruence/yaf";2364;223;1249;943;14;332;0
"2203";"madrobby/scriptaculous";2363;416;2685;517;14;490;0
"2204";"jquery-boilerplate/jquery-boilerplate";2362;253;2227;518;25;215;7
"2205";"rzwitserloot/lombok";2361;354;72748;542;34;1828;0
"2206";"v2ray/v2ray-core";2361;29;1576;394;11;1041;35
"2207";"mkdocs/mkdocs";2360;115;22810;380;72;1027;0
"2208";"piskvorky/gensim";2360;267;18738;836;112;2433;3
"2209";"adamdbradley/foresight.js";2359;210;3579;100;11;276;0
"2210";"spadgos/sublime-jsdocs";2359;234;1339;225;38;515;0
"2211";"zolrath/wemux";2357;211;633;92;14;142;1
"2212";"fiorix/freegeoip";2357;289;3660;354;14;318;16
"2213";"Khan/tota11y";2356;45;1847;80;13;306;10
"2214";"joestump/python-oauth2";2356;335;1973;934;35;329;0
"2215";"RetroPie/RetroPie-Setup";2354;192;27740;309;59;3122;14
"2216";"caolan/highland";2353;187;4382;105;54;722;0
"2217";"peek/peek";2353;159;215;116;37;284;12
"2218";"Ramotion/folding-cell";2352;14;8828;164;6;146;0
"2219";"firstopinion/formatter.js";2351;131;996;193;9;78;0
"2220";"mledoze/countries";2351;220;15881;429;47;401;18
"2221";"moose-team/friends";2351;48;1906;234;27;418;0
"2222";"auth0/node-jsonwebtoken";2349;143;282;175;40;212;0
"2223";"awentzonline/image-analogies";2347;4;4495;92;4;115;1
"2224";"pattle/simpsons-in-css";2347;99;185;452;1;18;0
"2225";"thomasdavis/backbonetutorials";2346;260;2764;2014;59;463;0
"2226";"Freelander/Android_Data";2345;51;77;561;6;66;0
"2227";"TheAmazingAudioEngine/TheAmazingAudioEngine";2344;180;19864;482;32;890;0
"2228";"edavis10/redmine";2344;407;56335;725;10;12320;0
"2229";"purescript/purescript";2343;130;7470;200;87;3052;44
"2230";"ryanoasis/nerd-fonts";2342;68;842800;76;7;160;13
"2231";"milkbikis/powerline-shell";2341;185;693;366;54;303;0
"2232";"Sumi-Interactive/SIAlertView";2340;151;939;431;20;91;0
"2233";"square/sqlbrite";2339;57;464;181;15;154;9
"2234";"testem/testem";2338;245;40366;268;138;1775;37
"2235";"rushter/data-science-blogs";2338;33;188;267;37;249;0
"2236";"python-pillow/Pillow";2337;191;21830;496;183;4536;2
"2237";"BonsaiDen/JavaScript-Garden";2336;272;3873;492;130;965;0
"2238";"JakeWharton/RxBinding";2334;52;989;237;24;298;4
"2239";"malihu/malihu-custom-scrollbar-plugin";2333;192;1791;894;19;141;0
"2240";"orientechnologies/orientdb";2333;172;198143;520;130;11825;61
"2241";"jhurray/JHChainableAnimations";2331;47;1172;203;5;65;0
"2242";"argon/node-apn";2330;296;1242;292;38;667;0
"2243";"angular-ui/angular-ui-OLDREPO";2330;209;6651;400;38;634;0
"2244";"js-cookie/js-cookie";2329;53;683;354;31;469;16
"2245";"mesosphere/marathon";2329;143;21745;506;207;4391;72
"2246";"donnemartin/interactive-coding-challenges";2329;47;6041;293;14;495;0
"2247";"jetpacapp/DeepBeliefSDK";2328;103;225108;348;9;309;0
"2248";"substack/dnode";2326;302;1200;174;27;549;0
"2249";"jeromeetienne/jquery-qrcode";2326;259;155;920;9;35;0
"2250";"FLIF-hub/FLIF";2323;29;19045;129;28;545;1
"2251";"elementalui/elemental";2323;50;2192;111;22;731;0
"2252";"gmoledina/GMGridView";2323;233;654;585;13;137;0
"2253";"gatling/gatling";2321;251;29006;448;88;6409;0
"2254";"emre/storm";2321;148;460;96;23;316;4
"2255";"meltingice/CamanJS";2320;280;9845;261;17;448;1
"2256";"a8m/angular-filter";2319;90;812;210;31;661;1
"2257";"Yalantis/FoldingTabBar.iOS";2318;51;552;287;11;58;0
"2258";"edwardtufte/tufte-css";2318;75;8900;153;25;237;0
"2259";"baidu-ife/ife";2318;53;325427;2403;15;206;0
"2260";"processone/ejabberd";2317;320;27626;733;89;4546;0
"2261";"xmartlabs/XLPagerTabStrip";2316;66;3722;318;21;181;6
"2262";"rails/jquery-ujs";2316;321;1152;470;91;524;8
"2263";"sensu/sensu";2315;245;4622;313;59;2565;0
"2264";"GarageGames/Torque3D";2314;183;508799;1064;66;2059;8
"2265";"angular-ui/ui-select";2314;131;4486;1275;141;829;34
"2266";"maraujop/django-crispy-forms";2314;229;3091;402;130;1293;4
"2267";"mjibson/goread";2312;158;6928;317;18;1063;0
"2268";"postrank-labs/goliath";2312;272;1281;211;84;739;0
"2269";"zachsoft/Ionic-Material";2312;60;7773;662;30;165;1
"2270";"sublimehq/Packages";2310;41;2007;194;49;432;0
"2271";"maxogden/menubar";2310;52;210;117;21;142;1
"2272";"telly/TLYShyNavBar";2309;93;21212;259;21;218;5
"2273";"fivethirtyeight/data";2308;106;67555;944;29;584;0
"2274";"johnpolacek/superscrollorama";2308;201;1099;576;12;103;0
"2275";"loopj/jquery-tokeninput";2308;350;2276;1011;56;252;1
"2276";"lipka/piecon";2308;190;74;123;6;40;3
"2277";"jwilder/nginx-proxy";2308;98;4643;580;41;225;0
"2278";"icsharpcode/ILSpy";2307;268;30160;674;43;1932;3
"2279";"romannurik/muzei";2307;111;15288;595;13;242;3
"2280";"adamschwartz/log";2307;154;244;118;8;65;8
"2281";"luin/medis";2306;24;49165;98;2;179;3
"2282";"sstephenson/bats";2305;221;317;181;14;113;0
"2283";"angular/angular-phonecat";2305;263;110667;4082;40;220;0
"2284";"sprang/Inkpad";2302;128;12380;423;14;247;0
"2285";"nickoneill/PermissionScope";2302;51;1485;148;24;350;4
"2286";"visit1985/mdp";2301;80;317;117;26;258;0
"2287";"bryankeller/BLKFlexibleHeightBar";2300;55;554;264;2;28;0
"2288";"jimbojsb/launchrocket";2299;190;1210;68;6;103;8
"2289";"leemunroe/grunt-email-workflow";2299;101;501;240;17;258;0
"2290";"oklai/koala";2298;169;57601;367;19;332;3
"2291";"witoldsz/angular-http-auth";2298;188;442;407;28;92;3
"2292";"kazzkiq/balloon.css";2298;3;526;140;7;52;0
"2293";"JoelBesada/activate-power-mode";2298;17;80;265;8;46;0
"2294";"clvv/fasd";2297;224;943;85;6;302;0
"2295";"umpirsky/country-list";2297;212;51679;752;6;91;0
"2296";"mockito/mockito";2297;180;88986;465;77;2917;0
"2297";"Stuk/jszip";2297;343;2213;249;27;390;0
"2298";"omab/django-social-auth";2293;281;4743;768;194;1613;0
"2299";"Nyx0uf/NYXImagesKit";2293;255;2370;293;23;117;1
"2300";"tooling/book-of-modern-frontend-tooling";2293;117;1162;144;22;143;0
"2301";"tj/should.js";2291;279;1584;196;50;367;0
"2302";"aasm/aasm";2291;421;1910;365;131;1063;0
"2303";"SwiftBond/Bond";2290;60;743;170;41;370;46
"2304";"Soundnode/soundnode-app";2289;100;376259;254;40;744;19
"2305";"jgilfelt/android-viewbadger";2289;234;297;934;1;21;0
"2306";"grevory/angular-local-storage";2286;187;605;467;70;334;5
"2307";"jpillora/xdomain";2285;154;738;179;12;176;0
"2308";"seatgeek/fuzzywuzzy";2283;246;339;231;36;237;10
"2309";"spray/spray";2283;261;33666;546;86;2650;0
"2310";"majutsushi/tagbar";2282;271;4468;192;21;498;0
"2311";"mootools/mootools-core";2282;413;11141;449;100;3649;0
"2312";"qii/weiciyuan";2280;191;114562;1298;3;3128;0
"2313";"thoughtbot/clearance";2279;391;6727;292;123;1185;52
"2314";"lexrus/VPNOn";2279;66;10451;419;2;339;0
"2315";"apidoc/apidoc";2278;153;1196;437;19;343;19
"2316";"deeplearning4j/deeplearning4j";2277;121;1339336;791;73;4464;0
"2317";"bobthecow/mustache.php";2277;314;1076;355;37;754;9
"2318";"gelstudios/gitfiti";2277;152;193;191;10;66;0
"2319";"jamesflorentino/nanoScrollerJS";2276;224;6931;489;38;417;6
"2320";"thoughtbot/high_voltage";2276;361;925;137;52;232;1
"2321";"victorBaro/VBFPopFlatButton";2275;84;1195;241;13;89;0
"2322";"Prototik/HoloEverywhere";2275;212;25505;758;56;798;2
"2323";"mapbox/tilemill";2275;298;129405;436;74;5545;0
"2324";"keepassx/keepassx";2274;158;5738;382;31;1242;0
"2325";"zaach/jison";2274;329;3500;255;47;635;0
"2326";"picocms/Pico";2274;207;4445;432;35;475;8
"2327";"stacktracejs/stacktrace.js";2273;322;12782;222;25;395;3
"2328";"OpenKinect/libfreenect";2270;280;9850;858;68;648;11
"2329";"requirejs/almond";2269;240;266;152;10;135;0
"2330";"matthewhudson/device.js";2269;183;744;372;20;159;0
"2331";"chrislusf/seaweedfs";2268;88;25913;303;30;978;1
"2332";"jeanphix/Ghost.py";2268;226;1402;325;58;556;0
"2333";"jonsuh/hamburgers";2267;4;1143;149;2;106;5
"2334";"JoanZapata/android-iconify";2266;145;3796;341;15;300;0
"2335";"aroc/side-comments";2265;100;3932;184;6;150;2
"2336";"forkingdog/FDFullscreenPopGesture";2264;43;1316;450;5;28;0
"2337";"pennersr/django-allauth";2263;285;5567;828;269;1590;0
"2338";"lg/murder";2263;322;295;192;8;59;0
"2339";"kylestetz/CLNDR";2262;147;971;349;30;291;0
"2340";"cryptocat/cryptocat";2261;246;29771;336;3;66;16
"2341";"hybridgroup/cylon";2261;127;20137;187;21;1309;0
"2342";"developit/preact";2260;28;421;55;9;284;30
"2343";"awslabs/s2n";2260;91;1511;188;34;487;0
"2344";"kennethreitz/autoenv";2259;215;107;112;30;120;0
"2345";"pksunkara/alpaca";2259;143;1254;81;10;187;2
"2346";"qfish/XAlign";2258;121;3303;377;11;92;0
"2347";"Comcast/FreeFlow";2256;128;3615;417;12;320;1
"2348";"ivansafrin/Polycode";2256;276;249234;372;46;1694;1
"2349";"skylot/jadx";2256;157;5699;424;11;527;7
"2350";"Alluxio/alluxio";2254;170;56587;864;225;14075;17
"2351";"mailgun/godebug";2253;62;1373;80;6;208;0
"2352";"ant0ine/go-json-rest";2253;161;1040;236;17;521;15
"2353";"SirVer/ultisnips";2252;221;4413;331;118;1311;2
"2354";"AngularClass/angular2-webpack-starter";2251;55;3300;1015;85;1175;0
"2355";"diafygi/acme-tiny";2251;17;105;167;16;76;0
"2356";"Wox-launcher/Wox";2249;118;30539;309;40;1091;9
"2357";"haifengl/smile";2247;70;144263;276;12;461;1
"2358";"chrismiles/CMPopTipView";2247;280;356;425;39;186;0
"2359";"HubPress/hubpress.io";2246;60;45555;2068;17;118;0
"2360";"gimite/web-socket-js";2245;346;21033;365;29;193;0
"2361";"YOURLS/YOURLS";2245;187;16698;561;30;1214;9
"2362";"davidhalter/jedi-vim";2244;183;890;193;62;622;0
"2363";"chrisallenlane/cheat";2244;138;571;273;100;666;0
"2364";"denysdovhan/bash-handbook";2244;12;167;126;19;171;0
"2365";"yeoman/generator-webapp";2242;112;4622;470;85;543;17
"2366";"Yalantis/StarWars.iOS";2242;22;5593;195;3;12;0
"2367";"pickhardt/betty";2241;99;1169;154;37;272;5
"2368";"Linuxbrew/linuxbrew";2241;155;109487;329;7304;64771;0
"2369";"esvit/ng-table";2238;153;4569;742;54;479;37
"2370";"klaussilveira/gitlist";2237;201;2641;427;83;572;0
"2371";"aozora/bootmetro";2237;200;18780;552;6;312;0
"2372";"cjdelisle/cjdns";2236;266;23003;342;165;4056;0
"2373";"posabsolute/jQuery-Validation-Engine";2236;345;2494;1174;163;796;0
"2374";"google/roboto";2235;50;35669;193;8;435;2
"2375";"devongovett/pdfkit";2235;246;9037;320;35;321;8
"2376";"facebook/react-devtools";2234;133;107098;227;27;562;6
"2377";"fogleman/nes";2233;55;626;170;2;174;0
"2378";"scala-js/scala-js";2232;161;14527;197;47;3250;0
"2379";"gocd/gocd";2232;119;299061;390;83;3188;10
"2380";"swisspol/GCDWebServer";2230;169;12441;328;26;500;35
"2381";"johnmyleswhite/ML_for_Hackers";2229;215;121125;1614;10;88;0
"2382";"tangqi92/Android-Tips";2229;28;180;606;12;125;0
"2383";"lelylan/betterspecs";2228;181;6657;194;4;18;0
"2384";"MarshallOfSound/Google-Play-Music-Desktop-Player-UNOFFICIAL-";2228;34;166673;203;25;543;26
"2385";"paulkinzett/toolbar";2228;170;468;316;13;60;0
"2386";"codeinthedark/editor";2228;18;536;495;5;29;1
"2387";"cameronmcefee/plax";2226;251;3130;220;20;136;0
"2388";"aziz/PlainTasks";2226;206;725;215;31;255;0
"2389";"pixelmatrix/uniform";2225;355;17864;371;31;390;0
"2390";"nlohmann/json";2225;142;31407;288;29;768;3
"2391";"marvelapp/devices.css";2225;105;369;223;9;24;1
"2392";"mbostock/topojson";2225;175;8140;520;10;581;42
"2393";"Sylius/Sylius";2224;229;60979;812;346;8679;3
"2394";"zsh-users/zsh-syntax-highlighting";2224;274;740;160;37;532;0
"2395";"Shougo/unite.vim";2223;297;13059;187;111;4073;0
"2396";"ClusterHQ/flocker";2222;99;59275;167;51;18146;0
"2397";"jasny/bootstrap";2222;227;45108;437;29;92;7
"2398";"hrydgard/ppsspp";2221;177;423310;875;217;20025;27
"2399";"airbnb/airflow";2218;49;10117;455;178;2997;8
"2400";"indexzero/nconf";2218;260;474;147;43;300;0
"2401";"angular-ui/angular-google-maps";2217;188;96647;915;111;2010;0
"2402";"angular/batarang";2216;194;3591;300;16;278;0
"2403";"jpetazzo/pipework";2215;145;339;363;41;159;0
"2404";"fians/Waves";2215;89;596;319;19;320;27
"2405";"jp9000/OBS";2215;184;51088;622;58;2740;44
"2406";"thearn/webcam-pulse-detector";2215;154;5095;308;3;182;0
"2407";"java-native-access/jna";2213;256;265046;644;116;3080;0
"2408";"dmotz/oriDomi";2212;190;4642;207;5;685;0
"2409";"rickyrauch/Balloons.IO";2212;238;15751;507;15;352;0
"2410";"mrackwitz/MRProgress";2212;126;4334;260;26;411;8
"2411";"h2non/toxy";2211;34;257;67;7;228;0
"2412";"walkor/Workerman";2211;120;1907;745;22;724;19
"2413";"substack/node-optimist";2211;289;509;131;15;185;0
"2414";"jeffknupp/sandman";2210;140;11809;183;16;382;0
"2415";"octokit/octokit.rb";2209;328;14185;551;165;2060;39
"2416";"JedWatson/classnames";2209;72;129;83;22;176;0
"2417";"apex/apex";2209;14;3869;85;27;467;15
"2418";"cheeaun/life";2208;121;151;562;11;63;0
"2419";"facebook/fixed-data-table";2208;60;12141;294;40;308;11
"2420";"powmedia/backbone-forms";2207;237;3616;437;74;810;1
"2421";"nathancahill/Split.js";2207;30;207;95;3;141;26
"2422";"laverdet/node-fibers";2206;270;1828;141;17;191;0
"2423";"luvit/luvit";2206;237;13152;238;61;2687;0
"2424";"drupal/drupal";2205;377;220751;1035;116;31347;0
"2425";"scipy/scipy";2204;263;72523;1282;472;15218;7
"2426";"ryanb/letter_opener";2204;237;190;157;45;205;0
"2427";"go-sql-driver/mysql";2204;172;1161;513;42;643;9
"2428";"rui314/8cc";2203;212;2857;196;8;747;0
"2429";"MahApps/MahApps.Metro";2202;232;37410;1103;147;3664;16
"2430";"Yalantis/Phoenix";2201;63;710;644;8;71;1
"2431";"dfcb/BigVideo.js";2199;188;13711;454;16;129;0
"2432";"garand/sticky";2199;267;751;698;36;114;3
"2433";"samizdatco/arbor";2199;271;1221;550;1;12;0
"2434";"kumailht/gridforms";2198;135;175;206;10;49;5
"2435";"ThrivingKings/animo.js";2198;134;47;379;5;26;2
"2436";"openaphid/android-flip";2197;200;6795;1276;5;113;0
"2437";"voronianski/flux-comparison";2195;61;2790;159;25;218;0
"2438";"adambom/parallel.js";2195;163;805;165;13;132;1
"2439";"nikic/PHP-Parser";2193;257;3756;297;50;660;18
"2440";"activerecord-hackery/squeel";2193;259;1537;187;19;271;0
"2441";"linkedin/dustjs";2193;209;13061;383;46;877;11
"2442";"karan/joe";2192;63;119;97;8;96;0
"2443";"pudo/dataset";2191;156;458;122;39;421;0
"2444";"reactjs/reselect";2191;38;217;56;32;283;11
"2445";"yoavlt/LiquidFloatingActionButton";2191;30;1658;246;3;38;0
"2446";"Frege/frege";2190;182;104229;93;31;2861;13
"2447";"TransitApp/SVWebViewController";2189;265;1064;481;27;167;0
"2448";"twitter/recess";2188;205;2268;218;20;88;0
"2449";"kanaka/mal";2188;104;5294;436;51;1402;0
"2450";"eddiezane/lunchy";2187;261;434;104;23;91;0
"2451";"baidu-research/warp-ctc";2186;10;292;572;9;51;0
"2452";"vysheng/tg";2186;129;4941;581;74;1128;5
"2453";"nojhan/liquidprompt";2185;192;1725;241;62;707;0
"2454";"rlidwka/sinopia";2185;148;6938;301;32;633;0
"2455";"metafizzy/packery";2179;176;726;215;3;417;23
"2456";"benvanik/xenia";2179;167;20445;233;30;3332;1
"2457";"brendangregg/perf-tools";2178;89;1281;260;12;181;0
"2458";"thoughtbot/Argo";2177;78;1527;139;40;277;22
"2459";"gorilla/mux";2177;181;260;349;33;137;1
"2460";"google/tracing-framework";2175;176;34589;153;26;1192;0
"2461";"roughike/BottomBar";2173;1;18612;227;8;358;0
"2462";"travisjeffery/ClangFormat-Xcode";2172;115;24420;226;19;140;0
"2463";"jdan/cleaver";2171;181;5377;205;32;269;11
"2464";"http2/http2-spec";2171;163;30642;422;60;2086;0
"2465";"geeeeeeeeek/electronic-wechat";2168;5;746;259;12;105;3
"2466";"alohaeditor/Aloha-Editor";2168;302;99659;505;76;8953;0
"2467";"googlesamples/android-testing";2167;76;10891;535;17;79;0
"2468";"squizlabs/PHP_CodeSniffer";2167;229;117009;525;125;3466;43
"2469";"id-Software/DOOM-3-BFG";2166;173;12273;700;3;7;0
"2470";"hakimel/Meny";2165;190;439;488;7;77;0
"2471";"reactiveui/ReactiveUI";2165;302;80888;476;95;3456;31
"2472";"theDazzler/droidicon";2164;71;9987;243;2;164;0
"2473";"DisposaBoy/GoSublime";2164;239;2969;193;15;1606;0
"2474";"facebook/Haxl";2161;103;168;187;19;68;0
"2475";"aws/aws-sdk-js";2161;185;21444;356;66;2872;102
"2476";"rancher/os";2161;64;10560;188;27;982;51
"2477";"mycolorway/simditor";2161;115;5836;480;18;633;42
"2478";"domesticcatsoftware/DCIntrospect";2161;252;1358;285;12;75;0
"2479";"rhiever/Data-Analysis-and-Machine-Learning-Projects";2160;58;3284;358;6;62;0
"2480";"AliSoftware/OHHTTPStubs";2160;193;1647;229;39;495;38
"2481";"sproutcore/sproutcore";2160;288;36612;310;219;9615;0
"2482";"realpython/discover-flask";2159;94;435;193;2;145;0
"2483";"bitstadium/HockeyKit";2159;292;4654;458;39;649;0
"2484";"plamoni/SiriProxy";2159;227;4922;397;23;196;0
"2485";"madebysource/lesshat";2158;190;2722;312;15;174;19
"2486";"requirejs/r.js";2158;254;42668;566;64;1708;0
"2487";"brigade/scss-lint";2158;170;2307;285;84;1048;37
"2488";"mustache/mustache";2157;339;1585;198;64;735;1
"2489";"arunoda/meteor-up";2157;122;513;299;35;319;0
"2490";"omab/python-social-auth";2157;171;3721;946;245;1790;0
"2491";"pinterest/PINRemoteImage";2156;35;3028;171;29;356;12
"2492";"reduxframework/elusive-iconfont";2156;170;7104;267;12;376;0
"2493";"jonathanslenders/python-prompt-toolkit";2156;113;3428;107;45;992;0
"2494";"ai/easings.net";2152;209;3656;258;41;443;0
"2495";"ChrisRM/material-theme-jetbrains";2152;26;34891;100;8;84;1
"2496";"lecho/hellocharts-android";2152;76;6557;656;14;810;14
"2497";"deepstreamIO/deepstream.io";2151;72;5125;63;10;295;13
"2498";"nghialv/MaterialKit";2150;71;8725;252;10;108;7
"2499";"philipwalton/html-inspector";2150;167;1908;128;8;224;0
"2500";"CyberAgent/android-gpuimage";2150;181;1165;798;23;258;0


==> images/dataset/owner-type-popularity.txt <==
     [,1]   [,2]
[1,] 1694 1692.0
[2,] 2208 2050.0
[3,] 3018 2630.0
[4,] 4652 3923.5
[5,] 8292 6733.0
attr(,"class")
Organization 
   "integer" 
[1] "Organization" "User"        


==> images/dataset/releases-overview.txt <==
     [,1] [,2] [,3] [,4] [,5] [,6] [,7] [,8] [,9] [,10] [,11] [,12] [,13] [,14]
[1,]    0    0  0.0    0    0  0.0    0    0    0   0.0     0     0     0     0
[2,]    0    0  0.0    0    0  0.0    0    0    0   0.0     0     0     0     0
[3,]    0    0  2.5    1    0  0.0    0    0    0   0.0     0     0     0     0
[4,]    0    6 19.0    8    1  6.5    5   12   15   4.5     5     6     5     4
[5,]    0   15 37.0   20    1 16.0   12   29   33  11.0    11    15    10    10
     [,15] [,16] [,17] [,18] [,19] [,20] [,21] [,22] [,23]
[1,]   0.0   0.0     0     0     0     0     0   0.0     0
[2,]   0.0   0.0     0     0     0     0     0   0.0     0
[3,]   0.0   5.0     0     0     0     0     0   3.0     0
[4,]   0.5  14.5     3     0     1     1     4   9.5     0
[5,]   1.0  33.0     7     0     2     1     6  21.0     0
attr(,"class")
ActionScript 
   "integer" 
 [1] "ActionScript" "C"            "C#"           "C++"          "Clojure"     
 [6] "CoffeeScript" "CSS"          "Go"           "Haskell"      "HTML"        
[11] "Java"         "JavaScript"   "Lua"          "Objective-C"  "Perl"        
[16] "PHP"          "Python"       "R"            "Ruby"         "Scala"       
[21] "Shell"        "Swift"        "VimL"        


==> images/dataset/size-overview.txt <==
           [,1]
[1,]  0.1630859
[2,]  2.2705078
[3,]  6.4013672
[4,] 23.4199219
[5,] 55.0800781
[1] ""


==> images/dataset/stars-overview.txt <==
     [,1] [,2] [,3]   [,4]  [,5]  [,6]   [,7]   [,8] [,9]  [,10]  [,11]  [,12]
[1,]  9.0  191   84  159.0  38.0  42.0  141.0  148.0   17  108.0  454.0 1430.0
[2,] 13.0  249  112  213.5  55.0  60.5  206.0  208.0   23  161.5  580.0 1877.5
[3,] 20.5  381  169  335.5  91.0 100.0  315.5  314.5   35  290.5  824.5 2606.0
[4,] 45.0  704  348  655.0 178.5 223.5  711.0  651.0   77  685.5 1349.0 4354.0
[5,] 93.0 1375  701 1314.0 363.0 467.0 1463.0 1311.0  158 1452.0 2468.0 8024.0
     [,13] [,14]  [,15] [,16]  [,17]  [,18] [,19]  [,20] [,21] [,22] [,23]
[1,]  13.0     3  472.0    23  246.0  415.0    10  455.0  37.0    88  34.0
[2,]  18.0     4  625.5    30  323.0  539.0    13  595.5  53.0   118  57.0
[3,]  28.0     5  863.0    44  453.5  801.5    20  850.0  84.5   182 118.0
[4,]  54.5     9 1469.0    82  822.0 1389.5    39 1500.0 176.0   382 293.5
[5,] 109.0    16 2706.0   159 1565.0 2662.0    78 2855.0 358.0   774 644.0
     [,24]
[1,]    31
[2,]    47
[3,]    76
[4,]   191
[5,]   403
attr(,"class")
ActionScript 
   "integer" 
 [1] "ActionScript" "C"            "C#"           "C++"          "Clojure"     
 [6] "CoffeeScript" "CSS"          "Go"           "Haskell"      "HTML"        
[11] "Java"         "JavaScript"   "Lua"          "Matlab"       "Objective-C" 
[16] "Perl"         "PHP"          "Python"       "R"            "Ruby"        
[21] "Scala"        "Shell"        "Swift"        "VimL"        


==> images/releases/major_releases-analysis.txt <==
            [,1]
[1,] 0.000000000
[2,] 0.003990763
[3,] 0.008773695
[4,] 0.024501677
[5,] 0.054940186
[1] ""

            [,1]
[1,] 0.002509860
[2,] 0.005130090
[3,] 0.008274278
[4,] 0.013631951
[5,] 0.026282854
[1] ""

          [,1]
[1,] 0.0000000
[2,] 0.6289863
[3,] 1.1608152
[4,] 2.2362233
[5,] 4.5312977
[1] ""



==> images/releases/major_top_repo.txt <==
Top ratio: {
  "language": "Ruby",
  "repository": "layervault/psd.rb",
  "releases_count": 4,
  "releases_avg_interval": 85,
  "ratio": 0.737527114967462,
  "ratio_time": 0.03305785123966942,
  "ratio_diff": 22.310195227765725
}
Top ratio diff: {
  "language": "Ruby",
  "repository": "amatsuda/kaminari",
  "releases_count": 1,
  "releases_avg_interval": null,
  "ratio": 0.41733639494833524,
  "ratio_time": 0.004194128220491312,
  "ratio_diff": 99.50492045268165
}


==> images/releases/minor_releases-analysis.txt <==
           [,1]
[1,] 0.00000000
[2,] 0.00929529
[3,] 0.02555364
[4,] 0.07987227
[5,] 0.18244315
[1] ""

            [,1]
[1,] 0.002550091
[2,] 0.008668734
[3,] 0.018629482
[4,] 0.043384711
[5,] 0.094503375
[1] ""

          [,1]
[1,] 0.0000000
[2,] 0.8103374
[3,] 1.2636483
[4,] 2.0374934
[5,] 3.8726499
[1] ""



==> images/releases/minor_top_repo.txt <==
Top ratio: {
  "language": "Ruby",
  "repository": "layervault/psd.rb",
  "releases_count": 9,
  "releases_avg_interval": 31.625,
  "ratio": 0.7928416485900217,
  "ratio_time": 0.0743801652892562,
  "ratio_diff": 10.659315497710292
}
Top ratio diff: {
  "language": "CoffeeScript",
  "repository": "michaelvillar/dynamics.js",
  "releases_count": 1,
  "releases_avg_interval": null,
  "ratio": 0.7105385329619313,
  "ratio_time": 0.012152777777777778,
  "ratio_diff": 58.46717071229606
}


==> images2/clusters/centroids.json <==
{"1":[0.12131444691006378,0.12214725880899124,0.12295882218392935,0.12365992345201127,0.12437263799835657,0.1250847399872049,0.12581643988684013,0.1265184859542567,0.12721606223112353,0.12786237721781205,0.12850637391534822,0.12912577831456332,0.12974229356955136,0.13037345896216082,0.13105277173368066,0.13169949309787632,0.13232565519695644,0.13294682628388693,0.13355868109475974,0.1342114317801779,0.13484441494637364,0.1354656969563409,0.136125163908701,0.13678383909577035,0.13741411756053876,0.13798073338283998,0.13859287467527356,0.13924499483049163,0.13990429057818557,0.14057252685836272,0.14126882177240843,0.14190389503092607,0.1425597857149626,0.14319676485308336,0.1438508087878524,0.14449483082144582,0.14513844142874513,0.14568871727744817,0.146131990310704,0.14692979944621787,0.14761220463087185,0.14830954811395436,0.1489940286920541,0.14967605668369716,0.15021059634291967,0.1509036230837557,0.15158222651152392,0.15226391507308795,0.15295050884722333,0.15363430274731849,0.1543019954807008,0.1544391921332084],"2":[0.09270911878192974,0.09446640146392438,0.09649644084799985,0.0983501459891222,0.10040668740997008,0.10220492663085097,0.10401451270951301,0.10571066484031297,0.10758766739798854,0.1092935546856694,0.11085296047818993,0.11232973270383369,0.11381274369514637,0.11538096603964233,0.11698316914069788,0.11874187246166827,0.12037066247198085,0.12192919000324624,0.12350662431548207,0.1251119394928461,0.12673143960875974,0.12817547631332066,0.1298854029466878,0.13157406928516668,0.1331557843401655,0.13459040487256238,0.13616208225229612,0.1378435349542691,0.13964629425652839,0.1414532570722124,0.14318021648908844,0.14490340909481567,0.1466699151829733,0.14844138810709284,0.15027633573958513,0.15199633361193687,0.15376568505416183,0.1553525753792305,0.15660459726808695,0.15900151269242185,0.16095087064753985,0.16286955678810333,0.1647395495227132,0.16643850529667542,0.16774683443050448,0.16959642865856792,0.17139293429412247,0.17323877228553144,0.17534869817457127,0.17739895020871346,0.17946870704717088,0.17990092728853208],"3":[0.03909980842416157,0.04174815993033654,0.04419423721912454,0.04712863060569439,0.049975102714084965,0.053446899716928405,0.056221067553233806,0.06033495832746302,0.06310376146203858,0.06675406889957591,0.07062804250148068,0.07370111314589513,0.0772210885790748,0.0810565942896417,0.08398687288326159,0.08723888502177743,0.09166416788269827,0.0963997845185277,0.09976253784988616,0.10467112864289385,0.11059865341371095,0.11472725215049219,0.11934487604092348,0.12308598544029857,0.12643864300671995,0.12924392841922028,0.13202280205399256,0.135007505487014,0.13834399678740664,0.14225426687030285,0.1455222513638465,0.1485520043186469,0.15157430023790258,0.1545834225983101,0.15764228410614517,0.16051258684046146,0.16350484971228313,0.16638507769589725,0.16855098344694447,0.17310046363713574,0.17686768101728725,0.18103662982093133,0.18484315942870122,0.18806405158037015,0.1904160945227266,0.1945312014083376,0.20055959598336737,0.20601550885421424,0.21029406957872593,0.21554345886700715,0.22167250657604795,0.2225453489588044],"4":[0.011317971840463877,0.011874498047490856,0.012281761224528634,0.012714615519688832,0.013479869539658542,0.014176043604445899,0.015133289039570376,0.016008945389695522,0.016677439008918524,0.019639098852532115,0.02168139714894282,0.023009606424495052,0.023949065770352218,0.024960495454866137,0.026069599379234254,0.027053852878014154,0.02786271518531235,0.028973186942996512,0.030056157775613105,0.031279000927269734,0.0329086774870977,0.03422423863599535,0.035729295510909656,0.037444572239374974,0.042631409713742616,0.04589508620950251,0.05415439951589692,0.06190246157900789,0.07526165660450289,0.079888012750376,0.08947141076492614,0.09612900978320851,0.10486013815924217,0.11136300352280533,0.1206061782146788,0.1299668248384799,0.13752119943017238,0.14562107495308177,0.1612335896599922,0.17642103555232538,0.18290505315292202,0.18962524771019962,0.20449455208380082,0.2202174342287785,0.24078335435790432,0.25059728146398397,0.26093933104419437,0.2679915067828581,0.2883452899687685,0.30645304058375267,0.31268273824093423,0.3139391672703356]}

==> images2/clusters/stacks-complete.csv <==
"Name","Slow","Moderate","Fast","Viral"
"JavaScript",0.6962190352020861,0.24119947848761408,0.04954367666232073,0.01303780964797914
"Java",0.3879781420765027,0.5191256830601093,0.07650273224043716,0.01639344262295082
"Python",0.6906077348066298,0.2430939226519337,0.03867403314917127,0.027624309392265192
"Objective-C",0.6179775280898876,0.3258426966292135,0.0449438202247191,0.011235955056179775
"Ruby",0.9265536723163842,0.04519774011299435,0.011299435028248588,0.01694915254237288
"HTML",0.7959183673469388,0.15306122448979592,0.05102040816326531,0
"Go",0.5054945054945055,0.4175824175824176,0.07692307692307693,0
"PHP",0.7647058823529411,0.2,0.03529411764705882,0
"CSS",0.8271604938271605,0.12345679012345678,0.037037037037037035,0.012345679012345678
"C",0.5061728395061729,0.4444444444444444,0.04938271604938271,0
"C++",0.5342465753424658,0.3013698630136986,0.0958904109589041,0.0684931506849315
"Shell",0.58,0.34,0.04,0.04
"Swift",0.14634146341463414,0.4878048780487805,0.3170731707317073,0.04878048780487805
"CoffeeScript",0.7575757575757576,0.12121212121212122,0.06060606060606061,0.06060606060606061
"VimL",0.7666666666666667,0.2,0,0.03333333333333333
"C#",0.5714285714285714,0.32142857142857145,0.10714285714285714,0
"Scala",0.9,0.1,0,0
"TypeScript",0.4,0.4,0.2,0
"Clojure",0.8,0,0.1,0.1
"Haskell",0.16666666666666666,0.8333333333333334,0,0
"TeX",0.5,0.5,0,0
"Objective-C++",0.3333333333333333,0.6666666666666666,0,0
"Jupyter Notebook",0.3333333333333333,0.3333333333333333,0.3333333333333333,0
"PowerShell",0.3333333333333333,0.6666666666666666,0,0
"Elixir",0,0.6666666666666666,0.3333333333333333,0
"ApacheConf",0.3333333333333333,0,0.6666666666666666,0
"Rust",0.3333333333333333,0.6666666666666666,0,0
"Erlang",1,0,0,0
"Emacs Lisp",0.3333333333333333,0.3333333333333333,0.3333333333333333,0
"OCaml",0,0.5,0.5,0
"Dart",0.5,0.5,0,0
"Lua",0.5,0,0.5,0
"Assembly",1,0,0,0
"Perl",1,0,0,0
"PureBasic",0,1,0,0
"Groff",1,0,0,0
"Kotlin",0,0,1,0
"Objective-J",1,0,0,0
"Makefile",0,1,0,0
"PLSQL",0,1,0,0
"QML",1,0,0,0
"Groovy",0,0,1,0
"Nginx",1,0,0,0
"Vala",1,0,0,0
"XSLT",1,0,0,0
"Crystal",0,0,1,0
"Frege",0,1,0,0
"R",1,0,0,0
"Julia",1,0,0,0
"Batchfile",1,0,0,0
"Nimrod",0,1,0,0
"NSIS",1,0,0,0
"Ruby",0.9265536723163842,0.04519774011299435,0.011299435028248588,0.01694915254237288
"CSS",0.8271604938271605,0.12345679012345678,0.037037037037037035,0.012345679012345678
"HTML",0.7959183673469388,0.15306122448979592,0.05102040816326531,0
"PHP",0.7647058823529411,0.2,0.03529411764705882,0
"JavaScript",0.6962190352020861,0.24119947848761408,0.04954367666232073,0.01303780964797914
"Python",0.6906077348066298,0.2430939226519337,0.03867403314917127,0.027624309392265192
"Objective-C",0.6179775280898876,0.3258426966292135,0.0449438202247191,0.011235955056179775
"C",0.5061728395061729,0.4444444444444444,0.04938271604938271,0
"Go",0.5054945054945055,0.4175824175824176,0.07692307692307693,0
"Java",0.3879781420765027,0.5191256830601093,0.07650273224043716,0.01639344262295082
"Web libraries and frameworks",0.7551813471502591,0.18264248704663213,0.04922279792746114,0.012953367875647668
"Application",0.7229437229437229,0.21212121212121213,0.047619047619047616,0.017316017316017316
"System Software",0.6526315789473685,0.29473684210526313,0.031578947368421054,0.021052631578947368
"Software tools",0.6353211009174312,0.2958715596330275,0.052752293577981654,0.016055045871559634
"Non-web libraries and frameworks",0.554806070826307,0.3642495784148398,0.06913996627318718,0.011804384485666104
"Documentation",0.5197368421052632,0.3355263157894737,0.09868421052631579,0.046052631578947366
"","","","",""
"User",0.6648745519713262,0.2616487455197133,0.05824372759856631,0.015232974910394265
"Organization",0.649183147033534,0.2768701633705933,0.05674978503869303,0.017196904557179708
"","","","",""
"age >= 4",0.8721804511278195,0.12030075187969924,0.007518796992481203,0
"3 <= age < 4",0.6776470588235294,0.3035294117647059,0.01647058823529412,0.002352941176470588
"2 <= age < 3",0.5402061855670103,0.40824742268041236,0.03505154639175258,0.016494845360824743
"age < 2",0.3082191780821918,0.3995433789954338,0.228310502283105,0.0639269406392694

==> images2/clusters/stacks.csv <==
"Name","Slow","Moderate","Fast","Viral"
"Ruby",0.9265536723163842,0.04519774011299435,0.011299435028248588,0.01694915254237288
"CSS",0.8271604938271605,0.12345679012345678,0.037037037037037035,0.012345679012345678
"HTML",0.7959183673469388,0.15306122448979592,0.05102040816326531,0
"PHP",0.7647058823529411,0.2,0.03529411764705882,0
"JavaScript",0.6962190352020861,0.24119947848761408,0.04954367666232073,0.01303780964797914
"Python",0.6906077348066298,0.2430939226519337,0.03867403314917127,0.027624309392265192
"Objective-C",0.6179775280898876,0.3258426966292135,0.0449438202247191,0.011235955056179775
"C",0.5061728395061729,0.4444444444444444,0.04938271604938271,0
"Go",0.5054945054945055,0.4175824175824176,0.07692307692307693,0
"Java",0.3879781420765027,0.5191256830601093,0.07650273224043716,0.01639344262295082
"","","","",""
"Web libraries and frameworks",0.7551813471502591,0.18264248704663213,0.04922279792746114,0.012953367875647668
"Application",0.7229437229437229,0.21212121212121213,0.047619047619047616,0.017316017316017316
"System Software",0.6526315789473685,0.29473684210526313,0.031578947368421054,0.021052631578947368
"Software tools",0.6353211009174312,0.2958715596330275,0.052752293577981654,0.016055045871559634
"Non-web libraries and frameworks",0.554806070826307,0.3642495784148398,0.06913996627318718,0.011804384485666104
"Documentation",0.5197368421052632,0.3355263157894737,0.09868421052631579,0.046052631578947366
"","","","",""
"User",0.6648745519713262,0.2616487455197133,0.05824372759856631,0.015232974910394265
"Organization",0.649183147033534,0.2768701633705933,0.05674978503869303,0.017196904557179708
"","","","",""
"age >= 4",0.8721804511278195,0.12030075187969924,0.007518796992481203,0
"3 <= age < 4",0.6776470588235294,0.3035294117647059,0.01647058823529412,0.002352941176470588
"2 <= age < 3",0.5402061855670103,0.40824742268041236,0.03505154639175258,0.016494845360824743
"age < 2",0.3082191780821918,0.3995433789954338,0.228310502283105,0.0639269406392694

==> images2/cumulative/cumulative-analysis.csv <==
"";"line1";"line2";"line3"
"1";0;0;0
"2";0,396392785571142;0,0200400801603206;0
"3";0,451302605210421;0,0356713426853707;0
"4";0,487374749498998;0,0501002004008016;0
"5";0,517034068136273;0,0633266533066132;0
"6";0,541482965931864;0,0749498997995992;0
"7";0,56312625250501;0,0853707414829659;0
"8";0,577955911823647;0,0917835671342685;0,000400801603206413
"9";0,597194388777555;0,0997995991983968;0,000400801603206413
"10";0,616833667334669;0,108216432865731;0,000400801603206413
"11";0,633667334669339;0,116633266533066;0,000801603206412826
"12";0,64809619238477;0,123446893787575;0,000801603206412826
"13";0,664128256513026;0,127454909819639;0,000801603206412826
"14";0,675751503006012;0,135871743486974;0,00160320641282565
"15";0,688577154308617;0,142685370741483;0,00200400801603206
"16";0,702605210420842;0,148296593186373;0,00200400801603206
"17";0,714629258517034;0,154308617234469;0,00200400801603206
"18";0,72625250501002;0,159118236472946;0,00200400801603206
"19";0,737875751503006;0,168336673346693;0,00240480961923848
"20";0,75190380761523;0,174749498997996;0,00280561122244489
"21";0,765531062124248;0,182765531062124;0,00360721442885772
"22";0,779158316633267;0,191983967935872;0,00360721442885772
"23";0,78877755511022;0,197595190380762;0,00561122244488978
"24";0,799198396793587;0,204809619238477;0,00641282565130261
"25";0,809218436873748;0,212424849699399;0,00761523046092184
"26";0,816833667334669;0,220040080160321;0,00841683366733467
"27";0,82685370741483;0,228056112224449;0,00921843687374749
"28";0,841282565130261;0,233266533066132;0,00961923847695391
"29";0,852104208416834;0,240080160320641;0,0104208416833667
"30";0,860120240480962;0,248897795591182;0,0104208416833667
"31";0,866533066132265;0,260521042084168;0,011623246492986
"32";0,872945891783567;0,26813627254509;0,0120240480961924
"33";0,880160320641283;0,276953907815631;0,0128256513026052
"34";0,889779559118236;0,285370741482966;0,0144288577154309
"35";0,89498997995992;0,296993987975952;0,0160320641282565
"36";0,89939879759519;0,306613226452906;0,0164328657314629
"37";0,90501002004008;0,317434869739479;0,018436873747495
"38";0,908216432865732;0,326653306613226;0,0188376753507014
"39";0,912625250501002;0,3374749498998;0,0200400801603206
"40";0,915831663326653;0,346292585170341;0,0220440881763527
"41";0,920240480961924;0,35871743486974;0,0236472945891784
"42";0,924649298597194;0,371142284569138;0,0248496993987976
"43";0,93186372745491;0,387174348697395;0,0260521042084168
"44";0,935070140280561;0,402004008016032;0,0276553106212425
"45";0,939478957915832;0,414428857715431;0,0292585170340681
"46";0,944689378757515;0,429258517034068;0,0316633266533066
"47";0,949899799599198;0,444889779559118;0,032064128256513
"48";0,954709418837675;0,4625250501002;0,0344689378757515
"49";0,956312625250501;0,47815631262525;0,0348697394789579
"50";0,961122244488978;0,492985971943888;0,0360721442885772
"51";0,96312625250501;0,509418837675351;0,0372745490981964
"52";0,966332665330661;0,526653306613226;0,038877755511022
"53";0,967134268537074;0,546693386773547;0,0424849699398798
"54";0,969939879759519;0,564729458917836;0,0444889779559118
"55";0,970741482965932;0,580360721442886;0,0480961923847695
"56";0,97314629258517;0,596793587174349;0,0513026052104208
"57";0,975150300601202;0,61122244488978;0,057314629258517
"58";0,977154308617235;0,628456913827655;0,0589178356713427
"59";0,979158316633267;0,645290581162325;0,062124248496994
"60";0,979959919839679;0,6625250501002;0,0669338677354709
"61";0,980761523046092;0,68376753507014;0,0697394789579158
"62";0,982364729458918;0,705410821643287;0,0729458917835671
"63";0,98436873747495;0,724649298597194;0,0773547094188377
"64";0,985571142284569;0,746693386773547;0,0837675350701403
"65";0,986773547094188;0,767535070140281;0,0897795591182365
"66";0,987975951903808;0,786372745490982;0,0937875751503006
"67";0,98877755511022;0,801202404809619;0,0965931863727455
"68";0,98997995991984;0,82124248496994;0,101402805611222
"69";0,990781563126253;0,837675350701403;0,109418837675351
"70";0,991182364729459;0,855310621242485;0,118236472945892
"71";0,992384769539078;0,869739478957916;0,124248496993988
"72";0,993186372745491;0,888176352705411;0,133466933867735
"73";0,993587174348697;0,901002004008016;0,141082164328657
"74";0,993587174348697;0,912224448897796;0,149899799599198
"75";0,993987975951904;0,924649298597194;0,157915831663327
"76";0,99438877755511;0,934669338677355;0,165531062124249
"77";0,99438877755511;0,941482965931864;0,176753507014028
"78";0,994789579158317;0,948697394789579;0,189579158316633
"79";0,995591182364729;0,959118236472946;0,202404809619238
"80";0,995591182364729;0,964328657314629;0,214829659318637
"81";0,995591182364729;0,970741482965932;0,227655310621242
"82";0,995591182364729;0,975150300601202;0,244488977955912
"83";0,995991983967936;0,977955911823647;0,262124248496994
"84";0,995991983967936;0,979959919839679;0,290180360721443
"85";0,996793587174349;0,983567134268537;0,308617234468938
"86";0,996793587174349;0,985170340681363;0,339879759519038
"87";0,997194388777555;0,987975951903808;0,372745490981964
"88";0,997595190380761;0,987975951903808;0,404008016032064
"89";0,997595190380761;0,989178356713427;0,443286573146293
"90";0,998396793587174;0,98997995991984;0,488577154308617
"91";0,998396793587174;0,991583166332665;0,545490981963928
"92";0,999599198396794;0,993987975951904;0,603607214428858
"93";0,999599198396794;0,994789579158317;0,669338677354709
"94";0,999599198396794;0,994789579158317;0,749899799599198
"95";0,999599198396794;0,995591182364729;0,826452905811623
"96";0,999599198396794;0,996392785571142;0,891783567134269
"97";1;0,997194388777555;0,948697394789579
"98";1;0,998797595190381;0,980360721442886
"99";1;0,999198396793587;0,993587174348697
"100";1;0,999599198396794;0,997995991983968
"101";1;1;1


==> images2/dataset/age-overview.txt <==
     [,1]
[1,]    1
[2,]  101
[3,]  169
[4,]  250
[5,]  428
attr(,"class")
          
"integer" 
[1] ""


==> images2/dataset/categories_popularity.txt <==
$stats
     [,1]   [,2] [,3]  [,4]   [,5]  [,6]
[1,] 2166 2160.0 2150  2151 2150.0  2152
[2,] 2679 2859.0 2573  2752 2691.0  2711
[3,] 3443 3547.5 3204  3807 3538.5  3596
[4,] 4743 5605.5 4501  6513 5554.0  5905
[5,] 7787 9640.0 7387 11356 9474.0 10667
attr(,"class")
Applications 
   "integer" 

$n
[1] 269 180 641 103 470 837

$conf
         [,1]     [,2]     [,3]    [,4]     [,5]     [,6]
[1,] 3244.166 3224.055 3083.681 3221.48 3329.845 3421.567
[2,] 3641.834 3870.945 3324.319 4392.52 3747.155 3770.433

$out
  [1] 26009 25913 24989 24521 21696 21364 18944 17940 17708 16453 15107 12421
 [13] 12420 11624 10763 10627 10498 10464  9386  9218  9163  9055  9003  8753
 [25]  7887 97948 32516 28398 19352 16411 12617 11882 11212 10615 10261 10136
 [37]  9944 14046 11939 10216  9830 25334 23878 17741 16987 15575 15567 14834
 [49] 14731 13279 13254 12072 11942 11308 11133 11042 10918 10570 10437 10404
 [61] 10362  9381  9378  9366  9298  9131  9108  9016  8958  8877  8872  8854
 [73]  8540  8516  8374  8224  8211  8167  8120  8119  8116  7993  7762  7737
 [85]  7634  7577  7457  7424  7660 12318  9377 30830 29917 28105 27788 21536
 [97] 17230 16007 15592 13423 12877 12743 12364 35306 29973 24039 21839 20385
[109] 20157 19518 19344 18284 17535 17457 16048 15734 14652 13980 13872 13869
[121] 13554 13492 13421 12380 12348 12314 12287 11847 11734 11645 11612 11515
[133] 11314 11109 10655 10356 10308 10256  9932 94191 48142 48061 40875 39152
[145] 38740 33400 32989 30749 30363 29459 27061 26928 24449 24132 24123 23996
[157] 23165 23038 22974 22884 22383 20433 19738 19212 18776 18690 17662 17304
[169] 16701 16257 15959 15601 15306 14868 14798 14685 14071 13981 13966 13803
[181] 13593 13582 13453 13447 13428 13309 13185 13167 13099 13047 12982 12941
[193] 12901 12771 12740 12286 12081 12012 12008 11984 11927 11770 11760 11364
[205] 11354 11262 11005 10997 10982 10879 10784 10772

$group
  [1] 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 2 2 2 2 2 2 2 2 2 2 2
 [38] 2 2 2 2 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3
 [75] 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 3 4 4 4 4 4 4 4 4 4 4 4 4 5 5 5 5 5 5 5 5
[112] 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 5 6 6 6 6 6 6 6 6 6
[149] 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6
[186] 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6 6

$names
[1] "Applications" "Doc"          "Non-web"      "System"       "Tools"       
[6] "Web"         



==> images2/dataset/commits-overview.txt <==
       [,1]
[1,]    1.0
[2,]  228.5
[3,]  608.0
[4,] 1721.5
[5,] 3961.0
attr(,"class")
          
"integer" 
[1] ""


==> images2/dataset/contributors-overview.txt <==
     [,1]
[1,]    1
[2,]   17
[3,]   41
[4,]   96
[5,]  213
attr(,"class")
          
"integer" 
[1] ""


==> images2/dataset/correlations-test.txt <==

	Spearman's rank correlation rho

data:  data.overview$age and data.overview$stargazers_count
S = 2406800000, p-value = 0.0001491
alternative hypothesis: true rho is not equal to 0
sample estimates:
       rho 
0.07577911 


	Spearman's rank correlation rho

data:  data.overview$contributors_count and data.overview$stargazers_count
S = 1.712e+09, p-value < 2.2e-16
alternative hypothesis: true rho is not equal to 0
sample estimates:
      rho 
0.3418102 


	Spearman's rank correlation rho

data:  data.overview$commits_count and data.overview$stargazers_count
S = 1.951e+09, p-value < 2.2e-16
alternative hypothesis: true rho is not equal to 0
sample estimates:
      rho 
0.2499189 


	Spearman's rank correlation rho

data:  data.overview$forks_count and data.overview$stargazers_count
S = 1.174e+09, p-value < 2.2e-16
alternative hypothesis: true rho is not equal to 0
sample estimates:
      rho 
0.5491922 


	Spearman's rank correlation rho

data:  data.overview$releases_count and data.overview$stargazers_count
S = 2344200000, p-value = 5.716e-07
alternative hypothesis: true rho is not equal to 0
sample estimates:
       rho 
0.09981189 



==> images2/dataset/forks-overview.txt <==
       [,1]
[1,]   55.0
[2,]  298.5
[3,]  533.0
[4,] 1045.5
[5,] 2162.0
attr(,"class")
          
"integer" 
[1] ""


==> images2/dataset/input_table.csv <==
"";"data.overview.full_name";"data.overview.stargazers_count";"data.overview.age";"data.overview.size";"data.overview.forks_count";"data.overview.contributors_count";"data.overview.commits_count";"data.overview.releases_count"
"1";"FreeCodeCamp/FreeCodeCamp";97948;65;35138;3490;339;8096;0
"2";"twbs/bootstrap";94191;243;179711;40589;759;11734;36
"3";"angular/angular.js";48142;324;141226;22679;1583;7649;0
"4";"mbostock/d3";48061;286;62555;12901;113;3518;84
"5";"FortAwesome/Font-Awesome";40875;214;27691;6948;77;921;0
"6";"facebook/react";39152;148;101360;6515;694;6436;35
"7";"jquery/jquery";38740;364;42976;10267;285;6074;0
"8";"robbyrussell/oh-my-zsh";35306;343;14659;9400;1106;3912;0
"9";"h5bp/html5-boilerplate";33400;322;76688;8447;234;1514;21
"10";"meteor/meteor";32989;218;78183;3980;305;16472;0
"11";"airbnb/javascript";32516;177;2488;6024;236;915;0
"12";"torvalds/linux";30830;238;1712892;12205;NA;NA;0
"13";"daneden/animate.css";30749;232;1100;6895;65;328;14
"14";"rails/rails";30363;415;331552;12315;3848;57439;0
"15";"Homebrew/homebrew";29973;357;1428502;14675;7256;63859;0
"16";"docker/docker";29917;166;144292;8423;1457;23532;28
"17";"facebook/react-native";29459;63;85775;5652;774;5835;44
"18";"getify/You-Dont-Know-JS";28398;123;5743;3651;130;1367;0
"19";"apple/swift";28105;22;113723;3696;354;35771;0
"20";"nwjs/nw.js";27788;220;68252;3085;75;2429;0
"21";"hakimel/reveal.js";27061;250;92325;8231;187;1700;18
"22";"impress/impress.js";26928;221;12275;6013;45;254;0
"23";"atom/atom";26009;218;350301;4449;345;28318;256
"24";"atom/electron";25913;154;19327;2615;360;8027;205
"25";"moment/moment";25334;264;16144;3282;363;2857;0
"26";"adobe/brackets";24989;224;205466;5230;352;16772;44
"27";"jekyll/jekyll";24521;388;24587;5240;636;7009;54
"28";"jashkenas/backbone";24449;286;42305;5453;320;3302;0
"29";"expressjs/express";24132;352;12678;4571;213;5233;120
"30";"Semantic-Org/Semantic-UI";24123;154;136406;2777;154;5683;132
"31";"AFNetworking/AFNetworking";24039;251;16940;7665;322;2654;34
"32";"mrdoob/three.js";23996;313;570935;7746;686;14823;67
"33";"socketio/socket.io";23878;315;14215;4570;109;1531;0
"34";"blueimp/jQuery-File-Upload";23165;277;12118;6156;74;944;0
"35";"driftyco/ionic";23038;135;68960;4324;276;4317;58
"36";"zurb/foundation-sites";22974;232;134976;4954;994;11799;38
"37";"google/material-design-icons";22884;76;58824;4023;13;107;12
"38";"laravel/laravel";22383;250;20783;7335;389;4804;0
"39";"jkbrzt/httpie";21839;213;3890;1326;56;806;23
"40";"resume/resume.github.com";21696;268;410;590;50;247;0
"41";"nodejs/node";21536;69;225335;2846;980;13608;0
"42";"NARKOZ/hacker-scripts";21364;18;274;3816;43;129;0
"43";"necolas/normalize.css";20433;255;889;4216;28;301;0
"44";"tensorflow/tensorflow";20385;20;133047;7155;187;3156;3
"45";"gulpjs/gulp";20157;142;1589;2456;171;950;4
"46";"google/material-design-lite";19738;62;58391;3081;159;2787;11
"47";"nvbn/thefuck";19518;50;2080;907;80;972;0
"48";"vinta/awesome-python";19352;91;4842;3479;223;949;0
"49";"mitsuhiko/flask";19344;311;13190;5940;344;2420;0
"50";"harvesthq/chosen";19212;258;6764;3681;111;1128;22
"51";"TryGhost/Ghost";18944;151;49482;4664;274;6208;41
"52";"nnnick/Chart.js";18776;158;7114;5845;76;377;14
"53";"django/django";18690;204;184727;7568;1310;22395;0
"54";"kennethreitz/requests";18284;267;9262;3180;445;4303;0
"55";"neovim/neovim";17940;112;64886;1273;244;5382;1
"56";"jashkenas/underscore";17741;335;9590;3991;261;2263;0
"57";"discourse/discourse";17708;167;153954;4684;572;18496;0
"58";"Modernizr/Modernizr";17662;339;66331;2445;233;2285;7
"59";"gitlabhq/gitlabhq";17535;234;165000;4751;1139;26215;0
"60";"ariya/phantomjs";17457;274;145426;3542;165;1898;2
"61";"Dogfalo/materialize";17304;80;144494;2404;172;2444;23
"62";"antirez/redis";17230;366;169870;6080;212;5576;0
"63";"caolan/async";16987;303;4020;1671;169;1063;0
"64";"select2/select2";16701;212;13919;3482;402;2108;12
"65";"nylas/N1";16453;75;56595;557;62;2672;11
"66";"tastejs/todomvc";16411;251;108677;9213;299;2770;4
"67";"reactjs/redux";16257;43;10054;1920;285;1898;44
"68";"ansible/ansible";16048;211;54732;4777;1641;18912;1
"69";"rust-lang/rust";16007;301;483990;3064;1473;52081;0
"70";"emberjs/ember.js";15959;252;66498;3422;687;11963;72
"71";"elastic/elasticsearch";15734;320;299440;5254;713;21114;0
"72";"vuejs/vue";15601;139;10207;1467;66;1830;99
"73";"golang/go";15592;83;173296;1902;742;27650;0
"74";"lodash/lodash";15575;207;122501;1439;217;6767;2
"75";"Alamofire/Alamofire";15567;86;2900;2292;100;803;35
"76";"Prinzhorn/skrollr";15306;210;3474;3102;29;606;0
"77";"rg3/youtube-dl";15107;282;109572;3094;462;11855;0
"78";"callemall/material-ui";14868;83;63321;2539;375;4222;50
"79";"plataformatec/devise";14834;340;6903;3295;509;3178;4
"80";"FezVrasta/bootstrap-material-design";14798;84;33585;2483;93;901;20
"81";"facebook/pop";14731;104;892;2316;60;272;1
"82";"Polymer/polymer";14685;187;21942;1451;87;3726;60
"83";"babel/babel";14652;78;20052;1008;210;6840;37
"84";"kenwheeler/slick";14071;105;4506;2043;135;783;45
"85";"numbbbbb/the-swift-programming-language-in-chinese";14046;94;27201;3917;166;1810;0
"86";"mozilla/pdf.js";13981;256;111033;3299;245;8728;19
"87";"nvie/gitflow";13980;322;5251;1584;48;401;0
"88";"balderdashy/sails";13966;210;16407;1457;233;5662;23
"89";"bower/bower";13872;185;6114;1810;195;2150;27
"90";"mathiasbynens/dotfiles";13869;237;22365;5001;118;669;0
"91";"yahoo/pure";13803;152;2161;1677;40;497;13
"92";"webpack/webpack";13593;211;5295;1111;133;1854;0
"93";"rs/SDWebImage";13582;339;5594;3866;201;935;15
"94";"kubernetes/kubernetes";13554;94;346889;3932;792;27252;85
"95";"letsencrypt/letsencrypt";13492;71;19122;1032;186;6042;0
"96";"hammerjs/hammer.js";13453;212;15248;2006;92;1125;0
"97";"alvarotrigo/fullPage.js";13447;131;16665;3484;90;943;39
"98";"less/less.js";13428;318;29019;3116;238;2574;28
"99";"facebook/hhvm";13423;325;281222;2461;642;18547;0
"100";"cantino/huginn";13421;159;8596;1394;128;2350;0
"101";"usablica/intro.js";13309;159;3192;1666;58;368;8
"102";"scrapy/scrapy";13279;318;31972;3709;221;5579;0
"103";"ReactiveCocoa/ReactiveCocoa";13254;212;23757;2396;165;6562;35
"104";"defunkt/jquery-pjax";13185;265;2705;1598;70;487;9
"105";"Leaflet/Leaflet";13167;287;47455;2386;273;4136;3
"106";"google/web-starter-kit";13099;103;13833;2136;73;694;11
"107";"angular/material";13047;90;78623;2575;239;3571;2
"108";"bevacqua/dragula";12982;49;2296;720;36;334;0
"109";"t4t5/sweetalert";12941;77;5380;1661;48;207;8
"110";"IanLunn/Hover";12901;116;994;2521;14;87;6
"111";"rethinkdb/rethinkdb";12877;177;438942;1036;181;32568;60
"112";"sahat/hackathon-starter";12771;123;11595;2010;101;1855;0
"113";"jashkenas/coffeescript";12743;327;20953;1725;209;4084;0
"114";"twbs/ratchet";12740;188;16494;1374;57;1401;4
"115";"enaqx/awesome-react";12617;85;1465;1135;225;1122;0
"116";"ajaxorg/ace";12421;282;56279;2946;309;6601;0
"117";"getlantern/lantern";12420;266;1106933;3128;60;5021;25
"118";"git/git";12380;400;173972;7102;1415;42449;0
"119";"ReactiveX/RxJava";12364;167;26971;1944;161;4647;97
"120";"gogits/gogs";12348;110;64542;1261;254;3846;30
"121";"nostra13/Android-Universal-Image-Loader";12318;226;25335;5656;40;1025;0
"122";"Unitech/pm2";12314;148;9384;1029;144;2663;31
"123";"shadowsocks/shadowsocks";12287;205;1770;7869;1;1;0
"124";"twitter/typeahead.js";12286;161;6152;2373;77;594;0
"125";"ftlabs/fastclick";12081;215;2111;1780;46;395;3
"126";"facebook/immutable-js";12072;90;22443;593;80;1016;42
"127";"bcit-ci/CodeIgniter";12012;240;87750;6072;486;8970;0
"128";"symfony/symfony";12008;325;104998;4722;1637;25766;0
"129";"videojs/video.js";11984;306;92637;3499;248;2365;77
"130";"BradLarson/GPUImage";11942;214;45055;2922;156;1076;3
"131";"josephmisiti/awesome-machine-learning";11939;88;926;2556;172;589;0
"132";"angular-ui/bootstrap";11927;181;16366;6183;380;1883;0
"133";"avelino/awesome-go";11882;90;3117;1415;430;1663;0
"134";"Microsoft/vscode";11847;29;21946;1512;92;4285;0
"135";"photonstorm/phaser";11770;154;220880;4086;223;4423;27
"136";"reactjs/react-router";11760;97;7931;2293;314;2763;66
"137";"creationix/nvm";11734;310;2036;1118;164;1224;27
"138";"mitchellh/vagrant";11645;322;26486;2468;784;8629;0
"139";"GitbookIO/gitbook";11624;104;7913;1277;86;1907;0
"140";"syncthing/syncthing";11612;121;105398;893;96;3426;174
"141";"adam-p/markdown-here";11515;202;17384;1802;10;761;8
"142";"designmodo/Flat-UI";11364;160;32941;2186;26;204;0
"143";"typicode/json-server";11356;121;607;690;30;409;4
"144";"dhg/Skeleton";11354;256;6398;2010;26;167;6
"145";"dokku/dokku";11314;146;3466;986;227;2578;53
"146";"kriskowal/q";11308;290;3231;939;79;865;0
"147";"zenorocha/clipboard.js";11262;27;1189;563;33;208;19
"148";"minimaxir/big-list-of-naughty-strings";11212;33;265;453;45;163;0
"149";"square/retrofit";11133;289;59699;2104;112;1302;27
"150";"VundleVim/Vundle.vim";11109;284;1476;1282;56;603;0
"151";"tornadoweb/tornado";11042;341;12165;3359;284;3101;0
"152";"facebook/flux";11005;88;1616;2868;85;310;0
"153";"ecomfe/echarts";10997;155;102886;3934;30;2805;14
"154";"angular/angular-seed";10982;274;53229;6269;46;179;0
"155";"SnapKit/Masonry";10918;140;847;2080;44;342;0
"156";"tobiasahlin/SpinKit";10879;119;934;988;14;211;7
"157";"dimsemenov/PhotoSwipe";10784;259;28551;1459;47;371;9
"158";"rstacruz/nprogress";10772;135;358;973;30;192;0
"159";"textmate/textmate";10763;189;59662;1704;74;3602;83
"160";"jasmine/jasmine";10667;381;9608;1664;223;1445;17
"161";"gruntjs/grunt";10655;235;4450;1340;63;1392;0
"162";"diaspora/diaspora";10627;288;234227;2734;466;17458;47
"163";"iluwatar/java-design-patterns";10615;85;12704;3514;61;1225;0
"164";"jdg/MBProgressHUD";10570;356;1469;2793;76;487;0
"165";"twbs/bootstrap-sass";10561;237;10208;2538;108;988;11
"166";"reddit/reddit";10498;405;46788;2088;198;7388;0
"167";"google/iosched";10464;103;23148;4080;31;129;2
"168";"scikit-learn/scikit-learn";10437;292;103506;6073;672;20718;0
"169";"petkaantonov/bluebird";10404;133;13593;1208;123;1808;103
"170";"pugjs/pug";10386;300;17314;1512;188;2377;2
"171";"request/request";10362;270;3130;1334;280;1984;0
"172";"Microsoft/TypeScript";10356;92;481074;1272;137;10868;14
"173";"angular-ui/ui-router";10355;166;13643;2564;159;1377;11
"174";"madrobby/zepto";10333;288;18545;2524;207;1414;6
"175";"Valloric/YouCompleteMe";10308;206;32377;1178;117;1765;0
"176";"h5bp/Effeckt.css";10278;142;3896;1484;39;431;0
"177";"vsouza/awesome-ios";10261;89;7777;1733;226;2040;0
"178";"github/hubot";10256;239;3663;2294;253;1817;1
"179";"angular/angular";10238;79;255262;2680;228;4030;0
"180";"SamyPesse/How-to-Make-a-Computer-Operating-System";10216;121;5986;1846;40;243;1
"181";"justjavac/free-programming-books-zh_CN";10136;125;1162;4218;94;793;0
"182";"julianshapiro/velocity";10102;102;4450;922;18;573;2
"183";"pixijs/pixi.js";10052;165;72217;1943;190;2864;37
"184";"square/okhttp";10050;192;15720;2542;123;2457;0
"185";"wycats/handlebars.js";10027;295;4098;1382;138;1574;0
"186";"octocat/Spoon-Knife";9944;269;50574;80648;1;3;0
"187";"kripken/emscripten";9932;267;147901;1207;257;15907;0
"188";"scottjehl/Respond";9918;268;1602;3408;36;266;5
"189";"Shopify/dashing";9912;192;2012;1040;53;200;5
"190";"enyo/dropzone";9859;215;5595;2423;55;771;26
"191";"jquery/jquery-mobile";9847;289;149433;2646;280;12500;0
"192";"astaxie/build-web-application-with-golang";9830;190;34730;3241;207;2231;0
"193";"desandro/masonry";9787;331;1831;1774;9;431;18
"194";"wagerfield/parallax";9685;138;2337;1498;6;58;9
"195";"addyosmani/backbone-fundamentals";9640;222;140792;1574;247;1335;1
"196";"CamDavidsonPilon/Probabilistic-Programming-and-Bayesian-Methods-for-Hackers";9535;166;84461;2510;110;862;0
"197";"postcss/postcss";9531;130;3022;497;184;2088;72
"198";"koajs/koa";9513;140;1935;729;84;767;0
"199";"etsy/statsd";9474;273;2136;1308;207;902;0
"200";"substack/node-browserify";9457;287;4863;847;164;2089;0
"201";"HubSpot/pace";9411;132;2821;1113;16;331;22
"202";"ruby/ruby";9406;317;217809;2773;97;42905;0
"203";"RestKit/RestKit";9402;319;59420;2152;210;3439;8
"204";"jquery/jquery-ui";9397;322;46326;3893;311;6992;0
"205";"dotnet/corefx";9386;72;82889;2204;264;9545;3
"206";"imathis/octopress";9386;336;170801;3123;131;857;0
"207";"SwiftyJSON/SwiftyJSON";9381;92;1038;1575;82;403;9
"208";"feross/webtorrent";9378;127;6581;696;68;1668;0
"209";"VerbalExpressions/JSVerbalExpressions";9377;140;657;421;39;197;3
"210";"loverajoel/jstips";9370;15;5051;561;119;749;0
"211";"square/picasso";9366;149;13728;2615;80;891;6
"212";"xdissent/ievms";9309;242;703;429;16;110;3
"213";"BVLC/caffe";9298;132;260518;5328;204;3610;11
"214";"ccgus/fmdb";9264;298;2175;2217;66;477;0
"215";"chriskempson/tomorrow-theme";9264;266;4772;2013;118;429;0
"216";"jlmakes/scrollreveal.js";9261;114;494;1200;10;286;0
"217";"postcss/autoprefixer";9218;158;2688;480;104;1710;57
"218";"hexojs/hexo";9218;183;9124;1510;89;2290;69
"219";"node-inspector/node-inspector";9196;297;9555;570;59;586;0
"220";"tripit/slate";9163;132;48961;4291;66;417;6
"221";"domnikl/DesignPatternsPHP";9148;240;4265;1886;110;595;0
"222";"futurice/android-best-practices";9147;86;502;1708;30;203;0
"223";"almasaeed2010/AdminLTE";9133;117;34706;3102;70;733;25
"224";"jfeinstein10/SlidingMenu";9131;195;32085;5308;29;336;0
"225";"Mantle/Mantle";9108;185;3061;1227;70;1182;16
"226";"magicalpanda/MagicalRecord";9096;295;9727;1647;101;1020;10
"227";"coreos/etcd";9095;142;25640;1507;262;7744;54
"228";"janl/mustache.js";9085;338;2168;1804;95;692;8
"229";"altercation/solarized";9055;266;37386;2387;32;373;0
"230";"mongodb/mongo";9031;375;314163;2523;372;33472;0
"231";"grafana/grafana";9027;119;131898;1325;298;6833;34
"232";"requirejs/requirejs";9018;320;15791;1662;106;1368;0
"233";"Automattic/mongoose";9016;311;34955;1425;295;6005;5
"234";"spf13/hugo";9003;142;40339;1458;316;2166;9
"235";"mochajs/mocha";8977;263;10259;1327;286;1949;0
"236";"greenrobot/EventBus";8958;192;2114;2467;21;404;3
"237";"riot/riot";8951;130;6250;756;147;2207;0
"238";"npm/npm";8920;338;33301;1831;387;6729;180
"239";"chjj/marked";8906;244;2633;1258;47;606;0
"240";"jwagner/smartcrop.js";8877;103;18289;387;7;48;0
"241";"php/php-src";8873;249;306668;3033;671;95394;0
"242";"ipython/ipython";8872;307;82845;2587;487;21354;7
"243";"Itseez/opencv";8854;192;1066420;7602;674;18827;13
"244";"browserstate/history.js";8844;270;4126;1244;27;276;0
"245";"PredictionIO/PredictionIO";8843;165;28841;1203;95;4006;0
"246";"codemirror/CodeMirror";8790;271;28454;2258;546;5111;73
"247";"LightTable/LightTable";8788;195;25236;786;76;1185;3
"248";"nathanmarz/storm";8785;236;27015;1760;69;1764;0
"249";"Reactive-Extensions/RxJS";8771;220;68327;911;244;2285;34
"250";"driftyco/ionicons";8761;128;21758;894;15;131;18
"251";"getsentry/sentry";8758;290;52711;1045;297;14726;17
"252";"bitcoin/bitcoin";8753;275;128572;5946;429;10390;0
"253";"caskroom/homebrew-cask";8703;212;127356;3411;3020;48945;81
"254";"linnovate/mean";8634;148;10700;2626;190;1675;13
"255";"facebook/fresco";8540;56;14248;2474;73;597;14
"256";"Thibaut/devdocs";8516;126;6782;567;40;1257;0
"257";"loopj/android-async-http";8516;266;4261;4036;91;856;0
"258";"peachananr/onepage-scroll";8474;132;1070;2031;10;47;5
"259";"kennethreitz/python-guide";8461;262;8207;2840;313;1598;0
"260";"ggreer/the_silver_searcher";8420;227;3755;605;160;1707;0
"261";"libgdx/libgdx";8374;189;965831;4480;435;12299;3
"262";"keen/dashboards";8367;85;2084;893;15;226;0
"263";"go-martini/martini";8314;125;811;863;112;586;3
"264";"spring-projects/spring-framework";8271;276;108153;6897;177;11894;0
"265";"ipader/SwiftGuide";8253;93;9619;2260;15;416;0
"266";"PhilJay/MPAndroidChart";8224;100;20088;2660;49;1448;34
"267";"github/hub";8218;329;5556;739;117;2106;14
"268";"zxing/zxing";8211;232;266936;4744;93;3206;18
"269";"capistrano/capistrano";8168;369;4267;1340;135;904;0
"270";"danielgindi/ios-charts";8167;53;52487;1204;58;858;13
"271";"scottjehl/picturefill";8162;213;29138;962;78;792;17
"272";"adobe-fonts/source-code-pro";8149;189;97453;766;14;238;13
"273";"alcatraz/Alcatraz";8144;152;9849;1065;45;714;26
"274";"fzaninotto/Faker";8132;232;9145;1220;267;1627;6
"275";"square/leakcanary";8126;47;14913;1306;35;253;1
"276";"JakeWharton/butterknife";8120;159;3272;1735;51;437;0
"277";"google/guava";8119;95;111393;1878;113;3385;0
"278";"google/protobuf";8116;82;57598;2422;191;3328;9
"279";"Flipboard/react-canvas";8090;59;22645;619;15;61;0
"280";"faif/python-patterns";8084;198;377;1874;61;281;0
"281";"NUKnightLab/TimelineJS";8057;211;22826;1599;60;994;0
"282";"fgnass/spin.js";8052;240;32118;943;29;286;0
"283";"DmitryBaranovskiy/raphael";8047;394;6953;1236;38;426;0
"284";"rbenv/rbenv";8045;242;1700;757;79;572;7
"285";"yabwe/medium-editor";8029;147;10980;916;155;2304;130
"286";"weui/weui";7994;66;5373;2089;17;320;2
"287";"cheeriojs/cheerio";7993;233;2439;637;86;1007;0
"288";"tj/git-extras";7961;294;1574;538;139;954;6
"289";"apache/spark";7961;108;449079;7334;1158;15490;0
"290";"adobe-webplatform/Snap.svg";7942;136;4722;740;26;369;0
"291";"wg/wrk";7923;209;7480;538;1;65;0
"292";"WickyNilliams/headroom.js";7904;137;531;603;22;120;0
"293";"substack/stream-handbook";7896;187;618;558;14;97;0
"294";"sdelements/lets-chat";7887;211;29550;1110;62;1429;1
"295";"eternicode/bootstrap-datepicker";7887;210;6397;3232;295;1344;8
"296";"julycoding/The-Art-Of-Programming-By-July";7870;119;28879;3952;112;3563;0
"297";"gionkunz/chartist-js";7856;107;11967;1070;57;749;5
"298";"dimsemenov/Magnific-Popup";7821;167;2202;1778;54;304;7
"299";"irungentoo/toxcore";7812;144;40785;972;207;3758;0
"300";"selectize/selectize.js";7812;186;3668;1594;62;569;17
"301";"MostlyAdequate/mostly-adequate-guide";7803;46;4296;529;88;395;0
"302";"philipwalton/solved-by-flexbox";7788;134;962;547;17;313;0
"303";"chrisaljoudi/uBlock";7787;92;103993;383;45;2690;98
"304";"yiisoft/yii2";7785;214;49219;4550;693;14622;11
"305";"thoughtbot/paperclip";7762;415;8035;1724;363;1793;0
"306";"cocos2d/cocos2d-x";7737;279;1430047;5278;638;34361;0
"307";"ParsePlatform/parse-server";7718;8;2757;1824;66;1013;0
"308";"sass/sass";7718;287;26173;1522;203;6193;1
"309";"influxdata/influxdb";7707;130;44601;1008;254;9938;1
"310";"gabrielecirulli/2048";7705;107;21789;13586;24;174;0
"311";"carhartl/jquery-cookie";7701;346;452;3322;21;237;1
"312";"benweet/stackedit";7682;157;33064;1275;23;1236;0
"313";"pockethub/PocketHub";7679;237;13433;3605;126;3005;0
"314";"nolimits4web/Swiper";7677;210;49270;2830;78;603;0
"315";"chrissimpkins/Hack";7673;40;73497;230;7;695;10
"316";"fullstackio/FlappySwift";7663;94;1703;2293;16;57;0
"317";"jessesquires/JSQMessagesViewController";7660;162;56491;1781;77;1521;16
"318";"spf13/spf13-vim";7639;309;5905;2311;158;951;0
"319";"facebook/AsyncDisplayKit";7634;91;18934;1217;107;2416;18
"320";"kilimchoi/engineering-blogs";7633;41;1102;807;204;977;0
"321";"tldr-pages/tldr";7624;120;1884;496;262;1579;1
"322";"serverless/serverless";7623;48;29585;400;64;2593;22
"323";"playframework/playframework";7613;237;92853;2672;592;7516;0
"324";"tpope/vim-pathogen";7612;328;201;906;16;147;0
"325";"facebookarchive/three20";7577;370;33231;1666;100;1778;0
"326";"foreverjs/forever";7570;286;1111;556;79;627;0
"327";"CocoaPods/CocoaPods";7564;241;70195;1409;216;5971;102
"328";"jaredhanson/passport";7478;233;2042;469;28;444;0
"329";"bumptech/glide";7478;141;25956;1537;51;1459;17
"330";"knsv/mermaid";7471;73;28507;337;39;509;26
"331";"yaronn/blessed-contrib";7457;62;5238;270;24;320;0
"332";"shichuan/javascript-patterns";7441;224;1810;1433;48;208;0
"333";"quilljs/quill";7433;190;12340;429;34;3201;36
"334";"SVProgressHUD/SVProgressHUD";7424;260;1845;1650;90;608;0
"335";"kriasoft/react-starter-kit";7416;101;2013;1357;88;635;5
"336";"mattermost/platform";7410;41;45977;752;100;6087;9
"337";"matteocrippa/awesome-swift";7408;89;1728;972;221;1302;0
"338";"MengTo/Spring";7387;65;885;702;21;188;0
"339";"mgonto/restangular";7333;155;3095;824;128;747;17
"340";"composer/composer";7333;250;18535;2030;591;6388;13
"341";"docker/compose";7321;120;17370;1008;179;2719;44
"342";"knockout/knockout";7299;299;11115;1250;72;1464;13
"343";"spree/spree";7293;420;101703;3469;837;16286;44
"344";"thomaspark/bootswatch";7273;215;33238;1984;45;1135;0
"345";"excilys/androidannotations";7269;220;23659;2051;72;2538;0
"346";"google/cayley";7267;94;23972;616;39;715;4
"347";"daylerees/colour-schemes";7244;198;11997;987;39;215;0
"348";"sindresorhus/pageres";7239;111;8902;378;21;304;17
"349";"isagalaev/highlight.js";7212;273;9899;1229;286;4042;0
"350";"JakeWharton/ActionBarSherlock";7209;263;21244;4184;63;1480;32
"351";"resque/resque";7193;345;6099;1333;206;1458;1
"352";"remy/nodemon";7185;286;1262;536;82;887;13
"353";"github/fetch";7183;76;511;403;34;384;17
"354";"WordPress/WordPress";7176;225;199635;3677;72;33966;0
"355";"cubiq/iscroll";7154;277;3247;2121;12;66;0
"356";"kamens/jQuery-menu-aim";7145;160;2652;1048;1;32;0
"357";"ruby-grape/grape";7144;295;8338;836;282;1721;0
"358";"JakeWharton/ViewPagerIndicator";7135;242;8657;3814;18;241;0
"359";"arasatasaygin/is.js";7134;64;738;541;30;300;0
"360";"thoughtbot/bourbon";7116;257;5035;785;123;1031;38
"361";"vim-airline/vim-airline";7112;143;2463;470;147;1289;8
"362";"DrkSephy/es6-cheatsheet";7099;9;138;330;35;130;0
"363";"Automattic/wp-calypso";7065;19;72271;836;164;6787;0
"364";"hacksalot/HackMyResume";7047;26;3103;310;8;667;40
"365";"ampproject/amphtml";7034;29;42817;869;130;3069;70
"366";"visionmedia/superagent";7029;258;2507;723;151;1082;14
"367";"shockone/black-screen";7016;53;5357;170;25;1084;2
"368";"roots/sage";6954;269;67490;2365;165;1694;15
"369";"CocoaLumberjack/CocoaLumberjack";6945;260;4324;1249;138;1142;24
"370";"imakewebthings/waypoints";6924;269;1691;948;24;248;0
"371";"jcjohnson/neural-style";6923;29;23470;864;12;146;0
"372";"nicklockwood/iCarousel";6923;259;6090;1683;16;237;0
"373";"segmentio/nightmare";6918;103;2155;348;64;590;1
"374";"Marak/faker.js";6915;306;8082;550;99;661;0
"375";"onevcat/VVDocumenter-Xcode";6904;140;4594;1531;36;319;2
"376";"CoderMJLee/MJRefresh";6896;96;13733;2274;23;215;1
"377";"Microsoft/dotnet";6895;74;678;985;170;549;0
"378";"aFarkas/html5shiv";6894;267;5477;1719;33;271;3
"379";"JuliaLang/julia";6887;257;122495;1578;524;30422;32
"380";"jnicklas/capybara";6885;333;10424;1006;269;2255;0
"381";"HannahMitt/HomeMirror";6885;31;5973;543;9;106;0
"382";"joewalnes/websocketd";6884;162;1332;283;32;246;4
"383";"rstacruz/jquery.transit";6882;228;1833;905;31;228;0
"384";"fabric/fabric";6881;360;24645;1153;137;3515;0
"385";"amazeui/amazeui";6880;86;20683;1814;23;1234;19
"386";"Famous/famous";6878;102;8421;841;82;932;7
"387";"aosabook/500lines";6867;125;61168;1418;68;3228;0
"388";"afaqurk/linux-dash";6842;127;3772;810;87;671;3
"389";"harthur/brain";6841;307;1009;730;19;150;0
"390";"cmderdev/cmder";6839;141;3388;479;59;542;11
"391";"stylus/stylus";6833;273;9971;888;165;3866;0
"392";"metafizzy/isotope";6831;273;2405;1193;12;774;8
"393";"realm/realm-cocoa";6823;205;100137;686;87;7705;28
"394";"guillaumepotier/Parsley.js";6812;171;12136;1089;204;1348;0
"395";"gollum/gollum";6808;312;12565;1151;163;1885;0
"396";"ccampbell/mousetrap";6803;194;1562;612;16;336;8
"397";"facebook/flow";6795;73;151203;445;183;2416;31
"398";"Grouper/FlatUIKit";6789;150;2121;910;60;282;0
"399";"marionettejs/backbone.marionette";6786;223;18766;1341;310;2592;54
"400";"inconshreveable/ngrok";6760;157;830;773;26;320;0
"401";"carlhuda/janus";6746;294;831;806;146;919;0
"402";"HubSpot/offline";6746;126;1588;578;25;286;12
"403";"Compass/compass";6731;396;31045;1219;232;3533;0
"404";"ejci/favico.js";6730;132;5254;455;34;180;0
"405";"sahat/satellizer";6720;90;7037;891;119;1847;48
"406";"tpope/vim-fugitive";6713;337;1711;433;46;539;0
"407";"karma-runner/karma";6711;232;9471;1069;235;2061;92
"408";"phacility/phabricator";6701;270;108474;959;273;12267;0
"409";"BrowserSync/browser-sync";6698;128;2955;401;61;1510;5
"410";"legomushroom/mojs";6680;91;126961;278;3;758;9
"411";"janpaepke/ScrollMagic";6673;131;4606;1147;23;563;13
"412";"apenwarr/sshuttle";6660;308;1143;512;37;414;0
"413";"mrmrs/colors";6649;145;1000;388;17;162;4
"414";"mishoo/UglifyJS";6635;293;1915;619;40;540;0
"415";"fastlane/fastlane";6630;68;54606;817;457;10671;146
"416";"astaxie/beego";6619;212;8454;1643;164;2264;0
"417";"syl20bnr/spacemacs";6613;170;41998;1704;404;5449;136
"418";"guzzle/guzzle";6611;265;11580;1027;246;2942;19
"419";"FredrikNoren/ungit";6605;149;16280;383;53;2201;0
"420";"basecamp/trix";6602;138;3085;216;9;1965;6
"421";"JacksonTian/fks";6597;179;1872;2553;57;210;0
"422";"nolimits4web/Framework7";6592;109;27643;1346;43;1920;0
"423";"DefinitelyTyped/DefinitelyTyped";6591;181;131574;4679;2456;18656;0
"424";"elixir-lang/elixir";6584;272;42168;894;416;10793;49
"425";"RocketChat/Rocket.Chat";6583;44;41703;1257;146;5304;21
"426";"carrierwaveuploader/carrierwave";6575;395;5107;1159;328;1999;8
"427";"activeadmin/activeadmin";6573;310;11146;2382;524;4193;5
"428";"chrisbanes/Android-PullToRefresh";6562;225;4286;4515;27;477;0
"429";"kkga/spacegray";6561;118;3558;438;27;199;5
"430";"slimphp/Slim";6559;287;6529;1255;170;2715;23
"431";"phalcon/cphalcon";6550;226;147245;1186;173;7644;32
"432";"Rochester-NRT/AlphaGo";6543;8;3397;1724;11;205;0
"433";"path/FastImageCache";6536;135;1723;769;22;113;7
"434";"revel/revel";6532;224;6769;938;102;1170;10
"435";"javve/list.js";6524;269;3095;589;36;510;0
"436";"xing/wysihtml5";6519;249;6355;1085;21;166;0
"437";"wekan/wekan";6514;113;3249;784;20;376;9
"438";"felixge/node-mysql";6511;295;3688;1058;94;1004;0
"439";"uikit/uikit";6507;140;18299;1287;64;3109;44
"440";"dthree/cash";6505;4;352;156;15;147;0
"441";"begriffs/postgrest";6505;93;3470;234;33;1075;12
"442";"drone/drone";6483;111;29711;751;177;2204;0
"443";"netty/netty";6476;280;59973;3285;253;7267;0
"444";"PerfectlySoft/Perfect";6471;25;52016;381;24;408;1
"445";"flightjs/flight";6464;164;1353;583;67;497;13
"446";"HubSpot/youmightnotneedjquery";6457;114;508;265;25;223;0
"447";"cockroachdb/cockroach";6442;111;144066;606;110;9258;1
"448";"nsqio/nsq";6428;202;13367;778;66;1670;24
"449";"RubaXa/Sortable";6416;118;1698;856;71;564;9
"450";"facebook/Shimmer";6415;109;2792;769;20;63;0
"451";"Carthage/Carthage";6414;76;11156;434;71;2325;39
"452";"kevinzhow/PNChart";6405;124;1057;1217;65;441;2
"453";"mailpile/Mailpile";6397;230;23513;676;126;5003;5
"454";"navasmdc/MaterialDesignLibrary";6378;77;9901;1991;13;73;3
"455";"google/fonts";6378;58;253311;818;10;422;0
"456";"scrooloose/syntastic";6377;350;6039;772;286;2343;7
"457";"allenwong/30DaysofSwift";6372;6;169343;978;9;62;0
"458";"saltstack/salt";6368;266;170758;2795;2044;68502;86
"459";"stedolan/jq";6366;192;12997;341;78;1068;8
"460";"marmelab/gremlins.js";6365;127;2532;268;11;152;1
"461";"google/traceur-compiler";6359;156;31886;403;71;1705;1
"462";"cakephp/cakephp";6357;307;101482;2922;529;29545;121
"463";"Kickball/awesome-selfhosted";6356;43;1285;440;165;931;0
"464";"facebook/folly";6354;199;10867;1436;325;2516;1
"465";"chinchang/hint.css";6351;169;310;602;19;222;0
"466";"mailcheck/mailcheck";6343;211;378;382;38;152;1
"467";"jessepollak/card";6326;117;1332;591;47;291;20
"468";"jordansissel/fpm";6301;272;3010;634;203;1767;0
"469";"binux/pyspider";6288;109;3808;1575;31;722;9
"470";"NativeScript/NativeScript";6288;56;14523;443;54;2718;12
"471";"strongloop/loopback";6286;154;8759;553;72;1722;0
"472";"handsontable/handsontable";6270;252;42215;1397;57;4604;111
"473";"Automattic/_s";6261;216;18379;2148;121;943;0
"474";"javan/whenever";6252;371;2199;561;72;397;0
"475";"yudai/gotty";6208;32;4308;245;14;153;12
"476";"senchalabs/connect";6207;304;7706;872;149;3432;0
"477";"paperjs/paper.js";6205;267;41297;640;67;6526;0
"478";"OpenEmu/OpenEmu";6188;274;217668;731;85;5269;7
"479";"jshint/jshint";6186;270;18645;1304;232;1872;29
"480";"ubuwaits/beautiful-web-type";6174;219;323;313;5;60;0
"481";"jzaefferer/jquery-validation";6167;307;10057;1950;160;704;14
"482";"hakimel/Ladda";6155;146;294;688;29;155;22
"483";"XX-net/XX-Net";6144;62;28590;2269;34;1020;126
"484";"matryer/bitbar";6138;123;14261;195;63;622;15
"485";"ConnorAtherton/loaders.css";6123;57;380;669;18;89;0
"486";"mperham/sidekiq";6115;218;11089;1065;349;2927;0
"487";"ibireme/YYKit";6107;154;51716;1727;20;251;0
"488";"hpneo/gmaps";6105;233;1064;1038;52;364;0
"489";"sequelize/sequelize";6103;296;53174;1293;517;7120;20
"490";"oneuijs/You-Dont-Need-jQuery";6099;18;422;419;46;353;1
"491";"amsul/pickadate.js";6094;175;10281;737;62;665;0
"492";"gin-gonic/gin";6091;92;1733;639;94;728;1
"493";"dotnet/coreclr";6079;60;74859;1362;234;4841;1
"494";"bbatsov/rubocop";6077;205;14860;793;256;4858;33
"495";"scrooloose/nerdtree";6060;420;1562;672;69;820;0
"496";"ryanb/cancan";6037;331;8361;826;69;419;0
"497";"facebook/relay";6037;32;11722;440;126;1042;15
"498";"niklasvh/html2canvas";6036;245;10886;1285;28;678;7
"499";"ericelliott/essential-javascript-links";6020;59;393;446;27;225;0
"500";"jacomyal/sigma.js";6008;211;4861;893;59;796;5
"501";"qrohlf/trianglify";6001;102;3053;461;8;134;0
"502";"equinusocio/material-theme";5997;42;15915;419;54;815;43
"503";"jgm/pandoc";5991;314;28972;774;138;6936;35
"504";"pouchdb/pouchdb";5981;302;144672;660;230;3307;37
"505";"boot2docker/boot2docker";5981;120;1800;714;124;912;54
"506";"sitaramc/gitolite";5973;344;4733;707;42;545;0
"507";"purifycss/purifycss";5970;43;205;210;14;253;0
"508";"ReactiveX/RxAndroid";5970;83;1226;931;46;337;9
"509";"hashicorp/consul";5961;124;16129;850;230;3813;0
"510";"pydata/pandas";5956;291;142142;2432;653;13586;22
"511";"robbiehanson/CocoaAsyncSocket";5955;226;2956;1692;38;432;5
"512";"douglascrockford/JSON-js";5949;279;417;3483;2;27;0
"513";"petehunt/webpack-howto";5947;88;462;393;18;48;0
"514";"slackhq/SlackTextViewController";5937;83;19266;630;57;1039;29
"515";"sorin-ionescu/prezto";5934;275;3539;2801;227;1509;0
"516";"plataformatec/simple_form";5933;326;3575;948;203;1670;2
"517";"ducksboard/gridster.js";5925;192;4018;1098;24;255;2
"518";"facebook/osquery";5922;86;10962;593;104;2892;30
"519";"sferik/rails_admin";5920;295;20421;1706;391;4113;0
"520";"Flipboard/FLEX";5916;95;8067;553;31;469;13
"521";"jgthms/bulma";5905;9;567;264;11;78;0
"522";"keystonejs/keystone";5904;142;81131;987;180;5754;0
"523";"mozilla/BrowserQuest";5901;234;68445;1857;4;153;0
"524";"romaonthego/RESideMenu";5878;144;11964;1209;36;383;4
"525";"morrisjs/morris.js";5872;213;2445;943;45;419;0
"526";"phoenixframework/phoenix";5872;114;5219;649;258;3127;15
"527";"WhisperSystems/Signal-Android";5863;223;108634;1665;137;2399;0
"528";"scala/scala";5859;225;141227;1466;315;25770;21
"529";"Matt-Esch/virtual-dom";5849;113;789;338;34;407;0
"530";"NodeRedis/node_redis";5849;288;3496;842;116;1065;20
"531";"NetEase/pomelo";5847;183;61136;1731;60;911;0
"532";"Netflix/falcor";5842;58;17512;241;41;1723;0
"533";"rwaldron/johnny-five";5835;208;85151;799;115;2671;13
"534";"clojure/clojurescript";5835;244;11495;513;155;3961;32
"535";"jakiestfu/Snap.js";5823;155;1313;727;11;107;2
"536";"davatron5000/FitText.js";5822;255;161;1255;16;57;1
"537";"jverkoey/nimbus";5814;250;46382;1316;103;2028;1
"538";"chrisbanes/PhotoView";5810;192;33503;2118;23;326;0
"539";"mgcrea/angular-strap";5809;185;16283;1431;144;1068;33
"540";"PHPMailer/PHPMailer";5804;239;4697;3495;103;744;7
"541";"FineUploader/fine-uploader";5803;301;46215;1396;74;3412;0
"542";"sbstjn/timesheet.js";5781;96;437;424;5;46;0
"543";"MrRio/jsPDF";5777;329;13384;1288;72;798;11
"544";"serbanghita/Mobile-Detect";5764;186;4206;1565;57;613;0
"545";"aurelia/framework";5760;67;1109;264;32;270;50
"546";"matthieua/WOW";5752;117;1328;1261;23;308;15
"547";"CEWendel/SWTableViewCell";5751;132;2900;1091;49;316;0
"548";"lhorie/mithril.js";5751;106;5572;433;126;1403;4
"549";"breach/breach_core";5749;131;8625;533;17;270;0
"550";"hapijs/hapi";5740;242;13261;610;156;4688;1
"551";"PHPOffice/PHPExcel";5734;197;27640;2044;72;1259;0
"552";"docker/kitematic";5725;82;103067;512;57;2045;75
"553";"NodeBB/NodeBB";5720;152;46492;1171;143;12233;3
"554";"TTTAttributedLabel/TTTAttributedLabel";5716;255;2059;1151;102;663;5
"555";"facebook/draft-js";5713;5;1065;287;39;113;3
"556";"p-e-w/maybe";5709;9;87;141;2;36;5
"557";"phanan/koel";5708;16;1866;473;23;487;6
"558";"intridea/omniauth";5697;312;3999;735;170;1178;0
"559";"charliesome/better_errors";5688;172;667;345;61;432;26
"560";"kesenhoo/android-training-course-in-chinese";5684;93;92235;1879;84;1530;0
"561";"vladikoff/chromeos-apk";5684;79;156;584;11;127;3
"562";"mozilla/metrics-graphics";5675;99;5272;312;43;1310;19
"563";"shutterstock/rickshaw";5674;231;3411;902;68;415;8
"564";"pokeb/asi-http-request";5674;401;7160;1532;65;822;0
"565";"kangax/fabric.js";5671;302;110962;1002;145;3299;8
"566";"angular-app/angular-app";5669;185;3214;1814;26;392;0
"567";"fronteed/icheck";5666;160;1739;1247;13;152;2
"568";"briangonzalez/jquery.adaptive-backgrounds.js";5664;123;9443;403;12;67;1
"569";"jigish/slate";5663;253;48772;378;19;565;0
"570";"afollestad/material-dialogs";5663;73;151410;1147;62;1298;14
"571";"fish-shell/fish-shell";5661;202;31957;543;308;5387;7
"572";"johnezang/JSONKit";5657;295;1191;1695;6;69;0
"573";"amatsuda/kaminari";5655;268;2000;749;113;955;40
"574";"ViccAlexander/Chameleon";5638;87;11208;444;24;307;13
"575";"elastic/logstash";5631;279;80051;1748;404;7063;0
"576";"sqlmapproject/sqlmap";5627;195;46875;1300;45;7150;1
"577";"mleibman/SlickGrid";5622;327;6502;1840;64;677;1
"578";"SignalR/SignalR";5614;244;63800;1710;81;4520;23
"579";"getpelican/pelican";5612;284;9615;1228;302;2649;0
"580";"nodemailer/nodemailer";5610;270;1272;531;88;683;0
"581";"powerline/powerline";5602;197;5521;493;89;2510;12
"582";"tomchristie/django-rest-framework";5577;264;28513;1890;636;6551;0
"583";"mozilla/localForage";5576;125;3883;365;68;856;11
"584";"maxwellito/vivus";5569;97;389;434;15;122;7
"585";"tmpvar/jsdom";5569;322;14081;616;195;2613;0
"586";"nagadomi/waifu2x";5559;45;167924;620;11;288;0
"587";"danialfarid/ng-file-upload";5558;139;65658;1145;94;1084;203
"588";"libgit2/libgit2";5554;289;65783;1336;301;9336;26
"589";"ochococo/Design-Patterns-In-Swift";5542;89;1318;540;18;103;0
"590";"godotengine/godot";5538;116;116907;1462;196;3502;9
"591";"facebook/xctool";5532;152;9537;607;92;1119;19
"592";"Netflix/Hystrix";5519;174;9191;997;96;1651;65
"593";"h2o/h2o";5502;84;44792;404;55;2822;41
"594";"zeroclipboard/zeroclipboard";5490;206;6978;964;49;646;31
"595";"mozilla/firefox-ios";5488;72;179680;1041;73;4739;7
"596";"marcuswestin/WebViewJavascriptBridge";5487;239;960;1274;46;375;0
"597";"masayuki0812/c3";5469;140;8084;819;96;1605;44
"598";"JohnCoates/Aerial";5468;21;9980;269;6;83;7
"599";"n1k0/casperjs";5466;238;10609;883;179;2027;30
"600";"rapid7/metasploit-framework";5450;238;472568;3840;539;37350;0
"601";"braziljs/js-the-right-way";5446;189;3281;701;119;626;0
"602";"mdo/code-guide";5442;183;310;836;40;156;3
"603";"jquery-ui-bootstrap/jquery-ui-bootstrap";5441;224;4805;870;30;288;0
"604";"joshuaclayton/blueprint-css";5437;398;10806;621;25;473;0
"605";"zurb/foundation-emails";5437;131;7210;462;41;622;12
"606";"mwaterfall/MWPhotoBrowser";5432;283;23161;1701;5;179;0
"607";"thebird/Swipe";5429;256;1814;1623;39;250;0
"608";"deis/deis";5429;139;25925;857;182;5665;61
"609";"ksoichiro/Android-ObservableScrollView";5427;72;13780;1414;17;383;0
"610";"eczarny/spectacle";5419;298;12533;304;23;554;0
"611";"BlackrockDigital/startbootstrap";5417;137;76798;2783;21;403;2
"612";"google/WebFundamentals";5414;99;988937;960;146;6286;2
"613";"amix/vimrc";5406;199;9854;1847;25;183;0
"614";"boto/boto";5404;297;29363;1985;658;6993;0
"615";"mozilla/togetherjs";5396;172;42872;642;79;2518;0
"616";"VincentGarreau/particles.js";5389;81;304;624;16;234;6
"617";"Mango/slideout";5382;60;5966;796;17;135;13
"618";"ether/etherpad-lite";5368;261;21809;1205;188;4604;11
"619";"facebook/facebook-ios-sdk";5363;300;25447;2162;63;563;0
"620";"popcorn-time/popcorn-app";5356;109;123428;2147;2;2;3
"621";"coreos/rkt";5352;71;25741;484;131;3609;33
"622";"tuupola/jquery_lazyload";5349;385;5447;1435;29;304;6
"623";"rupa/z";5342;352;276;452;15;179;1
"624";"zendframework/zf2";5334;303;134324;3196;998;27022;23
"625";"arduino/Arduino";5331;288;2773760;4272;206;5970;18
"626";"SnapKit/SnapKit";5331;94;3056;482;30;283;0
"627";"tj/commander.js";5327;241;791;457;77;466;9
"628";"systemjs/systemjs";5324;149;8407;327;68;1476;84
"629";"fullcalendar/fullcalendar";5323;331;19157;1804;33;966;61
"630";"Aufree/trip-to-iOS";5312;64;155;1748;14;81;0
"631";"gitbucket/gitbucket";5305;154;32001;660;100;2912;43
"632";"seajs/seajs";5303;273;50491;2301;46;2517;18
"633";"google/leveldb";5302;82;874;1247;22;121;16
"634";"react-bootstrap/react-bootstrap";5302;117;6724;867;155;1902;3
"635";"omcljs/om";5300;119;2635;308;12;1725;0
"636";"progit/progit";5298;348;68107;2388;494;4489;0
"637";"akka/akka";5292;371;203131;1644;411;18988;0
"638";"michaelvillar/dynamics.js";5290;112;403;246;3;62;6
"639";"nodejitsu/node-http-proxy";5287;296;2824;928;156;1108;0
"640";"b4winckler/macvim";5269;304;78126;682;44;7374;4
"641";"donnemartin/data-science-ipython-notebooks";5267;61;20499;924;8;510;0
"642";"piwik/piwik";5263;260;218952;931;180;22962;271
"643";"IFTTT/JazzHands";5244;130;4183;572;31;202;5
"644";"thoughtbot/guides";5228;191;1092;804;78;312;0
"645";"tonymillion/Reachability";5223;228;169;1005;19;84;0
"646";"thoughtbot/laptop";5209;256;867;1241;70;310;0
"647";"square/crossfilter";5207;212;2203;1205;9;76;16
"648";"angular/protractor";5203;166;8231;1138;213;1250;0
"649";"google/physical-web";5201;77;9874;604;49;1095;14
"650";"jverdi/JVFloatLabeledTextField";5200;129;429;492;45;227;0
"651";"clojure/clojure";5197;299;15043;904;156;2887;0
"652";"winterbe/java8-tutorial";5194;106;203;643;9;136;0
"653";"jiahaog/nativefier";5191;38;10698;171;38;549;6
"654";"sovereign/sovereign";5186;135;1085;455;77;625;0
"655";"kien/ctrlp.vim";5168;237;1743;355;17;450;0
"656";"google/flatbuffers";5161;96;23407;703;91;609;7
"657";"dangrossman/bootstrap-daterangepicker";5157;188;2019;1653;116;623;47
"658";"chriso/validator.js";5156;285;1574;497;126;1007;0
"659";"mholt/caddy";5149;62;2192;334;75;1171;13
"660";"twitter/twemproxy";5147;213;4270;1065;57;476;3
"661";"madrobby/keymaster";5147;239;831;365;29;140;1
"662";"mitchellh/packer";5145;157;18734;1188;451;5704;0
"663";"liuliu/ccv";5130;288;1042627;1208;8;900;0
"664";"PureLayout/PureLayout";5117;92;1063;529;10;169;12
"665";"brunch/brunch";5114;270;3938;368;112;2587;0
"666";"Microsoft/WinObjC";5105;39;318959;620;59;1521;21
"667";"CreateJS/EaselJS";5101;270;151773;1433;38;1386;5
"668";"baconjs/bacon.js";5093;212;8222;291;95;2324;0
"669";"middleman/middleman";5086;347;22632;510;154;3103;0
"670";"dropbox/zxcvbn";5086;212;14500;329;22;325;8
"671";"desandro/imagesloaded";5085;239;973;959;19;229;3
"672";"sebastianbergmann/phpunit";5081;326;28333;1169;219;6799;33
"673";"winstonjs/winston";5079;273;2573;588;186;846;0
"674";"ExactTarget/fuelux";5078;194;173873;1104;66;2766;38
"675";"babun/babun";5078;134;68895;281;50;962;0
"676";"EnterpriseQualityCoding/FizzBuzzEnterpriseEdition";5076;174;1043;275;27;133;0
"677";"HubSpot/tether";5072;127;1971;265;30;484;19
"678";"taye/interact.js";5065;179;5865;313;29;1435;0
"679";"stubbornella/oocss";5059;373;5287;679;25;153;2
"680";"loadfive/Knwl.js";5049;121;1521;207;22;233;2
"681";"facebook/rocksdb";5048;173;91343;998;263;4863;25
"682";"fchollet/keras";5044;52;101579;1325;161;2035;0
"683";"elastic/kibana";5044;165;109311;1898;136;12051;0
"684";"dkhamsing/open-source-ios-apps";5041;60;658;872;78;790;0
"685";"daimajia/AndroidSwipeLayout";5040;83;516;1493;20;168;18
"686";"mutualmobile/MMDrawerController";5025;150;2930;1127;31;295;14
"687";"Microsoft/ChakraCore";5023;11;27567;537;54;834;0
"688";"hackiftekhar/IQKeyboardManager";5019;135;19638;878;48;681;0
"689";"Bearded-Hen/Android-Bootstrap";5019;125;14645;1152;23;269;3
"690";"tj/co";5015;146;420;324;54;292;0
"691";"zwaldowski/BlocksKit";5007;253;6430;771;66;1124;4
"692";"laravel/framework";5006;167;36339;2905;1099;12806;0
"693";"HubSpot/vex";5000;133;2940;339;22;260;16
"694";"facebook/infer";4996;61;93644;596;29;1090;9
"695";"Microsoft/CNTK";4992;17;181479;903;84;4556;2
"696";"tmuxinator/tmuxinator";4978;276;845;334;97;525;12
"697";"googlesamples/android-UniversalMusicPlayer";4978;54;7803;1454;14;143;2
"698";"mobile-shell/mosh";4972;272;3615;350;52;1131;2
"699";"north/north";4967;124;2745;309;25;219;3
"700";"antirez/disque";4961;47;2216;291;54;585;1
"701";"yeoman/generator-angular";4949;174;7073;1397;113;750;42
"702";"cucumber/cucumber-ruby";4945;414;15946;1074;371;6565;0
"703";"jscs-dev/node-jscs";4944;145;8287;538;250;1898;61
"704";"chrisbanes/cheesesquare";4942;43;1716;1152;1;12;1
"705";"codecombat/codecombat";4929;119;135095;2330;525;11300;0
"706";"Ramotion/animated-tab-bar";4926;71;7051;635;21;133;0
"707";"SFTtech/openage";4914;125;8708;440;83;2029;0
"708";"icanzilb/JSONModel";4914;173;1913;881;50;629;0
"709";"flot/flot";4912;269;6408;1244;63;845;13
"710";"rails-api/rails-api";4907;210;1054;285;61;246;0
"711";"buger/gor";4899;147;11002;408;35;623;16
"712";"gorhill/uBlock";4893;51;99174;289;54;4033;51
"713";"vitalets/x-editable";4889;175;11908;928;27;563;0
"714";"auchenberg/volkswagen";4880;24;250;99;11;87;0
"715";"square/dagger";4873;190;3515;1154;39;677;0
"716";"nicolargo/glances";4869;225;20389;364;70;2207;7
"717";"guard/guard";4868;294;4867;399;161;2270;116
"718";"spring-projects/spring-boot";4864;179;43575;4819;287;7462;0
"719";"highcharts/highcharts";4857;302;183834;1701;64;6281;0
"720";"forkingdog/UITableView-FDTemplateLayoutCell";4854;49;4297;1000;5;83;0
"721";"imakewebthings/deck.js";4850;252;2821;590;15;258;0
"722";"novus/nvd3";4841;175;19299;1704;210;2534;4
"723";"mxcl/PromiseKit";4838;103;2835;370;68;692;20
"724";"Pixelkit/PixelKit-Bootstrap-UI-Kits";4834;126;18140;963;2;11;0
"725";"justinfrench/formtastic";4833;416;5971;594;211;2417;0
"726";"HubSpot/odometer";4830;128;2427;343;13;266;6
"727";"sdegutis/mjolnir";4826;92;11407;127;32;1488;2
"728";"jbranchaud/til";4825;59;620;245;9;630;0
"729";"square/PonyDebugger";4822;187;2602;517;37;289;3
"730";"olton/Metro-UI-CSS";4818;211;90901;1773;38;1153;14
"731";"aterrien/jQuery-Knob";4818;226;492;1246;21;137;5
"732";"restify/node-restify";4816;256;5033;570;153;1242;4
"733";"square/SocketRocket";4807;217;3478;956;67;334;1
"734";"alsotang/node-lessons";4802;77;2141;1832;20;231;0
"735";"paulasmuth/fnordmetric";4798;236;18813;387;59;2826;0
"736";"git-up/GitUp";4795;32;16383;237;17;190;11
"737";"mame/quine-relay";4789;141;6694;260;12;297;0
"738";"nhaarman/ListViewAnimations";4788;157;23973;1676;19;608;14
"739";"es-shims/es5-shim";4787;288;2252;634;78;901;35
"740";"astuetz/PagerSlidingTabStrip";4786;152;27853;2392;6;31;0
"741";"fxsjy/jieba";4786;182;41284;1535;34;481;4
"742";"dzenbot/DZNEmptyDataSet";4785;94;10797;572;37;411;0
"743";"Rich-Harris/ramjet";4785;78;7103;173;12;182;0
"744";"CosmicMind/Material";4778;31;13464;336;17;923;116
"745";"alexjc/neural-doodle";4777;3;2566;276;3;60;1
"746";"CoderMJLee/MJExtension";4774;96;2470;1438;18;215;0
"747";"dc-js/dc.js";4766;196;36228;1174;119;2134;23
"748";"ractivejs/ractive";4751;190;79265;329;53;4443;0
"749";"daimajia/AndroidViewAnimations";4746;92;883;1240;13;113;8
"750";"erikras/react-redux-universal-hot-example";4743;39;8574;1051;113;952;1
"751";"nate-parrott/Flashlight";4743;73;88290;372;153;1970;46
"752";"powerline/fonts";4742;170;13634;785;37;100;1
"753";"maxogden/art-of-node";4735;157;1696;454;38;182;0
"754";"alexwolfe/Buttons";4735;165;2859;851;17;265;2
"755";"angular-fullstack/generator-angular-fullstack";4733;126;12129;936;139;1715;22
"756";"connors/photon";4730;26;3262;172;10;252;3
"757";"maroslaw/rainyday.js";4726;138;8204;744;20;253;3
"758";"dotnet/roslyn";4724;63;173201;1183;170;13141;5
"759";"twostairs/paperwork";4723;90;28297;437;40;1002;2
"760";"Mashape/kong";4721;70;107185;336;41;2087;19
"761";"JetBrains/kotlin";4720;214;307494;502;152;30895;31
"762";"primer/primer";4718;53;9891;346;39;388;12
"763";"hollance/swift-algorithm-club";4713;8;4277;399;34;408;0
"764";"mitmproxy/mitmproxy";4711;318;30051;671;144;4080;8
"765";"levey/AwesomeMenu";4705;225;885;787;14;67;0
"766";"octalmage/robotjs";4704;82;439;183;23;351;22
"767";"jschr/bootstrap-modal";4700;182;1138;1088;19;223;1
"768";"technomancy/leiningen";4696;334;9537;991;339;4155;10
"769";"thoughtbot/factory_girl";4690;407;3246;917;157;843;0
"770";"tbranyen/backbone-boilerplate";4686;225;7209;555;43;462;0
"771";"feross/standard";4672;60;596;260;55;743;1
"772";"crystal-lang/crystal";4671;173;46778;379;152;7600;34
"773";"daniel-lundin/snabbt.js";4671;106;949;309;20;254;16
"774";"junit-team/junit4";4670;375;28443;1846;164;2079;5
"775";"mislav/will_paginate";4664;421;1601;744;53;622;4
"776";"ViewDeck/ViewDeck";4660;225;1865;943;70;630;3
"777";"reflux/refluxjs";4653;90;856;306;62;505;0
"778";"codeguy/php-the-right-way";4650;194;2609;2204;225;1101;0
"779";"facebook/chisel";4641;109;384;385;46;261;3
"780";"callmecavs/layzr.js";4638;50;1379;228;8;189;16
"781";"GoogleChrome/chrome-app-samples";4637;197;57922;3496;103;1394;0
"782";"USArmyResearchLab/Dshell";4636;66;25939;1089;16;84;0
"783";"eclipse/vert.x";4635;249;362179;904;64;1942;0
"784";"mikepenz/MaterialDrawer";4633;60;21165;943;37;1476;129
"785";"jonobr1/two.js";4631;185;23337;265;22;680;6
"786";"mail-in-a-box/mailinabox";4627;135;3111;362;89;1281;5
"787";"nickbutcher/plaid";4625;21;26066;807;13;161;0
"788";"xbmc/xbmc";4623;272;1744945;3408;692;38811;82
"789";"lgvalle/Material-Animations";4621;55;8723;776;8;73;0
"790";"jaredreich/notie";4616;20;899;293;8;67;0
"791";"metalsmith/metalsmith";4614;111;2674;381;36;268;0
"792";"DrKLO/Telegram";4606;126;194040;2223;12;290;0
"793";"yiisoft/yii";4603;214;38342;1990;314;6487;4
"794";"joemccann/dillinger";4603;226;5817;633;68;859;0
"795";"bang590/JSPatch";4603;44;9843;882;30;261;0
"796";"mongodb/node-mongodb-native";4601;324;79770;982;258;3661;2
"797";"prestodb/presto";4600;189;112735;1324;151;7052;0
"798";"CanvasPod/Canvas";4598;120;977;479;10;81;0
"799";"tommoor/tinycon";4594;217;508;274;23;81;0
"800";"tonsky/FiraCode";4586;71;9589;117;26;103;11
"801";"imsky/holder";4584;197;1547;522;30;471;4
"802";"beetbox/beets";4580;293;19845;791;201;6132;20
"803";"swagger-api/swagger-ui";4572;245;40730;2633;160;1572;16
"804";"mishoo/UglifyJS2";4571;187;3680;521;85;816;0
"805";"celery/celery";4562;361;48944;1540;518;9432;1
"806";"bmatzelle/gow";4561;297;15930;202;4;15;5
"807";"twitter/twemoji";4556;72;328471;480;24;154;0
"808";"umano/AndroidSlidingUpPanel";4554;147;2658;1490;50;313;8
"809";"gizak/termui";4552;59;5470;203;21;174;0
"810";"memcached/memcached";4550;361;7949;1596;133;1047;0
"811";"grpc/grpc";4546;67;178976;812;152;14132;11
"812";"Seldaek/monolog";4544;266;2768;835;258;1468;19
"813";"rdash/rdash-angular";4540;92;2042;669;18;151;0
"814";"aspnet/Home";4529;106;1511;1293;50;356;12
"815";"shipyard/shipyard";4526;145;20120;520;42;1094;5
"816";"CodeSeven/toastr";4526;203;2523;801;51;350;1
"817";"marcuswestin/store.js";4522;300;430;595;31;296;0
"818";"alibaba/fastjson";4516;229;6729;1844;48;958;2
"819";"skwp/dotfiles";4515;227;3812;1147;107;1085;0
"820";"coolwanglu/pdf2htmlEX";4512;190;136410;615;25;1727;0
"821";"yangyangwithgnu/hardseed";4511;88;36904;935;6;195;0
"822";"evilstreak/markdown-js";4509;327;2743;636;40;441;1
"823";"philc/vimium";4504;340;7601;648;114;3389;0
"824";"mailgun/transactional-email-templates";4502;85;311;499;4;38;0
"825";"mhinz/vim-galore";4501;11;605;144;19;215;0
"826";"ibireme/YYText";4501;20;21820;697;7;136;0
"827";"facebook/KVOController";4498;108;1065;483;24;130;3
"828";"fatih/vim-go";4495;105;1539;397;125;1060;11
"829";"BoltsFramework/Bolts-ObjC";4482;112;818;420;41;409;15
"830";"componentjs/component";4479;189;3680;282;60;764;0
"831";"LeaVerou/awesomplete";4477;57;402;342;35;251;2
"832";"epochjs/epoch";4475;143;2131;244;20;492;0
"833";"eslint/eslint";4474;143;13958;879;372;4669;68
"834";"Khan/KaTeX";4473;142;14563;284;36;423;8
"835";"facebook/stetho";4471;61;2228;414;26;373;7
"836";"lokesh/color-thief";4469;229;1832;554;11;70;2
"837";"NaturalNode/natural";4464;255;9107;419;91;963;0
"838";"junegunn/fzf";4459;126;1387;189;40;936;0
"839";"liaohuqiu/android-Ultra-Pull-To-Refresh";4456;71;3355;1605;9;180;8
"840";"schneiderandre/popping";4456;95;679;570;1;143;0
"841";"twitter/finagle";4452;283;40121;847;294;4356;11
"842";"aFarkas/lazysizes";4447;76;1846;265;23;514;48
"843";"bup/bup";4444;185;4443;275;83;1364;0
"844";"needim/noty";4435;217;3221;736;39;212;23
"845";"unconed/TermKit";4433;296;49615;255;4;308;0
"846";"jquery/sizzle";4430;396;4693;758;58;941;1
"847";"jsdoc3/jsdoc";4429;315;19695;621;86;1679;2
"848";"karpathy/convnetjs";4419;116;27785;846;15;87;1
"849";"Quick/Quick";4417;94;2382;411;84;925;10
"850";"lra/mackup";4415;155;2176;414;196;1555;0
"851";"h5bp/server-configs-nginx";4403;139;317;512;62;276;1
"852";"mono/mono";4403;296;466667;2132;861;106046;0
"853";"so-fancy/diff-so-fancy";4402;7;121;72;24;225;16
"854";"florent37/MaterialViewPager";4402;48;19634;856;16;275;10
"855";"qiao/PathFinding.js";4399;233;2031;530;22;487;3
"856";"TelescopeJS/Telescope";4393;185;9720;1721;133;3162;43
"857";"twitter/hogan.js";4391;222;1175;362;43;242;2
"858";"plotly/plotly.js";4390;20;105629;323;50;9481;17
"859";"ResearchKit/ResearchKit";4386;54;26475;695;81;2106;0
"860";"davatron5000/Lettering.js";4385;289;88;604;7;31;0
"861";"fontello/fontello";4384;215;39975;628;25;2081;0
"862";"lhartikk/ArnoldC";4379;128;148;250;14;67;0
"863";"gabrielbull/react-desktop";4374;23;2290;147;7;283;0
"864";"svg/svgo";4370;187;2008;320;61;721;14
"865";"kimmobrunfeldt/progressbar.js";4362;79;1984;380;8;384;23
"866";"flynn/flynn";4361;141;24969;328;99;5844;0
"867";"typekit/webfontloader";4358;309;30161;406;44;1110;0
"868";"hsavit1/Awesome-Swift-Education";4355;15;509;357;18;273;0
"869";"hashicorp/otto";4355;43;6151;234;60;1190;0
"870";"blasten/turn.js";4350;216;2507;1525;3;34;0
"871";"greensock/GreenSock-JS";4349;183;3322;683;3;110;0
"872";"holman/spark";4347;227;651;238;26;98;0
"873";"silviomoreto/bootstrap-select";4344;182;5723;1260;116;1011;43
"874";"owncloud/core";4341;187;311713;1425;444;31407;0
"875";"golang/groupcache";4340;139;106;431;15;40;0
"876";"bendc/sprint";4339;82;787;178;1;151;0
"877";"jackmoore/colorbox";4337;368;4439;1119;58;430;0
"878";"seyhunak/twitter-bootstrap-rails";4336;240;5398;1038;221;972;0
"879";"dbcli/pgcli";4330;76;1431;163;52;1069;0
"880";"spotify/luigi";4328;183;10019;811;273;3049;10
"881";"erlang/otp";4326;331;194598;1282;412;19091;0
"882";"octobercms/october";4324;121;23498;1014;163;2832;0
"883";"robertdavidgraham/masscan";4321;139;2628;685;18;402;6
"884";"p-e-w/finalterm";4321;153;2984;213;23;192;0
"885";"hashicorp/vault";4319;56;14102;382;174;3265;0
"886";"helios-framework/helios";4314;155;1116;397;18;108;0
"887";"hashicorp/terraform";4314;106;66767;1216;502;9659;15
"888";"heelhook/chardin.js";4310;156;644;457;14;45;0
"889";"Bash-it/bash-it";4309;286;37376;940;183;1326;0
"890";"koush/ion";4303;148;12776;803;28;758;0
"891";"Shopify/liquid";4303;411;4921;563;109;1031;0
"892";"greenrobot/greenDAO";4291;231;10399;1576;5;553;1
"893";"tictail/bounce.js";4283;102;2359;301;3;148;1
"894";"android/platform_frameworks_base";4278;387;2024628;3537;1876;213437;0
"895";"KrauseFx/TSMessages";4276;154;1325;666;43;253;9
"896";"sergeche/emmet-sublime";4272;193;30112;624;16;297;0
"897";"gleitz/howdoi";4272;174;286;373;30;232;0
"898";"woothemes/FlexSlider";4264;241;3901;1552;42;237;8
"899";"maxogden/dat";4262;143;3524;277;60;1737;0
"900";"terryma/vim-multiple-cursors";4256;154;1386;162;27;191;0
"901";"square/maximum-awesome";4255;144;608;895;46;218;0
"902";"michaeltyson/TPKeyboardAvoiding";4251;258;332;773;43;179;0
"903";"remy/html5demos";4250;320;6006;1794;17;178;0
"904";"Selz/plyr";4249;58;6140;330;16;419;23
"905";"Swordfish90/cool-retro-term";4248;122;16768;177;31;500;2
"906";"dropwizard/dropwizard";4247;270;34834;1869;286;3663;10
"907";"google/lovefield";4244;77;44612;203;16;998;0
"908";"ramda/ramda";4244;144;6901;290;120;2240;19
"909";"square/cubism";4239;208;1811;487;8;108;0
"910";"openframeworks/openFrameworks";4238;335;2235946;1542;304;13925;0
"911";"clips/pattern";4236;255;46447;720;28;943;0
"912";"gabrielemariotti/cardslib";4233;131;30628;1205;14;652;27
"913";"OscarGodson/EpicEditor";4232;217;2324;365;34;488;8
"914";"madebymany/sir-trevor-js";4231;190;14756;401;63;1032;0
"915";"torch/torch7";4229;127;2430;1082;99;966;0
"916";"NeXTs/Clusterize.js";4227;48;1784;188;7;59;0
"917";"chieffancypants/angular-loading-bar";4225;132;520;547;35;189;0
"918";"ruanyf/react-demos";4225;53;1136;1810;6;53;0
"919";"MatthewYork/DateTools";4224;105;547;435;47;277;13
"920";"chenglou/react-motion";4218;41;4525;187;39;694;0
"921";"cmusatyalab/openface";4214;27;10712;577;5;582;4
"922";"topcoat/topcoat";4213;177;66289;429;28;530;10
"923";"MacDownApp/macdown";4211;92;10727;497;37;755;28
"924";"docopt/docopt";4202;207;1291;324;28;434;0
"925";"santinic/how2";4201;6;2257;96;9;111;0
"926";"goldfire/howler.js";4198;164;32620;511;34;262;0
"927";"summernote/summernote";4197;152;12192;911;155;2166;42
"928";"fabien-d/alertify.js";4192;198;30377;688;10;165;0
"929";"yyuu/pyenv";4188;186;3022;330;137;1440;0
"930";"prometheus/prometheus";4188;174;11978;340;70;2757;25
"931";"flarum/flarum";4179;64;1161;412;13;240;4
"932";"tylertreat/comcast";4176;71;82;145;13;79;2
"933";"airbnb/enzyme";4175;19;1518;173;78;354;0
"934";"kivy/kivy";4171;281;141454;1046;300;9471;3
"935";"davatron5000/FitVids.js";4170;238;295;957;24;91;0
"936";"gnab/remark";4170;232;5496;352;37;596;0
"937";"Cocoanetics/DTCoreText";4164;271;11948;860;113;2602;27
"938";"chef/chef";4163;375;102174;1717;612;16444;2
"939";"bazelbuild/bazel";4161;93;160600;465;133;4863;7
"940";"samuelclay/NewsBlur";4160;377;423080;725;73;10612;0
"941";"robbiehanson/XMPPFramework";4153;260;35076;1694;49;1023;1
"942";"ECSlidingViewController/ECSlidingViewController";4147;217;6363;865;31;301;1
"943";"ajenti/ajenti";4144;316;27446;423;76;2587;16
"944";"pcottle/learnGitBranching";4143;188;46389;1251;93;1688;0
"945";"rendrjs/rendr";4141;177;2429;338;70;1226;12
"946";"filamentgroup/tablesaw";4140;134;2901;277;14;288;10
"947";"briannesbitt/Carbon";4139;185;1765;473;83;743;0
"948";"christiannaths/Redacted-Font";4136;163;3598;193;7;61;0
"949";"samvermette/SVPullToRefresh";4132;204;960;1043;38;164;0
"950";"SublimeCodeIntel/SublimeCodeIntel";4131;251;59075;406;36;485;0
"951";"elabs/pundit";4131;177;427;304;75;290;0
"952";"android10/Android-CleanArchitecture";4129;83;5322;1045;9;211;0
"953";"nicklockwood/FXBlurView";4125;135;3072;587;17;82;0
"954";"jhollingworth/bootstrap-wysihtml5";4124;209;2007;1045;72;260;0
"955";"lexrus/LTMorphingLabel";4120;91;731;368;8;121;1
"956";"infinite-scroll/infinite-scroll";4119;307;7737;1508;52;386;0
"957";"junegunn/vim-plug";4118;132;8918;169;24;501;1
"958";"onevcat/Kingfisher";4117;51;1585;393;41;592;32
"959";"facebook/Tweaks";4116;106;728;349;38;185;0
"960";"dnschneid/crouton";4113;170;13786;544;43;1675;0
"961";"weaveworks/weave";4111;84;12402;263;32;4607;27
"962";"etsy/AndroidStaggeredGrid";4107;119;878;1134;25;122;7
"963";"rakyll/boom";4104;116;3468;289;19;183;0
"964";"gotwarlost/istanbul";4100;184;2811;422;88;548;0
"965";"realm/realm-java";4098;205;47166;502;59;5602;0
"966";"pry/pry";4087;276;9323;369;162;3480;0
"967";"wting/autojump";4086;375;924;272;71;747;0
"968";"tmux/tmux";4076;42;11026;277;34;5723;15
"969";"AndroidBootstrap/android-bootstrap";4076;185;1917;1275;21;230;0
"970";"simplefocus/FlowType.JS";4076;136;1091;465;7;30;0
"971";"reactphp/react";4071;202;3636;387;32;861;4
"972";"robb/Cartography";4071;92;1302;271;25;358;10
"973";"0x5e/wechat-deleted-friends";4070;12;92;1502;17;73;0
"974";"tj/n";4068;272;318;258;51;368;6
"975";"share/ShareJS";4067;258;6186;441;67;1304;0
"976";"aporter/coursera-android";4065;116;19404;5781;5;71;0
"977";"divio/django-cms";4065;368;87826;1540;466;14349;0
"978";"kif-framework/KIF";4062;251;6873;695;150;938;24
"979";"gnachman/iTerm2";4062;259;58780;530;99;5464;0
"980";"ngbp/ngbp";4060;162;2763;1234;20;103;0
"981";"scrapinghub/portia";4044;105;25163;583;33;1648;1
"982";"Automattic/kue";4043;247;10047;541;92;1018;23
"983";"dieulot/instantclick";4043;122;878;204;8;169;0
"984";"LMAX-Exchange/disruptor";4041;183;8743;1073;26;816;0
"985";"alibaba/tengine";4041;209;21925;1187;66;838;0
"986";"segmentio/myth";4040;119;9253;126;23;180;0
"987";"CachetHQ/Cachet";4031;71;15011;432;96;3218;25
"988";"lukehaas/css-loaders";4030;98;1494;673;4;47;0
"989";"phusion/baseimage-docker";4027;123;1770;535;39;292;0
"990";"nightwatchjs/nightwatch";4017;210;46953;364;60;984;79
"991";"bokeh/bokeh";4011;208;147837;810;172;13582;0
"992";"puma/puma";4011;235;8513;537;219;2134;0
"993";"StackExchange/dapper-dot-net";4008;258;47642;1263;121;1074;0
"994";"Gazler/githug";4007;210;489;581;77;351;0
"995";"odoo/odoo";4004;97;1582047;3849;738;101192;0
"996";"csswizardry/inuit.css";3999;256;2567;515;33;491;0
"997";"cyclejs/core";3996;72;4508;91;23;586;58
"998";"andymccurdy/redis-py";3993;333;3171;998;134;887;0
"999";"nostalgiaz/bootstrap-switch";3989;165;3424;985;37;600;13
"1000";"wyouflf/xUtils";3987;139;34986;2857;3;772;1
"1001";"norman/friendly_id";3987;414;5304;432;137;1461;0
"1002";"vega/vega";3983;164;35608;398;26;1316;9
"1003";"google/j2objc";3977;112;36580;504;36;2588;17
"1004";"derbyjs/derby";3977;259;82070;222;31;1692;0
"1005";"miniMAC/magic";3974;145;465;714;6;62;2
"1006";"tholman/elevator.js";3972;50;8951;406;8;59;0
"1007";"sindresorhus/ava";3966;70;3982;146;58;698;15
"1008";"getgrav/grav";3964;86;11312;325;70;2756;64
"1009";"louischatriot/nedb";3964;151;2432;254;30;848;0
"1010";"square/otto";3962;195;1080;783;25;201;0
"1011";"codegangsta/cli";3959;141;1848;368;89;431;4
"1012";"CodisLabs/codis";3956;74;18518;972;25;768;23
"1013";"h5bp/mobile-boilerplate";3952;275;12204;707;61;469;0
"1014";"jmechner/Prince-of-Persia-Apple-II";3952;205;2789;462;6;19;0
"1015";"numenta/nupic";3950;155;280848;1094;86;5596;32
"1016";"adamwdraper/Numeral-js";3950;181;2017;442;37;320;3
"1017";"XVimProject/XVim";3950;215;17004;545;95;1479;3
"1018";"shelljs/shelljs";3947;212;788;255;54;535;1
"1019";"flyerhzm/bullet";3946;345;1100;193;76;894;0
"1020";"CatchChat/Yep";3946;54;48302;911;10;4363;0
"1021";"schachmat/wego";3945;70;219;237;13;97;1
"1022";"devinross/tapkulibrary";3944;351;20127;712;17;544;1
"1023";"cocos2d/cocos2d-objc";3944;312;502526;1228;189;8322;0
"1024";"wkhtmltopdf/wkhtmltopdf";3938;346;47118;560;48;929;12
"1025";"fluent/fluentd";3935;249;14659;457;100;1982;0
"1026";"ksuther/KSImageNamed-Xcode";3932;165;284;725;15;95;0
"1027";"deployd/deployd";3932;237;16847;560;50;1312;9
"1028";"Flipboard/FLAnimatedImage";3931;96;7144;559;22;204;4
"1029";"johndyer/mediaelement";3929;295;195698;897;192;2896;4
"1030";"FelisCatus/SwitchyOmega";3928;198;2325;857;22;298;36
"1031";"sophron/wifiphisher";3928;78;1534;793;12;183;1
"1032";"headjs/headjs";3928;278;3467;360;2;221;0
"1033";"chriskiehl/Gooey";3927;116;3137;196;35;406;0
"1034";"ConnorAtherton/walkway";3922;84;354;191;8;46;0
"1035";"bramp/js-sequence-diagrams";3920;175;2033;496;12;194;0
"1036";"drduh/OS-X-Security-and-Privacy-Guide";3914;30;382;246;21;172;0
"1037";"arashpayan/appirater";3913;341;493;833;79;256;0
"1038";"paralect/robomongo";3913;176;251317;403;28;1613;2
"1039";"kennethreitz/legit";3912;248;1986;167;41;324;1
"1040";"bootflat/bootflat.github.io";3910;107;8031;406;6;153;5
"1041";"rollup/rollup";3903;45;1843;98;29;1054;1
"1042";"justinwalsh/daux.io";3902;147;3546;501;54;459;0
"1043";"facebook/watchman";3902;173;3709;305;39;791;0
"1044";"gaearon/react-hot-loader";3900;89;690;191;34;277;58
"1045";"NancyFx/Nancy";3899;300;64027;1016;276;4985;0
"1046";"ichord/At.js";3898;218;1889;451;50;575;1
"1047";"Eonasdan/bootstrap-datetimepicker";3897;134;4607;2339;112;593;20
"1048";"mathiasbynens/jquery-placeholder";3895;322;348;1412;24;163;8
"1049";"puppetlabs/puppet";3890;288;79099;1606;525;22123;0
"1050";"boltdb/bolt";3886;118;1670;305;75;721;2
"1051";"jedi4ever/veewee";3884;280;6651;833;337;2373;0
"1052";"medialize/URI.js";3878;221;2713;319;54;562;18
"1053";"lebinh/ngxtop";3878;105;392;245;9;39;1
"1054";"airblade/paper_trail";3875;356;3242;516;133;1383;21
"1055";"Netflix/SimianArmy";3874;194;15527;515;51;694;1
"1056";"facebook/nuclide";3873;56;72186;234;86;3613;0
"1057";"ReactiveX/RxSwift";3872;50;10851;415;99;1322;25
"1058";"cnodejs/nodeclub";3871;214;11720;1959;66;1813;0
"1059";"haoel/leetcode";3871;75;1071;1587;18;343;0
"1060";"venmo/synx";3870;99;18371;177;17;208;6
"1061";"angular-ui/ui-grid";3868;180;20882;1913;270;3474;0
"1062";"nst/iOS-Runtime-Headers";3859;272;143752;802;3;74;0
"1063";"facebookarchive/huxley";3852;138;428;281;7;68;0
"1064";"slim-template/slim";3849;289;2856;341;67;1658;0
"1065";"jimhigson/oboe.js";3846;158;33624;153;16;2416;0
"1066";"alexreisner/geocoder";3846;362;15642;785;233;1661;0
"1067";"krakenjs/kraken-js";3843;129;997;411;31;509;5
"1068";"fogleman/Craft";3843;154;17162;523;14;745;1
"1069";"dropwizard/metrics";3842;317;19334;1012;151;1930;3
"1070";"OwlFonk/OwlCarousel";3839;146;4516;794;15;114;4
"1071";"perwendel/spark";3838;255;3583;828;82;627;0
"1072";"binarylogic/authlogic";3837;387;3493;542;95;660;0
"1073";"FriendsOfPHP/Goutte";3837;309;3863;525;60;272;6
"1074";"google/google-api-nodejs-client";3828;159;5809;519;55;703;34
"1075";"bespokejs/bespoke";3820;171;1053;407;10;221;0
"1076";"sockjs/sockjs-client";3819;244;2481;403;45;789;5
"1077";"chriskempson/base16";3814;186;820;153;13;72;0
"1078";"bjorn/tiled";3811;265;28280;826;131;2337;34
"1079";"matz/streem";3807;67;545;226;26;706;0
"1080";"fog/fog";3805;358;30370;1539;888;12127;50
"1081";"winjs/winjs";3802;104;20604;469;43;1735;10
"1082";"assaf/zombie";3799;277;6906;422;137;1667;0
"1083";"andreafabrizi/Dropbox-Uploader";3794;237;458;600;14;239;0
"1084";"webpy/webpy";3791;391;1689;991;44;554;0
"1085";"hakimel/stroll.js";3785;206;281;744;11;98;0
"1086";"thumbor/thumbor";3784;262;15368;362;84;1651;68
"1087";"apple/swift-package-manager";3781;22;1113;292;66;756;0
"1088";"facebook/proxygen";3776;77;2349;707;69;614;0
"1089";"zulip/zulip";3776;26;111486;514;94;10194;0
"1090";"google/gson";3772;53;10789;875;33;1241;0
"1091";"addyosmani/grunt-uncss";3767;132;284;180;17;247;14
"1092";"kneath/kss";3764;226;1071;270;33;181;1
"1093";"sparklemotion/nokogiri";3759;402;15594;537;146;3739;0
"1094";"liftoff/GateOne";3755;232;49242;473;33;840;0
"1095";"emilsjolander/StickyListHeaders";3755;211;3866;1274;49;414;16
"1096";"ddollar/foreman";3755;305;1719;454;129;966;0
"1097";"zeman/perfmap";3748;79;966;136;7;41;0
"1098";"peers/peerjs";3745;170;3905;572;24;629;0
"1099";"facebook/jest";3743;119;3397;420;132;839;0
"1100";"sofish/pen";3742;134;308;359;32;239;4
"1101";"github/linguist";3741;254;45520;1525;631;4995;43
"1102";"dbushell/Pikaday";3741;181;1210;735;52;315;5
"1103";"PaoloRotolo/AppIntro";3740;42;9359;607;31;246;2
"1104";"altercation/vim-colors-solarized";3739;266;772;1129;3;80;0
"1105";"buunguyen/octotree";3737;98;55468;296;31;423;0
"1106";"sintaxi/harp";3735;173;741;225;23;583;13
"1107";"muaz-khan/WebRTC-Experiment";3734;175;16076;1785;12;329;0
"1108";"koenbok/Framer";3733;170;211730;331;42;1623;0
"1109";"isohuntto/openbay";3731;66;15491;1087;2;9;0
"1110";"markdalgleish/stellar.js";3729;220;1191;1120;5;101;0
"1111";"imulus/retinajs";3725;207;2585;588;31;180;2
"1112";"flatiron/director";3723;309;2037;330;71;747;0
"1113";"jhipster/generator-jhipster";3717;126;14473;841;252;5720;0
"1114";"syntaxhighlighter/syntaxhighlighter";3716;275;6900;1055;34;374;4
"1115";"square/cube";3715;236;2188;428;12;169;0
"1116";"google/cadvisor";3710;93;24553;500;96;1772;34
"1117";"facebook/facebook-android-sdk";3707;306;18299;2175;56;590;0
"1118";"backup/backup";3704;338;4742;469;106;1175;0
"1119";"alibaba/dubbo";3704;196;10376;3853;22;1806;1
"1120";"holman/dotfiles";3703;310;16158;2432;70;544;0
"1121";"luis-almeida/unveil";3698;206;12259;590;7;41;0
"1122";"stig/json-framework";3698;301;6892;771;45;1054;6
"1123";"go-kit/kit";3697;59;7746;266;52;567;0
"1124";"eduardolundgren/tracking.js";3697;197;19442;531;16;330;5
"1125";"Bilibili/ijkplayer";3695;147;119388;1304;33;2066;0
"1126";"aws/aws-cli";3694;174;11172;553;106;3480;0
"1127";"coolwanglu/vim.js";3693;121;65956;217;2;219;0
"1128";"HabitRPG/habitrpg";3690;198;368093;1529;312;12322;0
"1129";"crosbymichael/dockerui";3689;146;18617;451;39;362;5
"1130";"gopherjs/gopherjs";3684;134;3319;166;26;1734;0
"1131";"claritylab/lucida";3682;97;1014278;604;33;696;0
"1132";"zealdocs/zeal";3681;166;4069;310;36;1110;7
"1133";"harelba/q";3681;216;993;182;14;250;1
"1134";"kristopolous/BOOTSTRA.386";3677;154;13381;180;7;192;0
"1135";"sferik/t";3673;226;4258;288;58;971;0
"1136";"MrSwitch/hello.js";3671;238;5845;382;49;1094;19
"1137";"mcxiaoke/android-volley";3668;148;1871;1524;57;1931;0
"1138";"gaearon/redux-devtools";3661;38;686;255;52;370;25
"1139";"roboguice/roboguice";3659;189;69791;907;25;1049;0
"1140";"fancyapps/fancyBox";3657;229;1871;1010;35;210;0
"1141";"BBC-News/Imager.js";3652;137;6955;207;24;324;1
"1142";"AllThingsSmitty/jquery-tips-everyone-should-know";3649;45;181;362;10;91;0
"1143";"beautify-web/js-beautify";3649;381;5214;687;116;1479;0
"1144";"FFmpeg/FFmpeg";3649;258;199530;2107;1521;78944;11
"1145";"drapergem/draper";3647;247;2486;376;136;1041;0
"1146";"viljamis/responsive-nav.js";3646;159;7367;601;18;450;0
"1147";"outpunk/evil-icons";3646;73;26818;155;6;215;19
"1148";"andreamazz/AMScrollingNavbar";3645;124;23212;375;23;369;18
"1149";"JakeLin/IBAnimatable";3641;18;24403;244;16;785;5
"1150";"stympy/faker";3641;378;2244;736;219;788;0
"1151";"jondot/awesome-react-native";3632;52;453;411;90;325;0
"1152";"bottlepy/bottle";3631;351;8341;729;156;1587;0
"1153";"shadowsocks/shadowsocks-android";3630;171;37533;2624;18;1129;59
"1154";"pardom/ActiveAndroid";3630;175;18083;932;35;284;0
"1155";"redox-os/redox";3630;48;148144;180;45;2948;0
"1156";"google/gumbo-parser";3627;138;4311;467;32;401;7
"1157";"subtlepatterns/SubtlePatterns";3627;197;538738;470;6;50;0
"1158";"haiwen/seafile";3625;193;12190;634;57;1771;47
"1159";"almende/vis";3622;153;128723;540;71;2493;0
"1160";"jamztang/CSStickyHeaderFlowLayout";3621;115;969;424;20;105;0
"1161";"jayphelps/git-blame-someone-else";3619;7;6;109;3;11;0
"1162";"pingcap/tidb";3616;29;12474;419;44;3045;1
"1163";"erming/shout";3611;107;11479;314;55;875;1
"1164";"processing/p5.js";3610;160;63631;482;119;3297;40
"1165";"mamaral/Onboard";3609;83;83252;465;17;228;11
"1166";"nzakas/computer-science-in-javascript";3609;363;91;552;7;58;0
"1167";"mbleigh/acts-as-taggable-on";3605;418;1971;794;156;914;8
"1168";"jakiestfu/Medium.js";3601;138;1080;327;33;304;3
"1169";"joke2k/faker";3601;175;1845;393;115;852;5
"1170";"giakki/uncss";3599;153;683;177;19;469;8
"1171";"liabru/matter-js";3596;109;17560;256;15;491;5
"1172";"visionmedia/page.js";3594;206;788;384;55;461;7
"1173";"DevinVinson/WordPress-Plugin-Boilerplate";3592;245;1130;913;62;489;0
"1174";"Huddle/PhantomCSS";3591;176;27646;201;35;214;0
"1175";"hbons/SparkleShare";3589;286;38831;487;188;4113;0
"1176";"lucasr/twoway-view";3587;166;2554;796;10;356;0
"1177";"sqlitebrowser/sqlitebrowser";3587;99;10594;511;52;1296;15
"1178";"json-api/json-api";3584;151;2564;402;158;1205;0
"1179";"OpenRefine/OpenRefine";3583;180;283835;627;38;2143;8
"1180";"srobbin/jquery-backstretch";3583;327;3224;905;6;85;0
"1181";"thinkaurelius/titan";3583;213;91087;702;52;4434;0
"1182";"dtao/lazy.js";3582;150;4241;197;30;917;0
"1183";"mattt/FormatterKit";3580;243;987;398;94;408;0
"1184";"tessalt/echo-chamber-js";3576;49;4506;95;7;52;0
"1185";"dropbox/pyston";3572;103;37933;249;40;3685;3
"1186";"jnunemaker/httparty";3571;399;1653;578;156;949;0
"1187";"HubSpot/messenger";3564;165;1763;357;15;303;0
"1188";"docker/swarm";3561;99;52166;635;146;2905;16
"1189";"TalAter/UpUp";3561;54;28441;153;6;174;3
"1190";"bitemyapp/learnhaskell";3561;96;3525;284;60;447;0
"1191";"IonicaBizau/git-stats";3559;59;5596;72;15;286;21
"1192";"amlcurran/ShowcaseView";3558;188;20249;1038;40;492;11
"1193";"tesseract-ocr/tesseract";3557;84;36268;820;47;1310;2
"1194";"turbolinks/turbolinks-classic";3556;182;1231;446;92;705;0
"1195";"jinzhu/gorm";3555;126;3206;392;90;1095;0
"1196";"facebook/css-layout";3554;103;2139;219;42;469;4
"1197";"koalaman/shellcheck";3554;175;2289;183;27;691;0
"1198";"eligrey/FileSaver.js";3553;245;215;782;25;190;0
"1199";"laravel/lumen";3553;49;142;382;24;114;0
"1200";"mortenjust/androidtool-mac";3551;47;50338;201;6;90;15
"1201";"bpampuch/pdfmake";3549;113;17472;344;38;361;5
"1202";"google/seesaw";3549;16;222;240;3;15;0
"1203";"libuv/libuv";3548;121;16931;557;248;3467;0
"1204";"moxiecode/plupload";3547;324;13433;942;59;1006;6
"1205";"docker/dockercraft";3547;39;38017;150;6;139;0
"1206";"NodeOS/NodeOS";3541;140;6866;364;16;365;21
"1207";"happyworm/jPlayer";3537;318;6439;1140;20;391;11
"1208";"tpope/vim-surround";3535;393;662;181;14;103;0
"1209";"bebraw/jswiki";3534;271;1706;247;1;20;0
"1210";"django-debug-toolbar/django-debug-toolbar";3530;395;5645;665;148;1387;2
"1211";"realm/SwiftLint";3528;45;1703;212;53;1129;21
"1212";"cloudwu/skynet";3528;190;2802;1696;59;1334;40
"1213";"ankane/chartkick";3527;150;347;358;11;177;0
"1214";"sferik/twitter";3518;423;25697;893;168;2556;0
"1215";"thoughtbot/neat";3517;190;1933;364;42;307;13
"1216";"angular-translate/angular-translate";3514;156;7066;506;121;1280;14
"1217";"codegangsta/negroni";3514;97;561;251;26;123;1
"1218";"arvida/emoji-cheat-sheet.com";3513;231;16631;960;170;647;0
"1219";"faye/faye";3513;355;3852;302;36;1307;0
"1220";"rmurphey/js-assessment";3512;206;1341;1368;46;234;0
"1221";"facebookarchive/facebook-php-sdk";3511;221;1422;3278;52;245;0
"1222";"google/gxui";3508;53;1652;216;21;196;0
"1223";"wenzhixin/bootstrap-table";3507;135;5627;1227;162;1982;0
"1224";"ChenYilong/iOS9AdaptationTips";3506;41;21536;880;7;153;0
"1225";"chrisjenx/Calligraphy";3505;118;1707;455;32;276;3
"1226";"milligram/milligram";3501;15;249;221;10;97;5
"1227";"Jack000/Expose";3498;30;400;174;9;95;0
"1228";"jariz/vibrant.js";3494;44;1161;115;4;16;1
"1229";"TTimo/doom3.gpl";3493;226;9178;1123;9;40;0
"1230";"umdjs/umd";3492;231;373;209;20;70;1
"1231";"cyfdecyf/cow";3486;187;3615;744;13;1051;12
"1232";"airblade/vim-gitgutter";3485;161;548;133;37;320;0
"1233";"JakeLin/SwiftWeather";3484;93;40685;968;15;199;3
"1234";"BBC-News/wraith";3483;165;122690;212;62;679;17
"1235";"leemunroe/responsive-html-email-template";3481;118;53;548;11;40;0
"1236";"phonegap/phonegap-start";3481;281;23372;6786;23;92;0
"1237";"una/CSSgram";3480;26;32634;213;18;158;8
"1238";"vim/vim";3479;31;55684;367;1;5856;0
"1239";"malsup/form";3479;374;1078;1007;28;212;0
"1240";"racaljk/hosts";3474;90;4354;2261;35;371;1
"1241";"tombenner/nui";3472;174;2588;414;50;452;1
"1242";"tholman/zenpen";3463;164;842;403;25;171;0
"1243";"substack/browserify-handbook";3461;97;680;221;19;118;0
"1244";"karpathy/neuraltalk";3461;69;5216;774;8;33;0
"1245";"VPenkov/okayNav";3460;5;2773;241;4;70;1
"1246";"butterproject/butter-desktop";3460;22;40775;512;33;5836;0
"1247";"benpickles/peity";3456;331;1201;321;7;302;0
"1248";"qutheory/vapor";3445;9;6071;155;18;909;7
"1249";"sandstorm-io/sandstorm";3443;115;35569;292;53;4155;0
"1250";"DataTables/DataTables";3442;306;13922;1044;26;1701;0
"1251";"google/styleguide";3441;44;1764;900;31;152;0
"1252";"puphpet/puphpet";3441;152;12662;653;153;2312;0
"1253";"xmartlabs/XLForm";3441;102;14409;574;68;482;8
"1254";"draios/sysdig";3441;114;13277;311;87;3162;36
"1255";"mruby/mruby";3437;205;16351;522;202;7236;0
"1256";"matplotlib/matplotlib";3437;266;390240;1759;499;17687;6
"1257";"hdodenhof/CircleImageView";3434;114;4561;1124;10;89;0
"1258";"adambard/learnxinyminutes-docs";3432;143;13185;1382;932;4958;0
"1259";"hashicorp/serf";3430;129;4234;286;63;1491;0
"1260";"socketio/socket.io-client";3429;315;6140;1230;90;1442;0
"1261";"steipete/Aspects";3427;99;1316;406;16;161;6
"1262";"nomad/shenzhen";3427;182;1637;372;63;317;0
"1263";"xetorthio/jedis";3427;302;91637;1600;135;1338;16
"1264";"ipselon/react-ui-builder";3424;44;2942;141;8;99;1
"1265";"mozilla/sweet.js";3424;190;19623;175;33;1933;25
"1266";"pkluz/PKRevealController";3423;222;1128;678;26;271;0
"1267";"duojs/duo";3422;102;3166;126;26;694;0
"1268";"es-analysis/plato";3420;168;8729;199;29;270;1
"1269";"ShareX/ShareX";3419;128;31108;604;88;2447;39
"1270";"jquery/qunit";3416;348;6205;709;122;976;14
"1271";"JakeWharton/u2020";3416;123;11416;660;37;387;0
"1272";"sharelatex/sharelatex";3415;111;347;410;13;175;4
"1273";"relax/relax";3415;30;5182;195;6;587;0
"1274";"mafintosh/peerflix";3411;158;314;505;50;474;0
"1275";"joyent/libuv";3409;260;23784;772;1;1;0
"1276";"densitydesign/raw";3408;153;12484;680;13;218;3
"1277";"rails-api/active_model_serializers";3408;225;4272;850;125;1111;3
"1278";"phusion/passenger";3407;417;41552;425;100;7126;0
"1279";"HubSpot/shepherd";3405;118;1497;198;26;264;29
"1280";"h4cc/awesome-elixir";3403;90;1131;318;170;1207;0
"1281";"github/git-lfs";3396;131;9476;385;67;2759;32
"1282";"google/google-api-php-client";3393;136;8533;1775;76;1550;19
"1283";"visionmedia/move.js";3386;253;221;508;15;104;1
"1284";"ericdrowell/KineticJS";3385;212;20406;751;60;1494;1
"1285";"wout/svg.js";3384;171;5952;464;40;660;0
"1286";"github/scientist";3381;111;110;72;12;59;0
"1287";"vmg/redcarpet";3379;261;1271;380;87;655;11
"1288";"showdownjs/showdown";3378;384;2565;651;29;411;17
"1289";"rey5137/material";3378;67;4574;844;4;231;6
"1290";"sandstorm-io/capnproto";3377;156;14187;280;66;1535;0
"1291";"shadowsocks/shadowsocks-windows";3375;167;6725;3101;16;394;7
"1292";"appjs/appjs";3372;208;8440;382;21;690;0
"1293";"John-Lluch/SWRevealViewController";3371;169;6216;784;13;178;0
"1294";"guardian/scribe";3371;124;5387;231;49;1701;0
"1295";"socketstream/socketstream";3370;271;7459;279;73;1413;0
"1296";"Intervention/image";3370;166;2090;445;48;489;0
"1297";"pluginaweek/state_machine";3369;404;5785;438;31;751;0
"1298";"autumnai/leaf";3368;22;3357;111;12;145;0
"1299";"derekparker/delve";3368;96;11208;207;44;908;0
"1300";"makeusabrew/bootbox";3367;229;1783;742;62;516;8
"1301";"trogdoro/xiki";3363;407;7570;203;12;937;0
"1302";"ThinkUpLLC/ThinkUp";3363;355;34715;767;122;2864;2
"1303";"torchbox/wagtail";3362;112;37033;598;165;6040;34
"1304";"locustio/locust";3361;266;2162;480;57;874;0
"1305";"mroth/lolcommits";3360;234;3752;231;62;845;40
"1306";"mxstbr/react-boilerplate";3359;57;902;197;13;177;4
"1307";"nicklockwood/iRate";3359;268;846;599;63;293;0
"1308";"geuis/helium-css";3354;323;261;234;10;46;0
"1309";"fpillet/NSLogger";3352;286;22485;430;46;606;2
"1310";"AutoMapper/AutoMapper";3348;320;134728;891;86;1377;14
"1311";"KeyboardFire/mkcast";3344;63;709;65;8;42;0
"1312";"youtube/vitess";3342;143;62457;419;58;9131;6
"1313";"swoole/swoole-src";3341;192;12478;1098;62;2622;65
"1314";"CodeboxIDE/codebox";3341;135;19613;456;17;2016;32
"1315";"JakeWharton/NineOldAndroids";3341;224;1207;1546;6;115;0
"1316";"futuresimple/android-floating-action-button";3340;79;2191;954;10;154;0
"1317";"Theano/Theano";3335;241;61900;1213;257;22156;0
"1318";"sosedoff/pgweb";3334;76;16846;167;19;543;19
"1319";"reapp/reapp";3334;66;140;172;15;239;0
"1320";"mongodb/mongoid";3333;340;20816;1166;438;6513;3
"1321";"neilj/Squire";3332;230;2588;206;20;363;0
"1322";"sivel/speedtest-cli";3329;184;491;475;8;140;7
"1323";"nesquena/rabl";3327;259;1912;309;85;954;0
"1324";"davidmerfield/randomColor";3327;102;1918;207;17;221;10
"1325";"mono/MonoGame";3326;259;333256;1736;280;10433;3
"1326";"graphql/graphql-js";3320;38;1140;215;54;616;39
"1327";"theintern/intern";3319;156;2392;250;42;616;31
"1328";"fastmonkeys/stellar";3316;91;759;96;13;181;0
"1329";"websockets/ws";3314;228;2760;562;99;859;4
"1330";"MortimerGoro/MGSwipeTableCell";3314;85;2236;508;24;198;0
"1331";"robbiehanson/CocoaHTTPServer";3313;223;2323;889;24;243;0
"1332";"dennis714/RE-for-beginners";3313;158;16045;388;30;1402;0
"1333";"google/brotli";3312;76;10683;352;23;564;3
"1334";"samshadwell/TrumpScript";3309;10;338;199;30;189;0
"1335";"errbit/errbit";3307;294;24101;840;231;2468;0
"1336";"rmm5t/jquery-timeago";3306;401;548;593;88;380;3
"1337";"appium/appium";3306;167;70057;2040;180;5909;69
"1338";"openstf/stf";3304;40;57137;315;15;1777;3
"1339";"refinery/refinerycms";3302;356;59374;1238;464;9743;0
"1340";"restsharp/RestSharp";3300;332;37348;1123;164;1140;19
"1341";"chjj/blessed";3299;165;13429;118;12;1170;0
"1342";"Swiip/generator-gulp-angular";3298;100;3011;605;100;1007;31
"1343";"olivernn/lunr.js";3296;248;3013;243;33;310;0
"1344";"gradle/gradle";3295;341;169458;1336;250;34253;0
"1345";"visionmedia/supertest";3295;195;248;247;49;233;4
"1346";"riccardoscalco/textures";3294;60;4882;146;5;36;0
"1347";"activemerchant/active_merchant";3293;409;24083;1862;480;3448;2
"1348";"wishstudio/flinux";3291;89;1609;205;10;849;3
"1349";"ideawu/ssdb";3291;167;4981;756;27;952;0
"1350";"bundler/bundler";3290;321;28242;1505;548;6723;0
"1351";"cjb/GitTorrent";3290;43;350;150;9;76;0
"1352";"amoffat/sh";3289;219;1587;272;36;712;0
"1353";"yui/yui3";3288;381;264521;1115;204;25381;37
"1354";"mozilla/shumway";3287;223;256276;300;51;9351;0
"1355";"google/yapf";3286;53;953;207;24;417;0
"1356";"nothings/stb";3284;96;3323;370;79;1074;0
"1357";"tools/godep";3284;151;743;299;40;272;44
"1358";"rvm/rvm";3284;344;22663;777;530;10683;13
"1359";"tmux-plugins/tmux-resurrect";3281;82;579;74;10;188;0
"1360";"eventmachine/eventmachine";3278;397;4412;522;142;1093;12
"1361";"tweepy/tweepy";3278;351;9158;1362;139;1017;8
"1362";"fengyuanchen/cropper";3276;109;8526;662;28;751;35
"1363";"StevenBlack/hosts";3275;206;43733;309;23;514;0
"1364";"ServiceStack/ServiceStack";3273;267;285436;1207;260;6896;25
"1365";"noraesae/perfect-scrollbar";3272;176;2179;631;61;422;11
"1366";"magento/magento2";3269;225;331036;2120;378;36208;31
"1367";"vigetlabs/gulp-starter";3268;115;3464;557;40;323;0
"1368";"patrickkunka/mixitup";3268;151;1329;488;9;65;0
"1369";"kenkeiter/skeuocard";3266;138;6801;239;10;174;1
"1370";"springside/springside4";3265;213;5342;2391;23;930;2
"1371";"enormego/EGOTableViewPullRefresh";3264;336;1133;994;6;16;0
"1372";"rest-client/rest-client";3261;328;2092;608;92;792;0
"1373";"brianc/node-postgres";3260;284;2077;410;129;1592;0
"1374";"pa7/heatmap.js";3258;257;2145;692;23;249;2
"1375";"twitter/labella.js";3257;42;3402;89;6;161;0
"1376";"OAI/OpenAPI-Specification";3256;107;1381;972;85;653;0
"1377";"sorich87/bootstrap-tour";3255;194;3756;626;59;614;18
"1378";"lauris/awesome-scala";3253;89;380;454;120;404;0
"1379";"chalk/chalk";3252;138;575;88;20;153;5
"1380";"shu223/iOS-9-Sampler";3252;30;11575;410;5;47;0
"1381";"swagger-api/swagger-core";3251;246;14231;1100;141;2231;22
"1382";"meanjs/mean";3249;117;5307;1245;154;1362;4
"1383";"celluloid/celluloid";3248;260;3300;244;104;2067;0
"1384";"soffes/SSKeychain";3247;311;381;593;29;182;4
"1385";"subprotocol/verlet-js";3247;154;408;421;4;62;0
"1386";"kriswallsmith/assetic";3245;271;3228;533;135;1142;3
"1387";"JohnLangford/vowpal_wabbit";3245;347;103250;912;168;6063;3
"1388";"openzipkin/zipkin";3243;198;10077;463;73;1712;1
"1389";"larsenwork/monoid";3240;51;154482;68;10;416;0
"1390";"FuzzyAutocomplete/FuzzyAutocompletePlugin";3237;127;1096;379;19;220;7
"1391";"bitwiseshiftleft/sjcl";3237;304;46347;411;60;399;0
"1392";"segmentio/analytics.js";3234;197;12400;404;58;1725;0
"1393";"bnoguchi/everyauth";3233;259;7950;461;64;775;0
"1394";"scribejava/scribejava";3232;290;4949;1232;88;525;0
"1395";"josdejong/mathjs";3231;162;29587;328;54;2372;0
"1396";"presidentbeef/brakeman";3228;291;20508;282;68;2558;83
"1397";"driftyco/ng-cordova";3226;95;28079;888;150;1032;18
"1398";"soffes/sstoolkit";3226;292;5369;585;47;851;8
"1399";"thoughtbot/dotfiles";3226;271;1198;1087;68;306;0
"1400";"ColinEberhardt/VCTransitionsLibrary";3223;132;14552;429;10;57;4
"1401";"filamentgroup/grunticon";3223;187;7774;195;39;731;0
"1402";"basecamp/pow";3222;263;2682;241;24;531;0
"1403";"makovkastar/FloatingActionButton";3217;87;12326;783;16;320;0
"1404";"tomaz/appledoc";3216;361;50685;503;95;1102;2
"1405";"humhub/humhub";3214;111;41080;898;68;2053;23
"1406";"nltk/nltk";3213;342;372916;989;204;11759;0
"1407";"dinedal/textql";3209;112;1000;113;12;110;0
"1408";"facebookarchive/scribe";3206;364;2265;693;34;118;0
"1409";"mpv-player/mpv";3205;180;109229;424;318;43079;54
"1410";"erikhuda/thor";3204;411;5893;346;145;1260;0
"1411";"spine/spine";3204;260;3458;415;81;935;0
"1412";"wilsonpage/fastdom";3203;163;205;122;16;244;1
"1413";"voltrb/volt";3199;115;3537;202;70;2017;0
"1414";"iissnan/hexo-theme-next";3199;69;10895;1023;62;689;11
"1415";"sj26/mailcatcher";3197;283;692;312;34;374;4
"1416";"stevenwanderski/bxslider-4";3196;180;7120;1392;37;302;0
"1417";"googlesamples/android-topeka";3195;46;12254;723;9;53;4
"1418";"TrinityCore/TrinityCore";3187;273;765165;3341;574;28391;13
"1419";"storehouse/Advance";3186;6;4714;171;7;38;2
"1420";"saeedalipoor/icono";3185;81;428;229;12;87;1
"1421";"node-nock/nock";3185;235;2515;262;138;1055;0
"1422";"pedrovgs/EffectiveAndroidUI";3184;90;1334;692;7;141;0
"1423";"facebook/rebound";3184;128;24762;588;13;123;10
"1424";"opal/opal";3184;361;14873;221;76;5894;16
"1425";"julienXX/terminal-notifier";3182;193;497;176;25;151;4
"1426";"koush/AndroidAsync";3181;187;4345;918;49;890;0
"1427";"Haneke/HanekeSwift";3181;93;791;350;21;488;1
"1428";"dingo/api";3181;102;1861;467;56;1033;28
"1429";"github/markup";3181;334;2459;2684;59;421;5
"1430";"labstack/echo";3181;56;2189;258;42;640;25
"1431";"stripe/jquery.payment";3180;170;510;501;44;216;12
"1432";"auduno/clmtrackr";3180;188;41008;542;4;127;0
"1433";"go-lang-plugin-org/go-lang-idea-plugin";3178;291;55085;377;25;3054;18
"1434";"Strider-CD/strider";3175;179;18281;313;58;1997;15
"1435";"nathansmith/960-Grid-System";3174;327;3828;528;5;76;0
"1436";"Russell91/sshrc";3170;81;84;99;6;140;1
"1437";"tangqiaoboy/iOSBlogCN";3170;104;496;945;9;65;0
"1438";"bkeepers/dotenv";3169;191;692;216;63;370;0
"1439";"Popmotion/popmotion";3167;84;16537;127;10;1299;0
"1440";"linkedin/hopscotch";3166;149;4189;445;24;386;6
"1441";"chrisbanes/ActionBar-PullToRefresh";3164;146;3628;1106;20;400;0
"1442";"prose/prose";3162;211;24084;569;84;3177;3
"1443";"shu223/iOS8-Sampler";3161;80;3249;403;3;30;0
"1444";"MacGapProject/MacGap1";3161;220;3131;200;14;113;0
"1445";"mitsuhiko/click";3160;100;1535;258;78;831;0
"1446";"erikflowers/weather-icons";3160;143;74075;322;22;148;10
"1447";"kiwi-bdd/Kiwi";3159;302;38469;415;88;880;1
"1448";"tgalal/yowsup";3157;177;2439;1129;64;955;10
"1449";"LeaVerou/prefixfree";3156;232;487;648;33;187;0
"1450";"cruffenach/CRToast";3154;110;8389;333;36;424;0
"1451";"mitsuhiko/jinja2";3154;284;5619;654;135;1406;0
"1452";"feathersjs/feathers";3152;231;5117;89;12;348;5
"1453";"github/octicons";3151;92;1962;223;22;110;21
"1454";"escoz/QuickDialog";3150;241;22598;704;90;778;0
"1455";"erichoracek/MSDynamicsDrawerViewController";3150;175;19866;400;14;250;0
"1456";"mattbryson/TouchSwipe-Jquery-Plugin";3148;247;1024;1306;32;210;0
"1457";"jlund/streisand";3147;105;1040;253;32;566;0
"1458";"os-js/OS.js";3145;123;48997;355;42;4008;0
"1459";"twigphp/Twig";3142;337;7660;796;244;2818;0
"1460";"WP-API/WP-API";3142;147;8602;576;84;3778;39
"1461";"coolbeet/CBStoreHouseRefreshControl";3139;72;1368;411;4;30;0
"1462";"rauchg/slackin";3139;60;450;488;46;242;0
"1463";"callmecavs/bricks.js";3133;15;157;100;1;142;4
"1464";"FormidableLabs/radium";3133;63;2026;142;57;798;0
"1465";"guardian/frontend";3131;201;464773;317;146;53928;0
"1466";"tgriesser/bookshelf";3126;159;7644;255;91;982;0
"1467";"Jawbone/JBChartView";3125;123;12221;382;33;494;0
"1468";"duemunk/Async";3125;87;365;204;15;187;2
"1469";"mesos/chronos";3124;162;13368;400;116;998;6
"1470";"vfr/Reader";3122;289;11998;949;1;48;0
"1471";"tpope/vim-rails";3121;389;3692;288;73;1402;0
"1472";"sstephenson/prototype";3120;417;10651;557;45;1247;0
"1473";"CSSLint/csslint";3119;250;4545;400;55;575;22
"1474";"HunterLarco/voxel.css";3119;15;3709;108;9;126;4
"1475";"timuric/Content-generator-sketch-plugin";3117;100;172685;257;26;160;14
"1476";"docker/machine";3117;68;40830;782;236;2781;39
"1477";"midgetspy/Sick-Beard";3115;314;36585;2008;150;3978;4
"1478";"syedhali/EZAudio";3112;121;9918;499;20;475;12
"1479";"wasabeef/recyclerview-animators";3111;66;62598;623;16;215;0
"1480";"Trinea/android-common";3110;196;2538;2187;8;297;1
"1481";"facebook/origami";3104;118;661882;415;9;61;0
"1482";"kr/beanstalkd";3103;416;2560;423;48;705;0
"1483";"eddiemachado/bones";3103;274;5665;1137;106;735;0
"1484";"nicolaiarocci/eve";3103;179;16083;418;123;2333;0
"1485";"google/git-appraise";3103;31;801;62;11;169;2
"1486";"danleech/simple-icons";3101;175;41892;350;14;585;1
"1487";"fastos/fastsocket";3101;91;136299;583;11;180;1
"1488";"silexphp/Silex";3100;288;5212;628;195;1822;0
"1489";"audreyr/cookiecutter";3099;141;2516;372;101;1648;12
"1490";"davezuko/react-redux-starter-kit";3099;39;3130;566;71;789;18
"1491";"lpereira/lwan";3097;217;3108;416;19;1428;0
"1492";"idiot/unslider";3095;212;1323;1539;31;208;3
"1493";"dthree/vantage";3095;43;517;67;13;303;5
"1494";"tsenart/vegeta";3093;136;700;172;26;392;32
"1495";"JeffreyWay/Laravel-4-Generators";3092;161;1919;729;23;186;3
"1496";"FriendsOfPHP/PHP-CS-Fixer";3089;201;8416;477;128;1628;12
"1497";"erusev/parsedown";3086;141;923;444;21;485;15
"1498";"nothingmagical/cheddar-ios";3085;191;228;708;19;148;0
"1499";"ruanyf/es6tutorial";3083;101;2647;1109;46;716;0
"1500";"github/hubot-scripts";3082;237;10938;1853;788;3266;0
"1501";"insidegui/WWDC";3082;49;49319;225;27;325;25
"1502";"ryanb/ruby-warrior";3081;403;880;724;8;221;0
"1503";"newsapps/beeswithmachineguns";3081;299;386;349;38;189;0
"1504";"BabylonJS/Babylon.js";3081;143;549214;820;98;3327;26
"1505";"abraham/twitteroauth";3080;371;1498;1473;34;321;11
"1506";"openalpr/openalpr";3080;124;5791;646;35;1204;6
"1507";"filp/whoops";3076;158;1527;291;75;786;0
"1508";"gotosleep/JASidePanels";3074;210;13402;656;18;116;0
"1509";"ruipgil/scraperjs";3074;85;149;154;10;142;0
"1510";"googlei18n/libphonenumber";3073;68;55472;366;48;1058;1
"1511";"barryvdh/laravel-debugbar";3072;133;2283;353;42;591;12
"1512";"lovell/sharp";3071;135;21965;166;29;531;0
"1513";"chrissimpkins/codeface";3070;41;301017;230;12;583;2
"1514";"jisaacks/GitGutter";3069;172;398;187;73;305;9
"1515";"prawnpdf/prawn";3069;416;41621;530;156;2752;5
"1516";"rswier/c4";3066;72;70;569;3;32;0
"1517";"DroidPluginTeam/DroidPlugin";3064;30;1541;1260;9;149;2
"1518";"traex/RippleEffect";3061;75;833;751;12;110;0
"1519";"carrot/share-button";3061;146;1009;410;27;258;16
"1520";"mattn/emmet-vim";3058;318;1478;232;54;910;0
"1521";"blakeembrey/code-problems";3057;148;2506;208;58;414;0
"1522";"dmlc/mxnet";3057;47;8284;1055;129;3317;11
"1523";"sass/libsass";3056;216;16692;329;96;3209;35
"1524";"Xcode-Snippets/Objective-C";3055;229;458;593;22;79;0
"1525";"JuanitoFatas/fast-ruby";3054;76;1257;184;37;149;0
"1526";"gavinkwoe/BeeFramework";3053;186;31572;1095;28;288;0
"1527";"dthree/vorpal";3053;31;927;82;19;399;0
"1528";"Redth/PushSharp";3050;198;12662;1258;35;523;3
"1529";"alibaba/druid";3046;229;47641;1823;88;4572;2
"1530";"ninenines/cowboy";3045;263;7594;693;98;1298;0
"1531";"google/guice";3045;95;60971;521;50;1484;6
"1532";"solnic/virtus";3040;260;2309;196;59;1609;0
"1533";"idank/explainshell";3040;134;1217;236;6;232;0
"1534";"railsbp/rails_best_practices";3039;333;2155;206;68;1131;0
"1535";"Laverna/laverna";3038;113;5245;318;58;1304;15
"1536";"addyosmani/critical";3038;91;1111;91;12;303;16
"1537";"ankurp/Dollar";3036;94;5730;205;33;543;24
"1538";"aheckmann/gm";3036;302;5842;313;66;601;0
"1539";"aspnet/EntityFramework";3034;113;47925;926;72;2617;12
"1540";"JedWatson/react-select";3031;82;9132;650;137;1256;0
"1541";"andrewplummer/Sugar";3031;245;43571;286;47;2064;2
"1542";"shu223/iOS7-Sampler";3030;130;1620;560;4;53;0
"1543";"jquery/esprima";3030;226;54760;488;52;1046;0
"1544";"HelloZeroNet/ZeroNet";3029;63;3901;261;34;477;2
"1545";"lostisland/faraday";3029;328;2545;451;111;1010;13
"1546";"filamentgroup/loadCSS";3028;93;400;230;19;187;13
"1547";"telegramdesktop/tdesktop";3027;99;72911;791;22;1590;46
"1548";"ocornut/imgui";3026;88;15341;341;64;2149;40
"1549";"kni-labs/rrssb";3025;110;1517;373;29;500;17
"1550";"RubyLouvre/avalon";3024;146;49372;1090;54;3473;28
"1551";"fzaninotto/uptime";3024;220;4334;572;27;525;0
"1552";"prerender/prerender";3023;130;741;442;49;491;0
"1553";"tinymce/tinymce";3023;323;38351;943;167;5555;0
"1554";"gaearon/react-transform-boilerplate";3023;29;102;364;23;78;0
"1555";"quantopian/zipline";3021;179;16886;887;67;3640;2
"1556";"nemoTyrant/manong";3019;97;2376;717;1;94;0
"1557";"TalAter/annyang";3018;135;880;416;24;392;10
"1558";"AlloyTeam/Mars";3016;139;4609;959;16;86;0
"1559";"zenazn/goji";3015;108;362;201;19;238;0
"1560";"touchstonejs/touchstonejs";3011;75;14532;157;16;535;0
"1561";"jgm/CommonMark";3011;84;3808;167;56;1582;8
"1562";"Automattic/node-canvas";3009;286;3154;463;82;1343;0
"1563";"SeleniumHQ/selenium";3008;166;1390588;1612;271;18690;1
"1564";"dropbox/godropbox";3007;92;1496;266;34;472;0
"1565";"nsf/gocode";3006;299;1610;342;58;680;0
"1566";"kennethreitz/osx-gcc-installer";3003;243;494;188;10;54;1
"1567";"shower/shower";3003;282;15630;388;22;586;0
"1568";"jashkenas/docco";3001;317;2646;524;78;498;0
"1569";"timothycrosley/hug";3001;36;4250;106;31;1346;0
"1570";"fraywing/textAngular";3000;128;3858;743;78;572;58
"1571";"horst3180/arc-theme";2998;45;7582;151;13;498;5
"1572";"rancher/rancher";2995;72;3077;236;24;525;39
"1573";"jonas/tig";2990;369;6524;224;110;2104;0
"1574";"apache/storm";2989;124;163092;2251;294;6740;0
"1575";"IanLunn/Sequence";2988;219;31482;474;12;286;10
"1576";"SocketCluster/socketcluster";2988;131;1326;104;9;623;15
"1577";"chaplinjs/chaplin";2985;215;5661;267;86;1654;0
"1578";"coursera-dl/coursera-dl";2985;209;1939;1018;60;872;0
"1579";"overtone/overtone";2985;292;11716;306;50;2952;0
"1580";"geeeeeeeeek/WeChatLuckyMoney";2983;25;992;1032;10;139;13
"1581";"doctrine/doctrine2";2982;311;32052;1468;601;10125;16
"1582";"workshopper/learnyounode";2982;138;1581;853;95;674;0
"1583";"Respect/Validation";2982;287;7183;446;98;1336;15
"1584";"barryvdh/laravel-ide-helper";2982;159;718;342;52;366;0
"1585";"mzabriskie/axios";2981;83;1636;192;50;408;0
"1586";"jquery/jquery-mousewheel";2979;388;1501;1152;11;150;0
"1587";"indexzero/http-server";2978;249;960;412;51;266;0
"1588";"google/ExoPlayer";2978;93;17488;1119;49;1394;0
"1589";"leanote/leanote";2977;99;64997;726;18;637;20
"1590";"dmytrodanylyk/circular-progress-button";2976;94;1372;776;5;77;0
"1591";"18F/web-design-standards";2975;44;36769;335;57;2667;5
"1592";"mozbrick/brick";2974;146;18516;221;21;683;16
"1593";"GumbyFramework/Gumby";2973;160;4952;522;34;776;5
"1594";"jonom/jquery-focuspoint";2972;84;5675;193;8;73;6
"1595";"epeli/underscore.string";2972;295;4581;372;96;695;9
"1596";"castorflex/SmoothProgressBar";2968;121;16707;908;13;160;8
"1597";"felixge/node-formidable";2968;307;3151;464;51;376;0
"1598";"mjmlio/mjml";2967;8;895;152;14;259;13
"1599";"julienschmidt/httprouter";2967;120;302;259;19;172;2
"1600";"mrdoob/stats.js";2964;311;24668;376;11;107;13
"1601";"mina-deploy/mina";2964;199;1351;304;80;675;0
"1602";"pagespeed/ngx_pagespeed";2964;196;45231;220;30;1001;3
"1603";"pixelsign/html5-device-mockups";2962;155;99375;273;9;40;0
"1604";"plusjade/jekyll-bootstrap";2961;221;1966;1810;58;240;0
"1605";"pyupio/statuspage";2958;4;28668;83;4;50;1
"1606";"defunkt/dotjs";2958;268;1316;339;28;113;0
"1607";"aurajs/aura";2957;229;9492;268;44;535;1
"1608";"codelucas/newspaper";2956;122;16221;398;43;489;2
"1609";"reinderien/mimic";2954;23;76;89;11;84;0
"1610";"react-toolbox/react-toolbox";2952;43;4027;218;59;1221;4
"1611";"mozilla-services/heka";2952;179;14549;451;132;4057;25
"1612";"viljamis/ResponsiveSlides.js";2949;225;1290;1409;10;246;0
"1613";"Freeboard/freeboard";2949;139;3545;497;15;267;0
"1614";"zhukov/webogram";2945;116;64583;939;46;1394;13
"1615";"chjj/tty.js";2944;216;3161;365;7;374;0
"1616";"tweenjs/tween.js";2944;304;15304;473;28;329;8
"1617";"xhzengAIB/MessageDisplayKit";2943;100;48927;930;19;726;47
"1618";"ant-design/ant-design";2942;48;51946;486;76;4583;31
"1619";"gimenete/iOS-boilerplate";2942;239;2587;528;4;27;0
"1620";"lockitron/selfstarter";2941;180;10623;1648;22;126;0
"1621";"auduno/headtrackr";2938;201;17642;398;4;49;0
"1622";"typicode/lowdb";2938;103;366;100;14;217;12
"1623";"slap-editor/slap";2937;101;1622;113;17;719;0
"1624";"boctor/idev-recipes";2936;277;1536;996;3;42;0
"1625";"singwhatiwanna/dynamic-load-apk";2935;104;9341;1338;14;151;0
"1626";"realm/jazzy";2935;94;34533;125;23;778;19
"1627";"mamaral/Neon";2934;27;14231;231;6;106;3
"1628";"madhums/node-express-mongoose-demo";2931;264;893;899;18;483;0
"1629";"crsmithdev/arrow";2929;175;1621;247;125;645;7
"1630";"Voog/wysihtml";2929;134;10196;237;54;838;39
"1631";"p8952/bocker";2928;36;373;145;11;77;0
"1632";"burke/zeus";2928;191;1410;174;46;729;0
"1633";"haml/haml";2927;423;19074;470;149;4913;0
"1634";"tildeio/rsvp.js";2927;179;1726;207;69;756;0
"1635";"hootsuite/grid";2924;123;328;188;15;322;1
"1636";"kdzwinel/betwixt";2923;19;1969;57;3;74;3
"1637";"django-tastypie/django-tastypie";2922;313;6631;1026;171;1171;0
"1638";"webscalesql/webscalesql-5.6";2922;126;300518;359;403;33725;0
"1639";"benoitc/gunicorn";2920;329;6748;614;227;2254;14
"1640";"philsquared/Catch";2919;280;8755;412;49;1379;3
"1641";"doorkeeper-gem/doorkeeper";2918;227;2805;584;153;1334;3
"1642";"Varying-Vagrant-Vagrants/VVV";2917;171;8273;586;83;1256;3
"1643";"johnno1962/injectionforxcode";2915;199;5606;253;12;308;0
"1644";"arsduo/koala";2914;309;2314;391;96;939;0
"1645";"sparklemotion/mechanize";2913;414;3823;362;101;1361;0
"1646";"kristoferjoseph/flexboxgrid";2912;118;640;310;16;148;0
"1647";"JamesNK/Newtonsoft.Json";2911;214;29401;1237;45;1152;53
"1648";"balloob/home-assistant";2911;131;50527;540;154;5013;25
"1649";"lifesinger/blog";2911;273;82873;570;3;199;0
"1650";"mwaskom/seaborn";2908;196;69375;402;61;1561;9
"1651";"dmlc/xgboost";2907;111;19788;1636;105;2639;6
"1652";"kolodny/exercises";2903;49;115;373;15;102;0
"1653";"klen/python-mode";2899;236;9071;604;89;770;1
"1654";"cymcsg/UltimateRecyclerView";2899;60;8044;687;9;648;6
"1655";"senchalabs/jQTouch";2899;299;54399;646;23;565;5
"1656";"sloria/TextBlob";2898;143;7969;342;12;412;3
"1657";"zmoazeni/csscss";2897;160;865;149;5;187;0
"1658";"cujojs/when";2897;260;2674;358;55;1583;43
"1659";"peco/peco";2897;94;842;97;30;888;26
"1660";"InterNations/antwort";2895;170;13281;658;10;60;0
"1661";"tapmodo/Jcrop";2895;287;1384;713;14;137;0
"1662";"mathjax/MathJax";2894;292;105578;466;26;2775;10
"1663";"micropython/micropython";2893;118;55708;583;107;5496;0
"1664";"google/lmctfy";2891;131;5234;211;14;77;0
"1665";"gliderlabs/docker-alpine";2888;61;25931;130;15;133;0
"1666";"PrismJS/prism";2888;193;4260;408;139;1778;7
"1667";"assemble/assemble";2887;183;12606;192;33;2183;0
"1668";"facebook/componentkit";2887;53;8751;289;57;436;0
"1669";"karpathy/char-rnn";2882;44;6271;690;20;86;0
"1670";"FontCustom/fontcustom";2881;181;2995;358;33;421;0
"1671";"ChenYilong/iOSInterviewQuestions";2879;34;322;891;6;90;0
"1672";"mnutt/hummingbird";2879;311;1805;339;13;276;0
"1673";"shipitjs/shipit";2875;62;59;90;14;98;8
"1674";"aspnet/Mvc";2873;119;29786;1140;89;2717;11
"1675";"MugunthKumar/MKNetworkKit";2872;226;4961;832;29;437;0
"1676";"blueimp/Bootstrap-Image-Gallery";2870;223;305;991;5;83;0
"1677";"manuelkiessling/nodebeginner.org";2866;258;2198;1394;36;402;0
"1678";"vcr/vcr";2866;317;4419;321;96;1902;0
"1679";"utom/sketch-measure";2866;104;10135;217;9;435;3
"1680";"commonsguy/cw-omnibus";2866;211;103508;2680;3;760;17
"1681";"felixge/node-style-guide";2866;195;121;647;22;75;0
"1682";"fat/zoom.js";2864;126;1693;172;11;45;1
"1683";"JakeWharton/hugo";2861;122;201;227;18;121;0
"1684";"scottschiller/SoundManager2";2860;325;26791;575;40;1318;0
"1685";"progrium/localtunnel";2859;322;571;221;21;185;0
"1686";"orangeduck/Cello";2859;192;3018;209;25;293;1
"1687";"gka/chroma.js";2858;224;1847;242;13;271;16
"1688";"goatslacker/alt";2857;66;6289;281;96;1279;0
"1689";"airbnb/aerosolve";2857;45;4637;312;19;472;0
"1690";"gudh/ihover";2856;103;1535;828;2;6;0
"1691";"adrai/flowchart.js";2855;140;1647;324;11;125;0
"1692";"apache/kafka";2853;240;38178;1726;223;2213;0
"1693";"jondot/graphene";2853;213;1007;230;23;98;0
"1694";"ansible/ansible-examples";2852;158;8651;1056;62;257;0
"1695";"quirkey/sammy";2851;366;8364;352;65;784;0
"1696";"coryhouse/react-slingshot";2850;12;225;226;17;181;7
"1697";"arut/nginx-rtmp-module";2848;210;4155;826;13;945;0
"1698";"alibaba/AndFix";2847;27;15694;756;3;36;0
"1699";"weavejester/compojure";2847;412;7357;199;39;899;0
"1700";"ipselon/structor";2845;23;6478;112;7;132;9
"1701";"wbond/package_control";2844;242;3844;443;23;865;0
"1702";"ImageOptim/ImageOptim";2839;164;7284;141;22;855;0
"1703";"BlackrockDigital/startbootstrap-sb-admin-2";2837;74;13679;1422;15;78;9
"1704";"nylas/sync-engine";2837;114;22229;239;56;4104;2
"1705";"stefanpenner/es6-promise";2837;120;637;166;64;489;0
"1706";"JetBrains/intellij-community";2837;234;2250416;1241;385;160201;0
"1707";"bbatsov/prelude";2836;233;3590;1288;116;1194;0
"1708";"dmauro/Keypress";2835;190;6387;282;20;194;7
"1709";"Xfennec/progress";2835;122;379;161;16;122;0
"1710";"rigoneri/syte";2835;200;13137;581;76;412;0
"1711";"ember-cli/ember-cli";2832;125;17912;820;350;5305;66
"1712";"jxnblk/loading";2832;107;240;181;7;31;0
"1713";"balderdashy/waterline";2831;150;3553;388;121;1540;12
"1714";"brianchirls/Seriously.js";2830;237;7595;210;8;636;7
"1715";"AlexNisnevich/untrusted";2828;159;218667;568;87;1083;0
"1716";"graphite-project/graphite-web";2827;202;23576;851;277;2563;1
"1717";"layervault/psd.rb";2827;150;8734;195;18;650;22
"1718";"facebook/augmented-traffic-control";2827;105;11678;395;9;222;0
"1719";"inorganik/countUp.js";2826;116;372;412;27;266;16
"1720";"curl/curl";2826;314;38320;999;387;20544;7
"1721";"rengwuxian/MaterialEditText";2825;73;1297;592;18;239;19
"1722";"Aerolab/midnight.js";2823;78;2060;305;9;51;7
"1723";"alfredxing/brick";2823;120;125168;103;11;265;0
"1724";"visionmedia/debug";2823;225;307;264;44;272;0
"1725";"RailsApps/rails-composer";2820;191;890;418;11;302;0
"1726";"evant/gradle-retrolambda";2820;138;594;245;16;260;0
"1727";"codemix/fast.js";2818;91;496;106;10;172;0
"1728";"shadowsocks/shadowsocks-iOS";2818;169;13127;1814;1;1;1
"1729";"WickyNilliams/enquire.js";2817;191;1207;237;6;94;0
"1730";"dcloudio/mui";2817;84;7449;1364;9;346;22
"1731";"mattt/Surge";2817;85;352;222;12;86;1
"1732";"pattern-lab/patternlab-php";2816;144;21551;499;20;868;25
"1733";"willianjusten/awesome-svg";2815;79;366;229;45;387;0
"1734";"sinonjs/sinon";2815;299;3881;415;185;1462;0
"1735";"facebook/PathPicker";2814;47;1688;150;43;454;8
"1736";"copy/v86";2812;124;15348;238;15;842;0
"1737";"xmartlabs/Eureka";2811;25;7086;194;34;271;8
"1738";"miloyip/rapidjson";2809;107;21422;788;58;1597;4
"1739";"aanand/git-up";2806;337;477;132;18;132;0
"1740";"jspm/jspm-cli";2806;157;2864;205;57;1099;79
"1741";"jspahrsummers/libextobjc";2805;264;1843;266;29;610;1
"1742";"miguel-perez/smoothState.js";2803;89;825;318;33;260;6
"1743";"nvie/rq";2803;228;3472;556;101;1101;0
"1744";"keyboardsurfer/Crouton";2801;190;3934;736;36;413;8
"1745";"chriskacerguis/codeigniter-restserver";2801;353;2595;1381;112;737;3
"1746";"CanCanCommunity/cancancan";2798;109;1274;273;132;752;0
"1747";"basscss/basscss";2798;127;13984;183;18;973;21
"1748";"emmetio/emmet";2797;318;18150;346;22;834;1
"1749";"broofa/node-uuid";2796;273;662;244;29;237;0
"1750";"tumblr/TMCache";2796;170;3793;376;14;243;3
"1751";"ratchetphp/Ratchet";2795;205;1558;357;34;600;5
"1752";"creationix/js-git";2792;156;798;192;22;549;0
"1753";"chaijs/chai";2792;224;3412;269;112;1117;18
"1754";"mozilla/nunjucks";2791;189;6539;247;93;1028;18
"1755";"stephanenicolas/robospice";2791;183;143050;560;30;857;1
"1756";"google/end-to-end";2790;76;8109;201;29;710;0
"1757";"alikaragoz/MCSwipeTableViewCell";2790;160;2297;420;13;92;6
"1758";"adamcaudill/Psychson";2787;78;1266;1050;2;15;1
"1759";"ruby-concurrency/concurrent-ruby";2785;139;11061;142;61;2113;28
"1760";"docpad/docpad";2784;262;6653;231;48;1340;0
"1761";"layerhq/Atlas-iOS";2784;77;42205;354;39;1877;3
"1762";"reactjs/react-rails";2783;139;2417;329;78;509;13
"1763";"clappr/clappr";2778;110;102996;288;47;2735;19
"1764";"mogujie/TeamTalk";2777;53;84189;1516;12;105;0
"1765";"GoogleChrome/chromedeveditor";2777;131;60540;377;52;7518;5
"1766";"anijs/anijs";2775;100;1197;355;6;166;15
"1767";"symless/synergy";2773;76;87308;725;37;2453;26
"1768";"kripken/sql.js";2773;213;46719;281;11;225;0
"1769";"jnordberg/wintersmith";2772;216;1852;288;43;412;6
"1770";"yahoo/anthelion";2772;21;35326;780;4;7;0
"1771";"etsy/hound";2772;63;3639;211;42;182;2
"1772";"txthinking/google-hosts";2769;120;23575;1304;9;338;0
"1773";"omz/ColorSense-for-Xcode";2769;185;396;493;8;31;0
"1774";"Hearst-DD/ObjectMapper";2768;75;1108;263;53;601;25
"1775";"openexchangerates/accounting.js";2767;240;722;262;10;160;0
"1776";"twitter/flockdb";2765;311;7027;212;24;739;0
"1777";"AsyncHttpClient/async-http-client";2765;264;21167;812;133;3213;0
"1778";"sporritt/jsPlumb";2764;223;51659;720;22;3991;0
"1779";"numpy/numpy";2764;288;65422;1455;483;14669;0
"1780";"pNre/ExSwift";2762;94;2391;278;31;311;1
"1781";"jasperproject/jasper-client";2762;104;2879;636;17;447;0
"1782";"trentm/node-bunyan";2760;217;1810;228;48;626;0
"1783";"jsbin/jsbin";2757;338;36399;807;146;5759;0
"1784";"JoelBesada/scrollpath";2755;216;412;508;3;35;0
"1785";"rspec/rspec-rails";2755;326;4157;551;224;2324;6
"1786";"orhanobut/logger";2754;53;1400;494;7;58;11
"1787";"Yalantis/Side-Menu.Android";2754;62;1014;954;6;47;1
"1788";"jakesgordon/javascript-state-machine";2753;251;1203;406;8;103;0
"1789";"jhy/jsoup";2753;327;2984;929;54;888;0
"1790";"sympy/sympy";2752;308;106846;1418;498;24682;13
"1791";"mutualmobile/MMWormhole";2752;68;662;199;17;129;5
"1792";"sindresorhus/screenfull.js";2750;216;94;281;11;102;3
"1793";"toddmotto/echo";2750;137;115;335;15;71;3
"1794";"kandanapp/kandan";2750;165;10878;427;60;868;0
"1795";"ianyh/Amethyst";2749;149;22994;112;21;578;22
"1796";"acaudwell/Gource";2748;341;4455;269;34;755;3
"1797";"adobe-fonts/source-han-sans";2748;89;5338572;316;1;10;8
"1798";"s16h/py-must-watch";2747;89;1108;220;24;121;0
"1799";"gss/engine";2747;147;15635;116;11;1050;1
"1800";"kstenerud/iOS-Universal-Framework";2747;264;1109;496;13;89;0
"1801";"riemann/riemann";2747;215;6861;405;121;1462;0
"1802";"andlabs/ui";2746;109;6609;171;8;2662;1
"1803";"avinassh/rockstar";2746;36;799;191;32;128;0
"1804";"artberri/sidr";2746;162;390;645;5;123;0
"1805";"avalanche123/Imagine";2744;305;23145;437;90;1078;0
"1806";"twitter-archive/kestrel";2743;414;249309;303;49;1146;0
"1807";"fulldecent/system-bus-radio";2743;3;68;249;15;82;0
"1808";"localtunnel/localtunnel";2740;197;129;191;21;123;0
"1809";"23/resumable.js";2739;246;599;336;67;321;1
"1810";"nicklockwood/FXForms";2739;107;3188;340;32;233;0
"1811";"raspberrypi/linux";2739;218;1437979;1506;17766;506687;0
"1812";"mholt/PapaParse";2738;128;14668;296;34;262;5
"1813";"donnemartin/saws";2738;31;3354;94;7;577;6
"1814";"typhoeus/typhoeus";2738;370;1910;311;120;1294;0
"1815";"fogleman/Minecraft";2735;216;17753;637;12;54;0
"1816";"OnsenUI/OnsenUI";2735;132;151579;404;61;4865;25
"1817";"este/este";2733;162;4114;300;73;1654;6
"1818";"zynga/scroller";2733;236;621;300;15;130;0
"1819";"thinkpixellab/flatland";2731;173;3098;199;31;93;0
"1820";"nim-lang/Nim";2731;292;342937;367;248;8149;0
"1821";"howdyai/botkit";2728;15;515;288;44;250;0
"1822";"honcheng/PaperFold-for-iOS";2728;192;18070;427;11;142;0
"1823";"uutils/coreutils";2727;138;3242;240;94;1727;0
"1824";"flutter/flutter";2727;55;108295;271;55;5093;1
"1825";"yuantiku/YTKNetwork";2726;73;617;773;13;90;0
"1826";"falconry/falcon";2725;172;13075;311;72;1047;0
"1827";"JuanPotato/Legofy";2724;23;56187;163;19;184;0
"1828";"chocolatey/chocolatey";2722;254;23576;317;44;818;0
"1829";"gaearon/react-dnd";2722;75;24274;236;49;601;59
"1830";"frogermcs/InstaMaterial";2721;71;4523;756;2;121;1
"1831";"lojjic/PIE";2720;315;6905;232;14;444;0
"1832";"rentzsch/mogenerator";2719;366;2191;367;74;596;3
"1833";"bauerca/drag-sort-listview";2719;199;2461;1531;11;165;0
"1834";"odewahn/docker-jumpstart";2719;84;982;123;14;134;0
"1835";"square/android-times-square";2718;164;1760;905;46;303;0
"1836";"mojotech/jeet";2718;171;14319;270;32;594;11
"1837";"nicolasgramlich/AndEngine";2717;226;24111;1487;31;1800;0
"1838";"iron/iron";2716;93;823;216;59;795;0
"1839";"jedisct1/libsodium";2716;166;7399;333;55;2215;22
"1840";"thephpleague/flysystem";2715;126;2233;281;104;1170;12
"1841";"ealeksandrov/EAIntroView";2714;132;3063;402;21;185;0
"1842";"stephencelis/SQLite.swift";2713;77;2577;439;29;431;0
"1843";"openresty/lua-nginx-module";2711;310;18812;596;39;3009;0
"1844";"astoilkov/jsblocks";2711;57;3404;119;8;170;5
"1845";"daimajia/AndroidImageSlider";2711;95;3334;924;15;126;5
"1846";"broccolijs/broccoli";2707;149;1318;160;34;618;0
"1847";"ACRA/acra";2706;183;3033;746;41;807;0
"1848";"SFML/SFML";2706;261;76798;600;79;1928;0
"1849";"taigaio/taiga-back";2705;157;12682;408;37;2684;0
"1850";"Runscope/httpbin";2705;253;788;387;61;535;3
"1851";"justjavac/Google-IPs";2704;93;141;1054;1;25;0
"1852";"airbnb/infinity";2704;189;663;284;7;134;0
"1853";"ninjaprox/NVActivityIndicatorView";2703;35;1456;225;12;137;8
"1854";"tj/ejs";2702;298;1183;378;32;227;0
"1855";"pypa/pip";2702;264;54861;1043;270;4687;0
"1856";"yangyangwithgnu/use_vim_as_ide";2702;76;13779;786;6;78;0
"1857";"Unknwon/the-way-to-go_ZH_CN";2702;157;14760;942;71;956;0
"1858";"michaeldv/awesome_print";2702;312;1227;218;43;301;0
"1859";"gaearon/normalizr";2701;83;102;74;21;120;11
"1860";"KnuffApp/Knuff";2701;232;4657;182;5;137;1
"1861";"BorisMoore/jquery-tmpl";2696;316;918;792;10;128;0
"1862";"fatfreecrm/fat_free_crm";2695;382;20604;1010;116;4407;0
"1863";"mikeric/rivets";2694;205;3689;243;58;727;0
"1864";"ltebean/LTNavigationBar";2693;58;5790;395;4;29;0
"1865";"twitter/twui";2693;247;6038;269;21;407;0
"1866";"padrino/padrino-framework";2692;331;11677;450;244;5289;0
"1867";"Marxon13/M13ProgressSuite";2692;117;26081;349;28;108;10
"1868";"rack/rack";2691;378;4770;1043;331;2156;0
"1869";"mopidy/mopidy";2690;326;23140;319;81;7344;8
"1870";"kaushikgopal/RxJava-Android-Samples";2689;87;549;474;11;194;0
"1871";"Katee/quietnet";2685;125;1980;184;3;48;0
"1872";"jgilfelt/SystemBarTint";2685;123;1099;797;4;63;3
"1873";"mist64/xhyve";2685;41;11679;120;17;64;2
"1874";"wp-cli/wp-cli";2684;237;7881;542;188;5324;26
"1875";"lokesh/lightbox2";2682;232;12605;1035;17;212;10
"1876";"fikovnik/ShiftIt";2682;286;7699;241;18;368;8
"1877";"Kinto/kinto";2681;56;6652;130;30;1034;25
"1878";"Microsoft/Windows-universal-samples";2680;55;190635;2356;4;29;24
"1879";"node-webot/wechat";2679;167;3758;808;27;337;2
"1880";"bolt/bolt";2679;197;64117;618;213;11900;46
"1881";"coleifer/peewee";2677;284;9534;459;78;2334;32
"1882";"visualfc/liteide";2676;175;10088;398;54;1404;0
"1883";"Lokaltog/vim-powerline";2675;227;2177;368;28;259;0
"1884";"svenfuchs/rails-i18n";2674;399;3709;1768;403;1548;0
"1885";"OpenRA/OpenRA";2671;286;146021;913;224;20547;43
"1886";"django-extensions/django-extensions";2670;366;3275;609;328;1873;0
"1887";"mailru/FileAPI";2669;218;5516;378;32;671;0
"1888";"dularion/streama";2668;34;69511;151;20;379;0
"1889";"Morhaus/dispatch-proxy";2667;122;343;125;1;42;0
"1890";"anchorcms/anchor-cms";2666;255;11428;500;114;1577;4
"1891";"nanomsg/nanomsg";2665;180;8286;410;82;1431;3
"1892";"ankane/searchkick";2663;141;2499;308;56;1137;0
"1893";"gevent/gevent";2662;184;12631;568;67;3921;18
"1894";"koenbok/Cactus";2662;265;1610;242;39;632;0
"1895";"romaonthego/REFrostedViewController";2661;131;5409;478;14;148;0
"1896";"viljamis/feature.js";2661;11;1270;104;3;23;0
"1897";"emberjs/data";2660;222;19554;1030;413;4455;46
"1898";"petruisfan/node-supervisor";2660;320;443;221;50;222;2
"1899";"fex-team/webuploader";2660;138;247890;1000;23;2204;6
"1900";"tjanczuk/edge";2657;161;12365;348;28;591;1
"1901";"olado/doT";2652;271;812;532;7;111;1
"1902";"danielquinn/paperless";2652;14;3275;95;14;304;0
"1903";"apache/cassandra";2650;357;205974;1199;223;20380;0
"1904";"marmelab/ng-admin";2649;96;59162;402;51;1994;21
"1905";"eclipse/che";2649;52;20765;363;36;727;1
"1906";"antelle/keeweb";2649;23;3639;135;7;651;2
"1907";"Zhouzi/TheaterJS";2647;64;415;150;19;243;10
"1908";"wellcaffeinated/PhysicsJS";2646;156;5342;347;14;526;5
"1909";"douglascrockford/JSLint";2642;280;1765;352;2;475;0
"1910";"sjwhitworth/golearn";2642;117;28031;283;26;308;0
"1911";"hanami/hanami";2640;137;2216;269;84;1022;0
"1912";"ha/doozerd";2640;257;3678;227;14;1623;0
"1913";"NarrativeScience/Log.io";2638;253;1684;406;3;107;0
"1914";"play/play";2637;260;8541;389;38;714;0
"1915";"SoftEtherVPN/SoftEtherVPN";2636;116;379114;822;11;73;1
"1916";"electerious/Lychee";2636;181;6629;316;27;1450;28
"1917";"iBotPeaches/Apktool";2635;209;56562;870;40;1046;2
"1918";"dropbox/hackpad";2635;32;111242;322;9;42;0
"1919";"jp9000/obs-studio";2635;129;22506;613;94;3496;39
"1920";"vinc3m1/RoundedImageView";2634;161;8878;738;19;243;18
"1921";"mahmoud/boltons";2631;161;904;137;20;788;0
"1922";"reactjs/react-redux";2629;37;372;331;52;324;44
"1923";"woothemes/woocommerce";2626;241;118069;2118;507;15295;48
"1924";"kikinteractive/app";2626;184;2426;363;6;488;0
"1925";"MoOx/postcss-cssnext";2625;86;6951;113;34;433;29
"1926";"sparkle-project/Sparkle";2625;345;20645;558;124;1797;25
"1927";"philipl/pifs";2625;208;167;161;2;20;0
"1928";"nswbmw/N-blog";2623;148;8763;1449;1;63;0
"1929";"major/MySQLTuner-perl";2623;356;1841;539;49;458;2
"1930";"ManuelPeinado/FadingActionBar";2622;148;15076;733;3;114;0
"1931";"hoisie/web";2621;328;3188;382;31;274;0
"1932";"VodkaBears/Vide";2620;91;49706;349;12;225;18
"1933";"stephenmcd/mezzanine";2619;304;45775;1034;269;4777;0
"1934";"notepad-plus-plus/notepad-plus-plus";2618;52;154931;712;78;1967;14
"1935";"mofarrell/p2pvc";2618;59;12824;194;12;195;0
"1936";"ericchiang/pup";2617;82;11730;76;7;84;14
"1937";"opencontainers/runc";2615;42;5032;327;160;2334;4
"1938";"smashingboxes/OwlCarousel2";2615;101;1896;725;37;347;2
"1939";"hapijs/joi";2615;184;3078;290;99;974;0
"1940";"soulmachine/leetcode";2614;128;44007;1507;18;166;0
"1941";"activerecord-hackery/ransack";2614;260;1581;424;107;1111;13
"1942";"gwendall/way.js";2614;84;4006;182;5;244;0
"1943";"roots/bedrock";2611;125;592;535;42;279;33
"1944";"cyrilmottier/GreenDroid";2611;307;1914;1026;12;69;0
"1945";"purcell/emacs.d";2610;382;33999;1447;15;2433;0
"1946";"flesler/jquery.scrollTo";2609;198;243;834;13;114;0
"1947";"tgriesser/knex";2608;169;7640;383;150;1514;0
"1948";"Pasvaz/bindonce";2605;150;988;263;14;72;8
"1949";"addyosmani/basket.js";2603;212;2321;213;28;272;4
"1950";"laserlemon/figaro";2602;207;1218;193;16;244;0
"1951";"alibaba/dexposed";2600;38;10680;755;8;77;0
"1952";"IBM-Swift/Kitura";2597;6;552;110;19;420;3
"1953";"lapwinglabs/x-ray";2596;59;1260;159;17;147;1
"1954";"aui/artTemplate";2595;199;4623;1022;12;129;1
"1955";"nodejs/http-parser";2595;361;1244;679;76;388;0
"1956";"igrigorik/ga-beacon";2595;116;35;149;10;44;0
"1957";"druid-io/druid";2593;178;128333;625;152;7089;16
"1958";"raulriera/TextFieldEffects";2592;61;1451;236;9;125;0
"1959";"kanaka/noVNC";2592;311;12253;524;56;919;2
"1960";"dompdf/dompdf";2591;175;17087;607;52;696;8
"1961";"SlexAxton/yepnope.js";2591;287;1552;373;26;380;0
"1962";"processing/processing";2589;165;1600475;779;91;11705;23
"1963";"geocoder-php/Geocoder";2589;228;14659;319;94;969;24
"1964";"rubinius/rubinius";2584;428;177769;599;564;24745;64
"1965";"snowplow/snowplow";2583;212;25849;600;39;5090;41
"1966";"collinhundley/Swift-AI";2581;18;28428;179;17;292;0
"1967";"elastic/beats";2579;111;31694;363;88;4126;25
"1968";"elm-lang/elm-compiler";2579;205;7775;233;74;3767;0
"1969";"arkency/reactjs_koans";2576;47;146;230;26;221;2
"1970";"BloombergMedia/whatiscode";2576;41;52157;201;32;673;0
"1971";"uglide/RedisDesktopManager";2575;138;72408;305;20;1133;26
"1972";"nrk/predis";2575;333;10250;480;30;1728;23
"1973";"germanysbestkeptsecret/Wookmark-jQuery";2575;223;2711;851;24;214;0
"1974";"10se1ucgo/DisableWinTracking";2574;34;268;169;13;182;19
"1975";"nomad/cupertino";2573;194;533;204;34;230;0
"1976";"Zizaco/entrust";2573;163;560;608;77;377;11
"1977";"keithwhor/nodal";2571;49;1019;107;17;669;0
"1978";"seanpowell/Email-Boilerplate";2569;268;236;415;8;51;0
"1979";"kennethcachia/background-check";2566;132;2338;194;2;63;7
"1980";"docker/docker-registry";2565;153;6052;811;135;1205;0
"1981";"metafizzy/flickity";2564;66;1171;217;7;376;8
"1982";"SimonVT/android-menudrawer";2562;186;5057;1253;11;211;0
"1983";"yhat/rodeo";2562;50;17319;235;4;611;0
"1984";"soimort/you-get";2562;187;2851;611;62;1222;52
"1985";"futuretap/InAppSettingsKit";2558;323;1363;475;57;482;0
"1986";"ninjinkun/NJKWebViewProgress";2558;153;1245;425;12;81;2
"1987";"chrippa/livestreamer";2558;241;4772;376;89;1474;24
"1988";"sass/node-sass";2557;204;15522;343;152;2030;58
"1989";"yangfuhai/afinal";2557;179;4234;1592;7;122;0
"1990";"tqdm/tqdm";2556;42;1864;93;17;424;9
"1991";"ksky521/nodePPT";2554;206;25579;731;17;279;0
"1992";"flarum/core";2553;66;6385;247;34;1937;4
"1993";"jdorn/json-editor";2553;122;3143;481;42;401;37
"1994";"dejan/rails_panel";2553;175;498;98;26;264;0
"1995";"PostgresApp/PostgresApp";2553;207;5608;140;16;253;44
"1996";"socketio/engine.io";2550;227;1474;302;74;885;0
"1997";"colszowka/simplecov";2549;293;2009;249;96;813;0
"1998";"cesanta/mongoose";2547;188;13040;818;101;2057;13
"1999";"jeremyevans/sequel";2544;417;50239;469;249;5897;0
"2000";"turbulenz/turbulenz_engine";2543;151;35786;406;16;1737;0
"2001";"sbt/sbt";2542;345;13824;473;157;4558;6
"2002";"pilu/web-app-theme";2542;375;1283;393;35;280;0
"2003";"reactjs/react-router-redux";2541;20;422;203;60;349;12
"2004";"dbcli/mycli";2540;51;736;128;31;543;0
"2005";"josevalim/inherited_resources";2540;372;1496;303;87;477;1
"2006";"bennyguitar/Colours";2540;158;1070;273;28;219;0
"2007";"jipegit/OSXAuditor";2538;144;1076;165;10;74;0
"2008";"Yalantis/uCrop";2538;11;1732;323;6;45;0
"2009";"vakata/jstree";2538;334;13275;770;39;679;25
"2010";"elrumordelaluz/csshake";2536;108;433;438;8;91;0
"2011";"samdutton/simpl";2536;190;307789;770;15;267;0
"2012";"peterramsing/lost";2534;55;803;121;18;329;45
"2013";"0xced/iOS-Artwork-Extractor";2531;318;1832;248;1;122;0
"2014";"google/EarlGrey";2530;7;2178;262;10;90;1
"2015";"reworkcss/rework";2528;193;1603;109;38;346;0
"2016";"JexCheng/regulex";2528;99;961;264;2;39;0
"2017";"rtfd/readthedocs.org";2527;292;40152;1139;222;6729;0
"2018";"hakimel/css";2526;131;405;572;2;27;0
"2019";"blivesta/animsition";2526;121;2294;440;13;347;0
"2020";"badges/shields";2526;164;4458;416;129;1055;0
"2021";"mikesall/charted";2524;71;475;145;10;158;3
"2022";"redis/redis-rb";2524;369;1859;528;124;1369;0
"2023";"Atmosphere/atmosphere";2523;299;190574;574;130;5696;0
"2024";"typelift/Swiftz";2522;94;1800;181;40;1076;14
"2025";"radiant-player/radiant-player-mac";2521;112;55262;268;39;507;27
"2026";"breach/thrust";2521;139;3553;101;15;650;7
"2027";"ikew0ng/SwipeBackLayout";2520;135;3482;919;12;69;0
"2028";"Moya/Moya";2520;84;16448;223;74;882;12
"2029";"sdc-alibaba/SUI-Mobile";2518;43;6398;621;18;682;0
"2030";"sunspot/sunspot";2516;388;182763;807;197;1888;0
"2031";"SBoudrias/Inquirer.js";2516;149;942;182;53;497;39
"2032";"redecentralize/alternative-internet";2515;142;2729;290;128;482;0
"2033";"likeastore/ngDialog";2514;118;7462;526;80;625;0
"2034";"ccampbell/rainbow";2512;209;1503;278;29;510;0
"2035";"PixelsCommander/HTML-GL";2512;56;22208;91;4;151;3
"2036";"brettwooldridge/HikariCP";2512;128;4215;342;51;2227;0
"2037";"neo/ruby_koans";2511;373;6554;1490;70;338;0
"2038";"benoitvallon/react-native-nw-react-calculator";2510;47;1792;199;5;174;0
"2039";"apotonick/cells";2509;398;1769;195;57;1064;0
"2040";"rails/jbuilder";2509;226;820;233;74;537;0
"2041";"SheetJS/js-xlsx";2508;172;6500;490;15;170;0
"2042";"shinobicontrols/iOS8-day-by-day";2508;88;96585;555;11;802;0
"2043";"petergoldstein/dalli";2508;292;1263;299;124;866;0
"2044";"kelseyhightower/confd";2507;129;8047;329;64;654;45
"2045";"yixia/VitamioBundle";2506;179;186316;1575;8;130;0
"2046";"Microsoft/msbuild";2506;54;10640;487;39;338;4
"2047";"suitcss/suit";2505;231;247;143;13;150;6
"2048";"YePpHa/YouTubeCenter";2504;143;1352637;451;15;1199;7
"2049";"sameersbn/docker-gitlab";2504;129;177410;550;85;1500;108
"2050";"tapquo/Lungo.js";2504;231;11272;684;27;2023;0
"2051";"tholman/github-corners";2503;21;49;74;10;51;0
"2052";"taobao/nginx-book";2501;166;2684;1025;29;245;0
"2053";"vikmeup/SCLAlertView-Swift";2500;94;1734;338;46;313;15
"2054";"ckeditor/ckeditor-dev";2499;188;55327;1263;95;11160;0
"2055";"FormidableLabs/spectacle";2498;38;3503;175;29;261;15
"2056";"gatsbyjs/gatsby";2498;44;1356;105;27;361;17
"2057";"daimajia/NumberProgressBar";2497;99;178;801;8;51;3
"2058";"HighBay/PageMenu";2496;66;3522;304;23;288;0
"2059";"primus/primus";2496;143;2252;168;54;1291;66
"2060";"dekujs/deku";2495;85;2528;99;43;1063;3
"2061";"twitter/diffy";2494;32;212;160;11;35;0
"2062";"Jam3/devtool";2494;9;154;67;3;134;0
"2063";"andyet/SimpleWebRTC";2494;165;3342;718;16;310;1
"2064";"PuerkitoBio/goquery";2494;186;512;253;12;199;0
"2065";"BoltsFramework/Bolts-Android";2492;112;529;358;19;185;10
"2066";"chiahsien/CHTCollectionViewWaterfallLayout";2492;174;21944;429;32;164;7
"2067";"jejacks0n/mercury";2492;254;13052;517;76;885;0
"2068";"fex-team/fis";2492;132;15146;673;14;795;0
"2069";"koral--/android-gif-drawable";2491;164;3633;731;11;575;29
"2070";"Sirupsen/logrus";2491;127;4803;346;100;487;0
"2071";"sciactive/pnotify";2490;205;17145;399;30;248;6
"2072";"apache/couchdb";2488;357;34151;574;131;6028;0
"2073";"belluzj/fantasque-sans";2486;123;8161;71;5;161;12
"2074";"swanson/stringer";2483;155;8977;279;81;852;0
"2075";"cyrus-and/gdb-dashboard";2482;28;114;141;2;148;0
"2076";"apache/thrift";2482;340;23034;1487;162;4730;0
"2077";"Russell91/pythonpy";2482;96;266;116;14;298;0
"2078";"jruby/jruby";2480;364;204968;641;344;36666;1
"2079";"paramiko/paramiko";2478;373;6123;701;99;1960;0
"2080";"mozilla/Fira";2477;130;602993;169;11;105;2
"2081";"01org/acat";2477;57;145631;585;1;30;2
"2082";"facebook/buck";2475;153;403021;416;248;6323;17
"2083";"yapstudios/YapDatabase";2475;170;9610;238;38;1157;4
"2084";"wklken/k-vim";2475;145;2407;1294;16;161;3
"2085";"opencart/opencart";2474;242;75047;2267;230;5914;7
"2086";"rsms/kod";2473;291;14324;205;23;664;0
"2087";"mitsuhiko/werkzeug";2473;284;14736;765;187;3065;0
"2088";"johnpolacek/scrollorama";2473;222;371;385;16;66;0
"2089";"kickstarter/rack-attack";2473;191;332;120;38;299;3
"2090";"twitter/scalding";2471;219;15504;579;160;3771;10
"2091";"arachnys/cabot";2470;115;2222;226;44;299;0
"2092";"jschr/textillate";2470;165;433;539;13;74;1
"2093";"ginatrapani/todo.txt-cli";2470;368;5467;445;39;409;1
"2094";"edx/edx-platform";2469;147;730120;1497;398;36126;4
"2095";"addyosmani/essential-js-design-patterns";2469;261;6920;414;65;516;2
"2096";"jorgebastida/glue";2468;221;3000;171;26;465;0
"2097";"ogaclejapan/SmartTabLayout";2465;58;14858;504;11;93;0
"2098";"ssloy/tinyrenderer";2462;62;55764;173;4;77;0
"2099";"johannilsson/android-pulltorefresh";2462;272;1491;1184;17;100;0
"2100";"MobileChromeApps/mobile-chrome-apps";2461;149;36218;340;54;2492;1
"2101";"cinder/Cinder";2461;309;507266;601;107;6394;0
"2102";"burocratik/outdated-browser";2460;106;626;304;46;254;0
"2103";"StackExchange/blackbox";2460;103;494;123;58;345;0
"2104";"actorapp/actor-platform";2460;40;325140;471;30;7342;95
"2105";"desandro/draggabilly";2455;165;429;258;6;139;21
"2106";"Kotlin/anko";2455;79;14189;144;21;649;13
"2107";"neo4j/neo4j";2455;176;367889;869;186;38222;62
"2108";"Bilibili/DanmakuFlameMaster";2453;137;3778;777;15;905;4
"2109";"gskinner/regexr";2453;107;755;269;5;156;0
"2110";"doublespeakgames/adarkroom";2452;142;5329;688;92;570;3
"2111";"scalaz/scalaz";2449;323;101834;398;170;5587;0
"2112";"ternjs/tern";2447;159;3298;229;79;1153;0
"2113";"dutchcoders/transfer.sh";2444;76;1218;136;9;186;0
"2114";"SamHerbert/SVG-Loaders";2444;70;422;299;4;56;0
"2115";"yhat/ggplot";2441;129;124077;315;52;659;0
"2116";"81813780/AVLoadingIndicatorView";2441;22;25085;549;7;50;2
"2117";"AlanQuatermain/AQGridView";2441;310;7834;492;30;157;0
"2118";"mojombo/chronic";2440;425;1578;349;57;594;0
"2119";"git-ftp/git-ftp";2439;153;1551;361;74;817;4
"2120";"basho/riak";2439;310;15593;400;97;2889;1
"2121";"JakeWharton/DiskLruCache";2435;220;1010;695;12;134;0
"2122";"k9mail/k-9";2435;268;47849;1380;183;6158;28
"2123";"twitter/scala_school";2434;289;91339;739;83;409;0
"2124";"01org/appframework";2434;222;17615;966;78;1425;0
"2125";"thoughtbot/suspenders";2433;306;1687;417;114;763;43
"2126";"mikel/mail";2433;383;6986;569;183;1602;0
"2127";"google/liquidfun";2429;121;25416;333;67;2926;3
"2128";"yahoo/gifshot";2428;78;20407;171;9;379;3
"2129";"barryclark/jekyll-now";2428;111;905107;8409;24;333;3
"2130";"github/janky";2428;223;874;207;63;508;2
"2131";"alvarotrigo/pagePiling.js";2427;78;2746;425;9;79;12
"2132";"somerandomdude/Iconic";2427;235;14489;433;6;57;0
"2133";"balanced/balanced-dashboard";2426;157;19714;451;43;5206;1
"2134";"usablica/front-end-frameworks";2426;174;1957;316;28;109;0
"2135";"kvz/phpjs";2421;342;39137;1026;92;2286;0
"2136";"hiloteam/Hilo";2420;38;5384;334;2;20;0
"2137";"radare/radare2";2418;194;72338;528;254;10829;9
"2138";"paularmstrong/swig";2417;242;5467;299;53;1072;40
"2139";"node-red/node-red";2415;133;9402;615;41;2001;35
"2140";"timber/timber";2414;168;15990;223;101;2098;59
"2141";"michaeldfallen/git-radar";2413;59;535;74;18;234;7
"2142";"aws/aws-sdk-go";2411;68;22677;360;79;1514;63
"2143";"rbenv/ruby-build";2411;242;2091;490;176;1161;105
"2144";"google/auto";2411;148;1967;267;38;633;0
"2145";"PaulUithol/Backbone-relational";2410;259;2968;370;60;611;0
"2146";"nervgh/angular-file-upload";2409;137;2601;781;32;233;0
"2147";"openhab/openhab";2407;131;274883;1256;396;8661;12
"2148";"alfajango/jquery-dynatable";2406;225;1069;276;12;169;0
"2149";"chjj/ttystudio";2403;37;924;55;2;76;0
"2150";"blevesearch/bleve";2403;101;6154;193;26;900;0
"2151";"gregmalcolm/python_koans";2402;316;629;1318;61;289;0
"2152";"jdamcd/android-crop";2401;106;3123;762;23;204;6
"2153";"pedant/sweet-alert-dialog";2400;75;1694;809;4;58;2
"2154";"pagekit/pagekit";2399;107;19033;298;43;4633;12
"2155";"race604/ZhiHuDaily-React-Native";2399;26;1970;551;4;56;0
"2156";"jaydee3/JDStatusBarNotification";2399;125;944;330;13;161;0
"2157";"jquery/globalize";2399;286;7904;439;51;650;0
"2158";"mcasimir/mobile-angular-ui";2398;122;18056;602;18;173;2
"2159";"CouchPotato/CouchPotatoServer";2398;268;43054;1019;168;4869;15
"2160";"functional-koans/clojure-koans";2398;281;424;1401;52;320;1
"2161";"NYTimes/pourover";2397;101;1399;128;15;59;0
"2162";"allinurl/goaccess";2397;141;3919;198;32;1545;0
"2163";"zzmp/juliusjs";2397;89;1987;152;4;52;1
"2164";"twitter/snowflake";2396;303;5265;371;23;333;0
"2165";"m1entus/MZFormSheetController";2395;137;4320;310;26;196;3
"2166";"BigZaphod/Chameleon";2391;261;7250;325;26;1044;0
"2167";"easymotion/vim-easymotion";2389;261;1878;169;40;807;2
"2168";"metabase/metabase";2388;59;34752;124;29;6613;16
"2169";"sagivo/algorithms";2387;72;104;196;15;183;0
"2170";"mybatis/mybatis-3";2387;162;60358;1932;70;1764;19
"2171";"dodgepudding/wechat-php-sdk";2386;155;1389;1720;47;360;1
"2172";"jonschlinkert/remarkable";2385;81;1479;123;23;419;0
"2173";"jackmoore/autosize";2385;229;473;439;30;203;0
"2174";"trentrichardson/jQuery-Timepicker-Addon";2384;299;2276;901;66;772;0
"2175";"tc39/ecma262";2384;102;12475;143;48;494;9
"2176";"Workiva/go-datastructures";2384;73;6545;159;23;558;16
"2177";"steipete/PSTCollectionView";2383;191;21072;523;97;568;1
"2178";"esp8266/Arduino";2383;52;1578486;980;139;2060;6
"2179";"NoamB/sorcery";2382;269;2542;431;149;1116;0
"2180";"tj/frontend-boilerplate";2382;12;64;211;18;76;0
"2181";"sroze/ngInfiniteScroll";2381;172;1209;598;23;141;5
"2182";"bergie/hallo";2381;255;4229;353;34;586;0
"2183";"formvalidation/formvalidation";2380;129;22373;1469;129;1825;0
"2184";"what-studio/profiling";2377;81;580;83;9;385;2
"2185";"boxen/our-boxen";2377;181;109792;1062;86;525;0
"2186";"button/DeepLinkKit";2377;67;375;126;16;258;11
"2187";"zeromq/libzmq";2376;347;17223;750;294;4673;0
"2188";"thedillonb/CodeHub";2376;139;73273;185;3;392;4
"2189";"Raynos/mercury";2375;103;1598;146;30;586;0
"2190";"openssl/openssl";2375;166;95334;1352;260;16277;0
"2191";"opserver/Opserver";2373;127;84123;452;34;550;0
"2192";"darsain/sly";2372;215;2697;400;7;322;0
"2193";"bergie/create";2371;229;11618;286;45;569;0
"2194";"thoughtbot/administrate";2371;50;1178;214;40;303;5
"2195";"Reportr/dashboard";2371;129;5553;208;5;276;9
"2196";"brave/browser-laptop";2370;17;9391;233;45;1390;15
"2197";"Supervisor/supervisor";2369;276;7446;492;101;1825;0
"2198";"kemayo/sublime-text-git";2366;234;724;337;77;486;6
"2199";"HumbleSoftware/Flotr2";2366;242;4651;492;22;1071;0
"2200";"sokolovstas/SublimeWebInspector";2365;166;996;99;14;309;15
"2201";"bevacqua/rome";2364;88;9209;171;11;298;0
"2202";"laruence/yaf";2364;223;1249;943;14;332;0
"2203";"madrobby/scriptaculous";2363;416;2685;517;14;490;0
"2204";"jquery-boilerplate/jquery-boilerplate";2362;253;2227;518;25;215;7
"2205";"rzwitserloot/lombok";2361;354;72748;542;34;1828;0
"2206";"v2ray/v2ray-core";2361;29;1576;394;11;1041;35
"2207";"mkdocs/mkdocs";2360;115;22810;380;72;1027;0
"2208";"piskvorky/gensim";2360;267;18738;836;112;2433;3
"2209";"adamdbradley/foresight.js";2359;210;3579;100;11;276;0
"2210";"spadgos/sublime-jsdocs";2359;234;1339;225;38;515;0
"2211";"zolrath/wemux";2357;211;633;92;14;142;1
"2212";"fiorix/freegeoip";2357;289;3660;354;14;318;16
"2213";"Khan/tota11y";2356;45;1847;80;13;306;10
"2214";"joestump/python-oauth2";2356;335;1973;934;35;329;0
"2215";"RetroPie/RetroPie-Setup";2354;192;27740;309;59;3122;14
"2216";"caolan/highland";2353;187;4382;105;54;722;0
"2217";"peek/peek";2353;159;215;116;37;284;12
"2218";"Ramotion/folding-cell";2352;14;8828;164;6;146;0
"2219";"firstopinion/formatter.js";2351;131;996;193;9;78;0
"2220";"mledoze/countries";2351;220;15881;429;47;401;18
"2221";"moose-team/friends";2351;48;1906;234;27;418;0
"2222";"auth0/node-jsonwebtoken";2349;143;282;175;40;212;0
"2223";"awentzonline/image-analogies";2347;4;4495;92;4;115;1
"2224";"pattle/simpsons-in-css";2347;99;185;452;1;18;0
"2225";"thomasdavis/backbonetutorials";2346;260;2764;2014;59;463;0
"2226";"Freelander/Android_Data";2345;51;77;561;6;66;0
"2227";"TheAmazingAudioEngine/TheAmazingAudioEngine";2344;180;19864;482;32;890;0
"2228";"edavis10/redmine";2344;407;56335;725;10;12320;0
"2229";"purescript/purescript";2343;130;7470;200;87;3052;44
"2230";"ryanoasis/nerd-fonts";2342;68;842800;76;7;160;13
"2231";"milkbikis/powerline-shell";2341;185;693;366;54;303;0
"2232";"Sumi-Interactive/SIAlertView";2340;151;939;431;20;91;0
"2233";"square/sqlbrite";2339;57;464;181;15;154;9
"2234";"testem/testem";2338;245;40366;268;138;1775;37
"2235";"rushter/data-science-blogs";2338;33;188;267;37;249;0
"2236";"python-pillow/Pillow";2337;191;21830;496;183;4536;2
"2237";"BonsaiDen/JavaScript-Garden";2336;272;3873;492;130;965;0
"2238";"JakeWharton/RxBinding";2334;52;989;237;24;298;4
"2239";"malihu/malihu-custom-scrollbar-plugin";2333;192;1791;894;19;141;0
"2240";"orientechnologies/orientdb";2333;172;198143;520;130;11825;61
"2241";"jhurray/JHChainableAnimations";2331;47;1172;203;5;65;0
"2242";"argon/node-apn";2330;296;1242;292;38;667;0
"2243";"angular-ui/angular-ui-OLDREPO";2330;209;6651;400;38;634;0
"2244";"js-cookie/js-cookie";2329;53;683;354;31;469;16
"2245";"mesosphere/marathon";2329;143;21745;506;207;4391;72
"2246";"donnemartin/interactive-coding-challenges";2329;47;6041;293;14;495;0
"2247";"jetpacapp/DeepBeliefSDK";2328;103;225108;348;9;309;0
"2248";"substack/dnode";2326;302;1200;174;27;549;0
"2249";"jeromeetienne/jquery-qrcode";2326;259;155;920;9;35;0
"2250";"FLIF-hub/FLIF";2323;29;19045;129;28;545;1
"2251";"elementalui/elemental";2323;50;2192;111;22;731;0
"2252";"gmoledina/GMGridView";2323;233;654;585;13;137;0
"2253";"gatling/gatling";2321;251;29006;448;88;6409;0
"2254";"emre/storm";2321;148;460;96;23;316;4
"2255";"meltingice/CamanJS";2320;280;9845;261;17;448;1
"2256";"a8m/angular-filter";2319;90;812;210;31;661;1
"2257";"Yalantis/FoldingTabBar.iOS";2318;51;552;287;11;58;0
"2258";"edwardtufte/tufte-css";2318;75;8900;153;25;237;0
"2259";"baidu-ife/ife";2318;53;325427;2403;15;206;0
"2260";"processone/ejabberd";2317;320;27626;733;89;4546;0
"2261";"xmartlabs/XLPagerTabStrip";2316;66;3722;318;21;181;6
"2262";"rails/jquery-ujs";2316;321;1152;470;91;524;8
"2263";"sensu/sensu";2315;245;4622;313;59;2565;0
"2264";"GarageGames/Torque3D";2314;183;508799;1064;66;2059;8
"2265";"angular-ui/ui-select";2314;131;4486;1275;141;829;34
"2266";"maraujop/django-crispy-forms";2314;229;3091;402;130;1293;4
"2267";"mjibson/goread";2312;158;6928;317;18;1063;0
"2268";"postrank-labs/goliath";2312;272;1281;211;84;739;0
"2269";"zachsoft/Ionic-Material";2312;60;7773;662;30;165;1
"2270";"sublimehq/Packages";2310;41;2007;194;49;432;0
"2271";"maxogden/menubar";2310;52;210;117;21;142;1
"2272";"telly/TLYShyNavBar";2309;93;21212;259;21;218;5
"2273";"fivethirtyeight/data";2308;106;67555;944;29;584;0
"2274";"johnpolacek/superscrollorama";2308;201;1099;576;12;103;0
"2275";"loopj/jquery-tokeninput";2308;350;2276;1011;56;252;1
"2276";"lipka/piecon";2308;190;74;123;6;40;3
"2277";"jwilder/nginx-proxy";2308;98;4643;580;41;225;0
"2278";"icsharpcode/ILSpy";2307;268;30160;674;43;1932;3
"2279";"romannurik/muzei";2307;111;15288;595;13;242;3
"2280";"adamschwartz/log";2307;154;244;118;8;65;8
"2281";"luin/medis";2306;24;49165;98;2;179;3
"2282";"sstephenson/bats";2305;221;317;181;14;113;0
"2283";"angular/angular-phonecat";2305;263;110667;4082;40;220;0
"2284";"sprang/Inkpad";2302;128;12380;423;14;247;0
"2285";"nickoneill/PermissionScope";2302;51;1485;148;24;350;4
"2286";"visit1985/mdp";2301;80;317;117;26;258;0
"2287";"bryankeller/BLKFlexibleHeightBar";2300;55;554;264;2;28;0
"2288";"jimbojsb/launchrocket";2299;190;1210;68;6;103;8
"2289";"leemunroe/grunt-email-workflow";2299;101;501;240;17;258;0
"2290";"oklai/koala";2298;169;57601;367;19;332;3
"2291";"witoldsz/angular-http-auth";2298;188;442;407;28;92;3
"2292";"kazzkiq/balloon.css";2298;3;526;140;7;52;0
"2293";"JoelBesada/activate-power-mode";2298;17;80;265;8;46;0
"2294";"clvv/fasd";2297;224;943;85;6;302;0
"2295";"umpirsky/country-list";2297;212;51679;752;6;91;0
"2296";"mockito/mockito";2297;180;88986;465;77;2917;0
"2297";"Stuk/jszip";2297;343;2213;249;27;390;0
"2298";"omab/django-social-auth";2293;281;4743;768;194;1613;0
"2299";"Nyx0uf/NYXImagesKit";2293;255;2370;293;23;117;1
"2300";"tooling/book-of-modern-frontend-tooling";2293;117;1162;144;22;143;0
"2301";"tj/should.js";2291;279;1584;196;50;367;0
"2302";"aasm/aasm";2291;421;1910;365;131;1063;0
"2303";"SwiftBond/Bond";2290;60;743;170;41;370;46
"2304";"Soundnode/soundnode-app";2289;100;376259;254;40;744;19
"2305";"jgilfelt/android-viewbadger";2289;234;297;934;1;21;0
"2306";"grevory/angular-local-storage";2286;187;605;467;70;334;5
"2307";"jpillora/xdomain";2285;154;738;179;12;176;0
"2308";"seatgeek/fuzzywuzzy";2283;246;339;231;36;237;10
"2309";"spray/spray";2283;261;33666;546;86;2650;0
"2310";"majutsushi/tagbar";2282;271;4468;192;21;498;0
"2311";"mootools/mootools-core";2282;413;11141;449;100;3649;0
"2312";"qii/weiciyuan";2280;191;114562;1298;3;3128;0
"2313";"thoughtbot/clearance";2279;391;6727;292;123;1185;52
"2314";"lexrus/VPNOn";2279;66;10451;419;2;339;0
"2315";"apidoc/apidoc";2278;153;1196;437;19;343;19
"2316";"deeplearning4j/deeplearning4j";2277;121;1339336;791;73;4464;0
"2317";"bobthecow/mustache.php";2277;314;1076;355;37;754;9
"2318";"gelstudios/gitfiti";2277;152;193;191;10;66;0
"2319";"jamesflorentino/nanoScrollerJS";2276;224;6931;489;38;417;6
"2320";"thoughtbot/high_voltage";2276;361;925;137;52;232;1
"2321";"victorBaro/VBFPopFlatButton";2275;84;1195;241;13;89;0
"2322";"Prototik/HoloEverywhere";2275;212;25505;758;56;798;2
"2323";"mapbox/tilemill";2275;298;129405;436;74;5545;0
"2324";"keepassx/keepassx";2274;158;5738;382;31;1242;0
"2325";"zaach/jison";2274;329;3500;255;47;635;0
"2326";"picocms/Pico";2274;207;4445;432;35;475;8
"2327";"stacktracejs/stacktrace.js";2273;322;12782;222;25;395;3
"2328";"OpenKinect/libfreenect";2270;280;9850;858;68;648;11
"2329";"requirejs/almond";2269;240;266;152;10;135;0
"2330";"matthewhudson/device.js";2269;183;744;372;20;159;0
"2331";"chrislusf/seaweedfs";2268;88;25913;303;30;978;1
"2332";"jeanphix/Ghost.py";2268;226;1402;325;58;556;0
"2333";"jonsuh/hamburgers";2267;4;1143;149;2;106;5
"2334";"JoanZapata/android-iconify";2266;145;3796;341;15;300;0
"2335";"aroc/side-comments";2265;100;3932;184;6;150;2
"2336";"forkingdog/FDFullscreenPopGesture";2264;43;1316;450;5;28;0
"2337";"pennersr/django-allauth";2263;285;5567;828;269;1590;0
"2338";"lg/murder";2263;322;295;192;8;59;0
"2339";"kylestetz/CLNDR";2262;147;971;349;30;291;0
"2340";"cryptocat/cryptocat";2261;246;29771;336;3;66;16
"2341";"hybridgroup/cylon";2261;127;20137;187;21;1309;0
"2342";"developit/preact";2260;28;421;55;9;284;30
"2343";"awslabs/s2n";2260;91;1511;188;34;487;0
"2344";"kennethreitz/autoenv";2259;215;107;112;30;120;0
"2345";"pksunkara/alpaca";2259;143;1254;81;10;187;2
"2346";"qfish/XAlign";2258;121;3303;377;11;92;0
"2347";"Comcast/FreeFlow";2256;128;3615;417;12;320;1
"2348";"ivansafrin/Polycode";2256;276;249234;372;46;1694;1
"2349";"skylot/jadx";2256;157;5699;424;11;527;7
"2350";"Alluxio/alluxio";2254;170;56587;864;225;14075;17
"2351";"mailgun/godebug";2253;62;1373;80;6;208;0
"2352";"ant0ine/go-json-rest";2253;161;1040;236;17;521;15
"2353";"SirVer/ultisnips";2252;221;4413;331;118;1311;2
"2354";"AngularClass/angular2-webpack-starter";2251;55;3300;1015;85;1175;0
"2355";"diafygi/acme-tiny";2251;17;105;167;16;76;0
"2356";"Wox-launcher/Wox";2249;118;30539;309;40;1091;9
"2357";"haifengl/smile";2247;70;144263;276;12;461;1
"2358";"chrismiles/CMPopTipView";2247;280;356;425;39;186;0
"2359";"HubPress/hubpress.io";2246;60;45555;2068;17;118;0
"2360";"gimite/web-socket-js";2245;346;21033;365;29;193;0
"2361";"YOURLS/YOURLS";2245;187;16698;561;30;1214;9
"2362";"davidhalter/jedi-vim";2244;183;890;193;62;622;0
"2363";"chrisallenlane/cheat";2244;138;571;273;100;666;0
"2364";"denysdovhan/bash-handbook";2244;12;167;126;19;171;0
"2365";"yeoman/generator-webapp";2242;112;4622;470;85;543;17
"2366";"Yalantis/StarWars.iOS";2242;22;5593;195;3;12;0
"2367";"pickhardt/betty";2241;99;1169;154;37;272;5
"2368";"Linuxbrew/linuxbrew";2241;155;109487;329;7304;64771;0
"2369";"esvit/ng-table";2238;153;4569;742;54;479;37
"2370";"klaussilveira/gitlist";2237;201;2641;427;83;572;0
"2371";"aozora/bootmetro";2237;200;18780;552;6;312;0
"2372";"cjdelisle/cjdns";2236;266;23003;342;165;4056;0
"2373";"posabsolute/jQuery-Validation-Engine";2236;345;2494;1174;163;796;0
"2374";"google/roboto";2235;50;35669;193;8;435;2
"2375";"devongovett/pdfkit";2235;246;9037;320;35;321;8
"2376";"facebook/react-devtools";2234;133;107098;227;27;562;6
"2377";"fogleman/nes";2233;55;626;170;2;174;0
"2378";"scala-js/scala-js";2232;161;14527;197;47;3250;0
"2379";"gocd/gocd";2232;119;299061;390;83;3188;10
"2380";"swisspol/GCDWebServer";2230;169;12441;328;26;500;35
"2381";"johnmyleswhite/ML_for_Hackers";2229;215;121125;1614;10;88;0
"2382";"tangqi92/Android-Tips";2229;28;180;606;12;125;0
"2383";"lelylan/betterspecs";2228;181;6657;194;4;18;0
"2384";"MarshallOfSound/Google-Play-Music-Desktop-Player-UNOFFICIAL-";2228;34;166673;203;25;543;26
"2385";"paulkinzett/toolbar";2228;170;468;316;13;60;0
"2386";"codeinthedark/editor";2228;18;536;495;5;29;1
"2387";"cameronmcefee/plax";2226;251;3130;220;20;136;0
"2388";"aziz/PlainTasks";2226;206;725;215;31;255;0
"2389";"pixelmatrix/uniform";2225;355;17864;371;31;390;0
"2390";"nlohmann/json";2225;142;31407;288;29;768;3
"2391";"marvelapp/devices.css";2225;105;369;223;9;24;1
"2392";"mbostock/topojson";2225;175;8140;520;10;581;42
"2393";"Sylius/Sylius";2224;229;60979;812;346;8679;3
"2394";"zsh-users/zsh-syntax-highlighting";2224;274;740;160;37;532;0
"2395";"Shougo/unite.vim";2223;297;13059;187;111;4073;0
"2396";"ClusterHQ/flocker";2222;99;59275;167;51;18146;0
"2397";"jasny/bootstrap";2222;227;45108;437;29;92;7
"2398";"hrydgard/ppsspp";2221;177;423310;875;217;20025;27
"2399";"airbnb/airflow";2218;49;10117;455;178;2997;8
"2400";"indexzero/nconf";2218;260;474;147;43;300;0
"2401";"angular-ui/angular-google-maps";2217;188;96647;915;111;2010;0
"2402";"angular/batarang";2216;194;3591;300;16;278;0
"2403";"jpetazzo/pipework";2215;145;339;363;41;159;0
"2404";"fians/Waves";2215;89;596;319;19;320;27
"2405";"jp9000/OBS";2215;184;51088;622;58;2740;44
"2406";"thearn/webcam-pulse-detector";2215;154;5095;308;3;182;0
"2407";"java-native-access/jna";2213;256;265046;644;116;3080;0
"2408";"dmotz/oriDomi";2212;190;4642;207;5;685;0
"2409";"rickyrauch/Balloons.IO";2212;238;15751;507;15;352;0
"2410";"mrackwitz/MRProgress";2212;126;4334;260;26;411;8
"2411";"h2non/toxy";2211;34;257;67;7;228;0
"2412";"walkor/Workerman";2211;120;1907;745;22;724;19
"2413";"substack/node-optimist";2211;289;509;131;15;185;0
"2414";"jeffknupp/sandman";2210;140;11809;183;16;382;0
"2415";"octokit/octokit.rb";2209;328;14185;551;165;2060;39
"2416";"JedWatson/classnames";2209;72;129;83;22;176;0
"2417";"apex/apex";2209;14;3869;85;27;467;15
"2418";"cheeaun/life";2208;121;151;562;11;63;0
"2419";"facebook/fixed-data-table";2208;60;12141;294;40;308;11
"2420";"powmedia/backbone-forms";2207;237;3616;437;74;810;1
"2421";"nathancahill/Split.js";2207;30;207;95;3;141;26
"2422";"laverdet/node-fibers";2206;270;1828;141;17;191;0
"2423";"luvit/luvit";2206;237;13152;238;61;2687;0
"2424";"drupal/drupal";2205;377;220751;1035;116;31347;0
"2425";"scipy/scipy";2204;263;72523;1282;472;15218;7
"2426";"ryanb/letter_opener";2204;237;190;157;45;205;0
"2427";"go-sql-driver/mysql";2204;172;1161;513;42;643;9
"2428";"rui314/8cc";2203;212;2857;196;8;747;0
"2429";"MahApps/MahApps.Metro";2202;232;37410;1103;147;3664;16
"2430";"Yalantis/Phoenix";2201;63;710;644;8;71;1
"2431";"dfcb/BigVideo.js";2199;188;13711;454;16;129;0
"2432";"garand/sticky";2199;267;751;698;36;114;3
"2433";"samizdatco/arbor";2199;271;1221;550;1;12;0
"2434";"kumailht/gridforms";2198;135;175;206;10;49;5
"2435";"ThrivingKings/animo.js";2198;134;47;379;5;26;2
"2436";"openaphid/android-flip";2197;200;6795;1276;5;113;0
"2437";"voronianski/flux-comparison";2195;61;2790;159;25;218;0
"2438";"adambom/parallel.js";2195;163;805;165;13;132;1
"2439";"nikic/PHP-Parser";2193;257;3756;297;50;660;18
"2440";"activerecord-hackery/squeel";2193;259;1537;187;19;271;0
"2441";"linkedin/dustjs";2193;209;13061;383;46;877;11
"2442";"karan/joe";2192;63;119;97;8;96;0
"2443";"pudo/dataset";2191;156;458;122;39;421;0
"2444";"reactjs/reselect";2191;38;217;56;32;283;11
"2445";"yoavlt/LiquidFloatingActionButton";2191;30;1658;246;3;38;0
"2446";"Frege/frege";2190;182;104229;93;31;2861;13
"2447";"TransitApp/SVWebViewController";2189;265;1064;481;27;167;0
"2448";"twitter/recess";2188;205;2268;218;20;88;0
"2449";"kanaka/mal";2188;104;5294;436;51;1402;0
"2450";"eddiezane/lunchy";2187;261;434;104;23;91;0
"2451";"baidu-research/warp-ctc";2186;10;292;572;9;51;0
"2452";"vysheng/tg";2186;129;4941;581;74;1128;5
"2453";"nojhan/liquidprompt";2185;192;1725;241;62;707;0
"2454";"rlidwka/sinopia";2185;148;6938;301;32;633;0
"2455";"metafizzy/packery";2179;176;726;215;3;417;23
"2456";"benvanik/xenia";2179;167;20445;233;30;3332;1
"2457";"brendangregg/perf-tools";2178;89;1281;260;12;181;0
"2458";"thoughtbot/Argo";2177;78;1527;139;40;277;22
"2459";"gorilla/mux";2177;181;260;349;33;137;1
"2460";"google/tracing-framework";2175;176;34589;153;26;1192;0
"2461";"roughike/BottomBar";2173;1;18612;227;8;358;0
"2462";"travisjeffery/ClangFormat-Xcode";2172;115;24420;226;19;140;0
"2463";"jdan/cleaver";2171;181;5377;205;32;269;11
"2464";"http2/http2-spec";2171;163;30642;422;60;2086;0
"2465";"geeeeeeeeek/electronic-wechat";2168;5;746;259;12;105;3
"2466";"alohaeditor/Aloha-Editor";2168;302;99659;505;76;8953;0
"2467";"googlesamples/android-testing";2167;76;10891;535;17;79;0
"2468";"squizlabs/PHP_CodeSniffer";2167;229;117009;525;125;3466;43
"2469";"id-Software/DOOM-3-BFG";2166;173;12273;700;3;7;0
"2470";"hakimel/Meny";2165;190;439;488;7;77;0
"2471";"reactiveui/ReactiveUI";2165;302;80888;476;95;3456;31
"2472";"theDazzler/droidicon";2164;71;9987;243;2;164;0
"2473";"DisposaBoy/GoSublime";2164;239;2969;193;15;1606;0
"2474";"facebook/Haxl";2161;103;168;187;19;68;0
"2475";"aws/aws-sdk-js";2161;185;21444;356;66;2872;102
"2476";"rancher/os";2161;64;10560;188;27;982;51
"2477";"mycolorway/simditor";2161;115;5836;480;18;633;42
"2478";"domesticcatsoftware/DCIntrospect";2161;252;1358;285;12;75;0
"2479";"rhiever/Data-Analysis-and-Machine-Learning-Projects";2160;58;3284;358;6;62;0
"2480";"AliSoftware/OHHTTPStubs";2160;193;1647;229;39;495;38
"2481";"sproutcore/sproutcore";2160;288;36612;310;219;9615;0
"2482";"realpython/discover-flask";2159;94;435;193;2;145;0
"2483";"bitstadium/HockeyKit";2159;292;4654;458;39;649;0
"2484";"plamoni/SiriProxy";2159;227;4922;397;23;196;0
"2485";"madebysource/lesshat";2158;190;2722;312;15;174;19
"2486";"requirejs/r.js";2158;254;42668;566;64;1708;0
"2487";"brigade/scss-lint";2158;170;2307;285;84;1048;37
"2488";"mustache/mustache";2157;339;1585;198;64;735;1
"2489";"arunoda/meteor-up";2157;122;513;299;35;319;0
"2490";"omab/python-social-auth";2157;171;3721;946;245;1790;0
"2491";"pinterest/PINRemoteImage";2156;35;3028;171;29;356;12
"2492";"reduxframework/elusive-iconfont";2156;170;7104;267;12;376;0
"2493";"jonathanslenders/python-prompt-toolkit";2156;113;3428;107;45;992;0
"2494";"ai/easings.net";2152;209;3656;258;41;443;0
"2495";"ChrisRM/material-theme-jetbrains";2152;26;34891;100;8;84;1
"2496";"lecho/hellocharts-android";2152;76;6557;656;14;810;14
"2497";"deepstreamIO/deepstream.io";2151;72;5125;63;10;295;13
"2498";"nghialv/MaterialKit";2150;71;8725;252;10;108;7
"2499";"philipwalton/html-inspector";2150;167;1908;128;8;224;0
"2500";"CyberAgent/android-gpuimage";2150;181;1165;798;23;258;0


==> images2/dataset/owner-type-popularity.txt <==
      [,1] [,2]
[1,]  2150 2150
[2,]  2733 2623
[3,]  3622 3298
[4,]  5718 4834
[5,] 10052 8132
attr(,"class")
Organization 
   "integer" 
[1] "Organization" "User"        


==> images2/dataset/popularity-by-language.txt <==
     [,1]  [,2]   [,3] [,4]   [,5]  [,6]   [,7]   [,8]   [,9]  [,10]
[1,] 2186  2152 2161.0 2208 2150.0  2150 2156.0 2167.0 2156.0 2157.0
[2,] 2716  2526 2672.0 2826 2562.0  2750 2722.5 2672.5 2533.5 2674.0
[3,] 3458  3480 3549.0 3513 3224.5  3697 3434.0 3245.0 3099.0 3304.5
[4,] 4826  6261 5656.5 5442 4633.0  5948 5079.0 5043.5 4254.0 4907.0
[5,] 7923 11354 9830.0 9133 7478.0 10667 8144.0 8132.0 6660.0 8168.0
attr(,"class")
        C 
"integer" 
 [1] "C"           "CSS"         "Go"          "HTML"        "Java"       
 [6] "JavaScript"  "Objective-C" "PHP"         "Python"      "Ruby"       


==> images2/releases/releases-ratios.csv <==
"id","name","stargazers_count","releases_count","age_days","stargazers_after_releases","days_after_releases","stargazers_ratio","time_ratio","fs_ft_ratio","type"
1227,"mislav/will_paginate",4664,1,2953.8028873148146,10,7,0.002144082332761578,0.0023698263787545496,0.9047423693074046,"all"
43371,"eventmachine/eventmachine",3278,1,2779.8765924652776,8,7,0.0024405125076266015,0.002518097392874621,0.9691890847957038,"all"
18294,"activemerchant/active_merchant",3293,1,2869.072784525463,12,7,0.0036440935317339812,0.0024398126243973216,1.4935956537376058,"all"
3314,"spree/spree",7293,3,2940.0361111689813,86,21,0.011792129439188262,0.007142769410288037,1.6509183989901106,"all"
7050,"prawnpdf/prawn",3069,3,2914.7088415856483,14,21,0.004561746497230368,0.007204836277429228,0.6331506118357008,"all"
45547,"jquery/sizzle",4430,1,2772.790957615741,11,7,0.0024830699774266367,0.002524532179670385,0.9835762829336714,"all"
27,"rubinius/rubinius",2584,4,2997.911084537037,47,28,0.018188854489164085,0.009339836709774866,1.9474488745748662,"all"
4828,"mbleigh/acts-as-taggable-on",3605,1,2928.854633738426,10,7,0.0027739251040221915,0.0023900127781572808,1.1606319135083916,"all"
35219,"rmm5t/jquery-timeago",3306,1,2810.005851585648,9,7,0.0027223230490018148,0.0024910980153475463,1.0928205282287975,"all"
47087,"carrierwaveuploader/carrierwave",6575,5,2768.873479050926,43,35,0.006539923954372624,0.01264051978712902,0.5173777712077776,"all"
56125,"thoughtbot/clearance",2279,23,2741.8202148611113,121,154.00074074074075,0.05309346204475647,0.05616733726961079,0.9452729046046939,"all"
116252,"stubbornella/oocss",5059,1,2616.5169839930554,1,7,0.000197667523225934,0.0026753122730804255,0.07388577595778544,"all"
65252,"jekyll/jekyll",24521,14,2716.339152372685,1534,98,0.06255862322091268,0.036077969098372104,1.7339840568724094,"all"
75547,"showdownjs/showdown",3378,5,2691.7075169212962,84,35,0.02486678507992895,0.013002898635893425,1.912403209180317,"all"
84009,"jasmine/jasmine",10667,5,2672.6186661574075,212,35,0.019874378925658572,0.013095770243317843,1.5176181741428714,"all"
108278,"chef/chef",4163,1,2628.7480234027776,25,7,0.006005284650492433,0.002662864579519061,2.255197164993289,"all"
121828,"josevalim/inherited_resources",2540,1,2608.7274390277776,9,7,0.003543307086614173,0.0026833006374206592,1.320503203107424,"all"
7050,"prawnpdf/prawn",3069,1,2914.7088415856483,6,7,0.0019550342130987292,0.0024016120924764094,0.8140507866459009,"major"
45547,"jquery/sizzle",4430,1,2772.790957615741,11,7,0.0024830699774266367,0.002524532179670385,0.9835762829336714,"major"
182062,"thoughtbot/high_voltage",2276,1,2532.8225412847223,10,7,0.004393673110720563,0.0027637151383094506,1.5897706134099436,"all"
85670,"yui/yui3",3288,19,2669.8096132523146,130,133,0.03953771289537713,0.049816286277425514,0.7936704208578035,"all"
3314,"spree/spree",7293,1,2940.0361111689813,41,7,0.005621829151240916,0.0023809231367626794,2.3611972450672507,"major"
128818,"abraham/twitteroauth",3080,4,2599.0909595949074,41,24.00914351851852,0.013311688311688311,0.00923751568981663,1.441046354742652,"all"
184366,"opal/opal",3184,4,2530.281074849537,99,28,0.031092964824120602,0.011065964282906798,2.8097835876940973,"all"
56125,"thoughtbot/clearance",2279,1,2741.8202148611113,4,7,0.0017551557700745941,0.00255304850480672,0.6874745100886633,"major"
84009,"jasmine/jasmine",10667,1,2672.6186661574075,43,7,0.004031124027374144,0.0026191540486635687,1.5390939030222517,"major"
230589,"chriskacerguis/codeigniter-restserver",2801,1,2474.9886423958333,7,7,0.0024991074616208496,0.0028282958071370683,0.8836089405197548,"all"
203666,"fog/fog",3805,42,2506.3499722685187,278,277.2623611111111,0.07306176084099869,0.11062396081109079,0.6604514998858526,"all"
116252,"stubbornella/oocss",5059,2,2616.5169839930554,18,14,0.0035580154180668115,0.005350624546160851,0.6649719836200688,"major"
65252,"jekyll/jekyll",24521,3,2716.339152372685,485,21,0.01977896496880225,0.007730993378222593,2.5583989018173967,"major"
75547,"showdownjs/showdown",3378,1,2691.7075169212962,24,7,0.007104795737122558,0.002600579727178685,2.73200458454331,"major"
211588,"airblade/paper_trail",3875,2,2497.011881840278,25,14,0.0064516129032258064,0.005606701394501219,1.1506967197420634,"all"
213417,"major/MySQLTuner-perl",2623,2,2495.0613166319445,34,14,0.012962256957682043,0.005611084547973532,2.3101161365254104,"all"
85670,"yui/yui3",3288,1,2669.8096132523146,9,7,0.002737226277372263,0.002621909804075027,1.0439818612821878,"major"
309009,"mongodb/mongoid",3333,1,2384.96757599537,6,7,0.0018001800180018,0.002935050384103666,0.6133387105555793,"all"
237159,"expressjs/express",24132,28,2466.862092199074,1604,121.45356481481484,0.06646776064975965,0.049234031038413485,1.3500369408692134,"all"
244025,"tweepy/tweepy",3278,6,2457.4740808796296,71,35.924375,0.021659548505186088,0.014618414606896366,1.4816619371958437,"all"
248959,"loopj/jquery-tokeninput",2308,1,2451.6910595833333,4,7,0.0017331022530329288,0.0028551721362436487,0.6070044713006519,"all"
248523,"scrooloose/syntastic",6377,7,2452.4803997685185,213,49,0.033401285871099265,0.019979772317293525,1.6717550801211447,"all"
308770,"plataformatec/devise",14834,1,2385.1404379282408,43,7,0.0028987461237697182,0.0029348376677057544,0.9877023712986994,"all"
259691,"jquery/qunit",3416,13,2438.966521446759,98,91,0.028688524590163935,0.03731088524578031,0.7689049563199114,"all"
203666,"fog/fog",3805,1,2506.3499722685187,2,7,0.0005256241787122207,0.0027929060496145477,0.18819973510557678,"major"
271714,"wkhtmltopdf/wkhtmltopdf",3938,1,2425.0488261342593,63,7,0.015997968511934992,0.002886539819141957,5.542264965771542,"all"
274782,"sparkle-project/Sparkle",2625,9,2421.356467071759,90,59.31865740740741,0.03428571428571429,0.024498110135408428,1.3995248652327394,"all"
286066,"rvm/rvm",3284,1,2408.610076238426,9,7,0.0027405602923264312,0.002906240436780053,0.9429915906623383,"all"
317757,"Modernizr/Modernizr",17662,2,2375.8083657407406,138,14,0.007813384667648058,0.005892731165476394,1.3259360470106207,"all"
211588,"airblade/paper_trail",3875,2,2497.011881840278,22,14,0.00567741935483871,0.005606701394501219,1.012613113373016,"major"
313419,"rs/SDWebImage",13582,1,2379.9154015046297,67,7,0.004932999558238845,0.0029412810201465403,1.6771602320383088,"all"
244025,"tweepy/tweepy",3278,1,2457.4740808796296,19,7,0.005796217205613179,0.0028484532367862923,2.0348647928489916,"major"
321278,"npm/npm",8920,26,2371.927877037037,1280,168.16090277777778,0.14349775784753363,0.07089629680808039,2.0240515274865314,"all"
326688,"janl/mustache.js",9085,4,2366.664045949074,139,28,0.015299944964226748,0.011830999016496025,1.2932082018512514,"all"
356756,"technomancy/leiningen",4696,3,2339.3664636458334,56,21,0.01192504258943782,0.008976789368550715,1.3284307005371003,"all"
353561,"vakata/jstree",2538,4,2342.6109691319443,60,28,0.02364066193853428,0.011952475408401001,1.9778883562410876,"all"
355893,"github/markup",3181,2,2340.566352662037,19,14,0.005972964476579692,0.005981458284264036,0.9985799771091459,"all"
417389,"lostisland/faraday",3029,1,2299.891295462963,8,7,0.002641135688345989,0.003043622111101088,0.8677607113947887,"all"
364315,"nrk/predis",2575,4,2333.1328322685185,17,28,0.006601941747572815,0.012001031236946522,0.5501145374280834,"all"
374228,"restsharp/RestSharp",3300,3,2324.525342361111,37,21,0.011212121212121211,0.009034102411062329,1.2410885666285874,"all"
447184,"rspec/rspec-rails",2755,1,2286.915112349537,12,7,0.004355716878402904,0.0030608919247589917,1.4230221077622218,"all"
353561,"vakata/jstree",2538,1,2342.6109691319443,15,7,0.00591016548463357,0.0029881188521002503,1.9778883562410876,"major"
380961,"desandro/masonry",9787,5,2318.7309784375,206,35,0.021048329416573006,0.015094463448099138,1.3944403846447184,"all"
381979,"fullcalendar/fullcalendar",5323,14,2317.6394964930555,235,98,0.04414803682134135,0.0422844019306234,1.0440738145894943,"all"
401025,"github/hub",8218,3,2304.682059351852,175,21,0.02129471890971039,0.009111885917099494,2.337026506197627,"all"
326688,"janl/mustache.js",9085,1,2366.664045949074,31,7,0.0034122179416620803,0.0029577497541240063,1.1536533599248573,"major"
364315,"nrk/predis",2575,1,2333.1328322685185,9,7,0.003495145631067961,0.0030002578092366305,1.1649484322006471,"major"
447036,"mopidy/mopidy",2690,2,2287.0091171412037,30,14,0.011152416356877323,0.006121532220868544,1.8218341347380804,"all"
417862,"octokit/octokit.rb",2209,21,2299.706505601852,188,138.49412037037035,0.0851063829787234,0.060222519714151664,1.4131986403538723,"all"
451035,"plataformatec/simple_form",5933,1,2282.009636400463,38,7,0.006404854205292432,0.003067471709296319,2.087991288031051,"all"
448045,"sebastianbergmann/phpunit",5081,1,2286.056520949074,4,7,0.000787246604999016,0.0030620415269058594,0.2570986049932886,"all"
479586,"mathiasbynens/jquery-placeholder",3895,3,2259.716441990741,20,17.01443287037037,0.005134788189987163,0.0075294548263680275,0.6819601562659249,"all"
440826,"mleibman/SlickGrid",5622,1,2292.8402367939816,30,7,0.005336179295624333,0.00305298201229577,1.7478580856792054,"all"
321278,"npm/npm",8920,2,2371.927877037037,157,14,0.017600896860986547,0.0059023717101754835,2.9820041375305477,"major"
467461,"moxiecode/plupload",3547,1,2268.001578877315,7,7,0.0019734987313222443,0.0030864176044644006,0.6394140340787468,"all"
480804,"stacktracejs/stacktrace.js",2273,1,2258.929370034722,12,7,0.005279366476022877,0.00309881313371582,1.7036737125521126,"all"
506402,"petruisfan/node-supervisor",2660,2,2241.2528441435184,19,14,0.007142857142857143,0.006246506295165469,1.1434963490528156,"all"
380961,"desandro/masonry",9787,2,2318.7309784375,86,14,0.008787166649637274,0.006037785379239656,1.4553625373719148,"major"
486550,"h5bp/html5-boilerplate",33400,8,2254.8569646296296,924,56,0.027664670658682635,0.024835278192112842,1.1139263448020627,"all"
494159,"rails/jquery-ujs",2316,3,2249.764358136574,16,21,0.0069084628670120895,0.009334310913074378,0.7401149298911339,"all"
381979,"fullcalendar/fullcalendar",5323,2,2317.6394964930555,21,14,0.003945143715949653,0.006040628847231914,0.6531014925304497,"major"
480804,"stacktracejs/stacktrace.js",2273,1,2258.929370034722,12,7,0.005279366476022877,0.00309881313371582,1.7036737125521126,"major"
505380,"AutoMapper/AutoMapper",3348,7,2241.972413877315,162,49,0.04838709677419355,0.02185575509167767,2.2139293092929377,"all"
451035,"plataformatec/simple_form",5933,1,2282.009636400463,38,7,0.006404854205292432,0.003067471709296319,2.087991288031051,"major"
417862,"octokit/octokit.rb",2209,3,2299.706505601852,46,21,0.02082390221819828,0.009131600031937175,2.280422066819401,"major"
494159,"rails/jquery-ujs",2316,1,2249.764358136574,3,7,0.0012953367875647669,0.003111436971024793,0.4163146480637628,"major"
508845,"RestKit/RestKit",9402,3,2239.5579461226853,127,21,0.013507764305466921,0.009376850479067533,1.4405438516505151,"all"
521424,"happyworm/jPlayer",3537,3,2231.4122270717594,44,21,0.012439920836867402,0.009411080456235515,1.3218376885328893,"all"
519390,"emmetio/emmet",2797,1,2232.7005405555556,12,7,0.004290311047550947,0.0031352166906620685,1.3684256850026388,"all"
537800,"dropwizard/metrics",3842,1,2221.8286990393517,19,7,0.004945340968245705,0.0031505579179108532,1.5696714985404805,"all"
527644,"less/less.js",13428,10,2227.883237210648,471,70,0.035075960679177835,0.031419959013490005,1.116359211802859,"all"
560495,"jsdoc3/jsdoc",4429,1,2207.2637701273147,37,7,0.0083540302551366,0.0031713473010052807,2.634221188101495,"all"
569670,"bobthecow/mustache.php",2277,6,2201.194520439815,50,42,0.021958717610891524,0.019080549042802493,1.1508430685947544,"all"
597887,"doctrine/doctrine2",2982,2,2182.746865891204,34,14,0.011401743796109993,0.006413936594651288,1.7776514669038261,"all"
599070,"soffes/SSKeychain",3247,2,2181.9878541550925,63,14,0.019402525408068985,0.006416167703839519,3.0240053414530075,"all"
505380,"AutoMapper/AutoMapper",3348,2,2241.972413877315,59,14,0.01762246117084827,0.006244501454765048,2.822076557833282,"major"
486550,"h5bp/html5-boilerplate",33400,2,2254.8569646296296,336,14,0.010059880239520959,0.0062088195480282105,1.620256501530273,"major"
612230,"creationix/nvm",11734,12,2173.909522465278,1046,79.83636574074075,0.08914266234873018,0.036724787722629756,2.4273159322797286,"all"
622166,"FriendsOfPHP/Goutte",3837,2,2167.8445323958335,33,9.815717592592593,0.008600469116497263,0.004527869709247356,1.8994515453773677,"all"
648414,"jzaefferer/jquery-validation",6167,10,2154.0814879513887,155,70,0.025133776552618777,0.03249644936439828,0.7734314684900396,"all"
656494,"cakephp/cakephp",6357,8,2151.041186840278,190,56,0.029888312096901053,0.02603390411238936,1.148053398670905,"all"
712530,"kangax/fabric.js",5671,2,2118.717424212963,67,14,0.011814494798095574,0.006607771211019591,1.7879697133570362,"all"
666566,"thoughtbot/suspenders",2433,36,2145.044550613426,564,243.35466435185185,0.2318125770653514,0.11344970167741218,2.0433070659321553,"all"
527644,"less/less.js",13428,1,2227.883237210648,120,7,0.008936550491510277,0.003141995901349001,2.8442272912174746,"major"
734934,"pugjs/pug",10386,2,2105.6054140393517,94,14,0.009050645099171962,0.00664891907413112,1.3612205229546577,"all"
666566,"thoughtbot/suspenders",2433,1,2145.044550613426,0,7,0,0.0032633354855022404,0,"major"
667006,"videojs/video.js",11984,18,2144.86967275463,1055,126,0.08803404539385848,0.05874482799608973,1.4985837629777101,"all"
656494,"cakephp/cakephp",6357,1,2151.041186840278,54,7,0.008494572911750826,0.00325423801404867,2.6103108853991106,"major"
691146,"tweenjs/tween.js",2944,3,2131.051484085648,13,7.289027777777778,0.004415760869565217,0.003420390277856294,1.2910108235755964,"all"
718309,"kiwi-bdd/Kiwi",3159,1,2115.389535613426,17,7,0.0053814498258942705,0.003309083212407082,1.6262660925893473,"all"
801795,"magicalpanda/MagicalRecord",9096,1,2070.6522519444443,65,7,0.0071459982409850485,0.003380577300426306,2.113839621440961,"all"
745502,"senchalabs/jQTouch",2899,1,2099.7861949421294,2,7,0.0006898930665746809,0.0033336727409968145,0.20694684816854378,"all"
714074,"pouchdb/pouchdb",5981,16,2117.877275162037,656,112,0.10968065540879451,0.0528831397897836,2.074019353706822,"all"
715082,"reactiveui/ReactiveUI",2165,13,2117.4269539351853,156,91,0.0720554272517321,0.04297668915136778,1.6766165257157521,"all"
721040,"stig/json-framework",3698,2,2113.733221388889,6,14,0.0016224986479177934,0.0066233523977074545,0.24496637812588531,"all"
757363,"knockout/knockout",7299,6,2093.3118171875,200,42,0.02740101383751199,0.02006390049258391,1.3656872873567156,"all"
622166,"FriendsOfPHP/Goutte",3837,1,2167.8445323958335,18,7,0.004691164972634871,0.0032290138408882212,1.4528166194990508,"major"
774606,"bmatzelle/gow",4561,5,2084.0727256018517,681,28.096782407407407,0.1493093619820215,0.013481670798840975,11.074989458640221,"all"
745502,"senchalabs/jQTouch",2899,1,2099.7861949421294,2,7,0.0006898930665746809,0.0033336727409968145,0.20694684816854378,"major"
827590,"beetbox/beets",4580,1,2057.680896875,5,7,0.001091703056768559,0.003401888023857781,0.3209109321389582,"all"
790359,"sequelize/sequelize",6103,12,2076.351731076389,635,75.96293981481482,0.1040471899066033,0.03658481300537425,2.8439995003205003,"all"
800115,"epeli/underscore.string",2972,4,2071.317201585648,51,28,0.017160161507402422,0.013517968169513226,1.2694334897239479,"all"
802006,"johndyer/mediaelement",3929,2,2070.545203472222,61,14,0.015525579027742428,0.006761504156742174,2.296172370501501,"all"
667006,"videojs/video.js",11984,2,2144.86967275463,149,14,0.01243324432576769,0.006527203110676637,1.9048349063062646,"major"
721040,"stig/json-framework",3698,1,2113.733221388889,5,7,0.0013520822065981612,0.0033116761988537273,0.4082772968764755,"major"
757363,"knockout/knockout",7299,1,2093.3118171875,46,7,0.0063022331826277575,0.0033439834154306517,1.8846484565522674,"major"
812610,"guard/guard",4868,32,2064.9660006597223,378,220.31020833333332,0.07764995891536565,0.10668950881658482,0.727812507309013,"all"
902930,"fiorix/freegeoip",2357,1,2025.4878797337963,14,7,0.005939753924480272,0.0034559574856206934,1.7186999403765773,"all"
847885,"mathjax/MathJax",2894,2,2048.506657974537,68,14,0.023496890117484452,0.0068342467648323454,3.4381097033830716,"all"
817345,"tj/git-extras",7961,5,2062.962129259259,207,35,0.026001758573043588,0.01696589554582242,1.5325898065808914,"all"
714074,"pouchdb/pouchdb",5981,5,2117.877275162037,217,35,0.03628155826784819,0.016525981184307374,2.1954253646555144,"major"
715082,"reactiveui/ReactiveUI",2165,1,2117.4269539351853,18,7,0.008314087759815243,0.003305899165489829,2.5149247885736283,"major"
849558,"soffes/sstoolkit",3226,2,2047.847880289352,5,14,0.0015499070055796653,0.006836445292031096,0.22671241257299532,"all"
908893,"NodeRedis/node_redis",5849,1,2022.5642545601852,28,7,0.004787143101384852,0.0034609530867646915,1.3831863597607694,"all"
924303,"madrobby/zepto",10333,1,2016.3191611689815,45,7,0.004354979192877189,0.0034716726075953567,1.2544325704415002,"all"
858127,"pydata/pandas",5956,6,2043.5834210532407,218,42,0.036601746138347886,0.02055213384846979,1.7809219426173146,"all"
951918,"fpillet/NSLogger",3352,1,2005.898999525463,18,7,0.0053699284009546535,0.003489707109707914,1.53879057242833,"all"
1007362,"twitter/finagle",4452,1,1986.6859228240742,6,7,0.0013477088948787063,0.0035234557810977485,0.38249632707433084,"all"
865250,"presidentbeef/brakeman",3228,28,2040.6509358333333,190,195.14967592592592,0.05885997521685254,0.09563109128520961,0.6154899460606268,"all"
908893,"NodeRedis/node_redis",5849,1,2022.5642545601852,28,7,0.004787143101384852,0.0034609530867646915,1.3831863597607694,"major"
1046208,"functional-koans/clojure-koans",2398,1,1972.685147951389,15,7,0.006255212677231026,0.003548462869135209,1.76279502080727,"all"
873328,"getsentry/sentry",8758,4,2036.729763761574,280,28,0.03197076958209637,0.01374752826721973,2.3255649277935304,"all"
901662,"libgit2/libgit2",5554,7,2025.9721697916666,165,49,0.029708318329132156,0.024185919594857382,1.2283311458394575,"all"
800115,"epeli/underscore.string",2972,1,2071.317201585648,19,7,0.00639300134589502,0.0033794920423783066,1.891704808216079,"major"
914603,"es-shims/es5-shim",4787,5,2020.4052480671296,132,35,0.027574681428869856,0.017323257318542215,1.591772316361939,"all"
919161,"arduino/Arduino",5331,1,2018.8521700810186,31,7,0.005815044081785781,0.003467316777195768,1.6771020519471442,"all"
812610,"guard/guard",4868,2,2064.9660006597223,17,14,0.003492193919474117,0.006779772643001014,0.5150901222446191,"major"
873328,"getsentry/sentry",8758,1,2036.729763761574,79,7,0.009020324274948619,0.0034368820668049323,2.624566132795556,"major"
1157388,"tmuxinator/tmuxinator",4978,1,1934.699958726852,21,7,0.004218561671353958,0.0036181320873167424,1.1659501559221688,"all"
817345,"tj/git-extras",7961,3,2062.962129259259,153,21,0.01921869111920613,0.010179537327493451,1.8879729501358808,"major"
926544,"slimphp/Slim",6559,8,2015.5975878703703,302,56,0.04604360420795853,0.027783323584529684,1.657238885328915,"all"
849558,"soffes/sstoolkit",3226,1,2047.847880289352,3,7,0.0009299442033477991,0.003418222646015548,0.27205489508759434,"major"
931033,"Respect/Validation",2982,6,2013.9794353125,160,42,0.05365526492287056,0.020854234786902404,2.5728714321644155,"all"
958314,"remy/nodemon",7185,5,2003.115775613426,222,29.980995370370373,0.030897703549060542,0.014967180497187746,2.0643636625392507,"all"
1021040,"sj26/mailcatcher",3197,1,1981.5480655555555,14,7,0.004379105411323116,0.003532591574071886,1.2396296938101692,"all"
1049095,"kivy/kivy",4171,2,1971.7572363310185,91,14,0.021817309997602494,0.007100265561114786,3.0727456332178424,"all"
979480,"coleifer/peewee",2677,7,1994.8087121064814,108,49,0.040343668285394096,0.02456375877176559,1.642406142327308,"all"
865250,"presidentbeef/brakeman",3228,3,2040.6509358333333,55,21,0.01703841387856258,0.010290833984022018,1.6556883441144943,"major"
1238771,"kriswallsmith/assetic",3245,1,1903.8687685185184,4,7,0.0012326656394453005,0.0036767240031186595,0.33526194470940235,"all"
1062572,"philsquared/Catch",2919,2,1966.844123113426,57,14,0.019527235354573486,0.0071180017956067754,2.7433591498425414,"all"
1073722,"OpenKinect/libfreenect",2270,4,1963.413386238426,19,28,0.008370044052863436,0.014260878629152748,0.5869234477427642,"all"
1200050,"ariya/phantomjs",17457,1,1918.2628217708334,86,7,0.004926390559660881,0.0036491349988934207,1.3500159794457538,"all"
1205958,"seajs/seajs",5303,9,1915.9827141435185,105,49.003240740740736,0.01980011314350368,0.02557603488747869,0.7741666458703987,"all"
1211978,"metafizzy/isotope",6831,3,1913.3872402430557,95,21,0.0139071878202313,0.010975300534215119,1.2671350344235335,"all"
1223029,"tj/n",4068,1,1908.9893315277777,54,7,0.01327433628318584,0.003666861770462515,3.6200809068162663,"all"
1234714,"elixir-lang/elixir",6584,11,1905.2456086689815,619,77,0.09401579586877279,0.04041473689777601,2.3262750938246586,"all"
1238201,"Cocoanetics/DTCoreText",4164,4,1903.9831507060185,33,23.78324074074074,0.00792507204610951,0.01249130840885942,0.6344469119414807,"all"
926544,"slimphp/Slim",6559,1,2015.5975878703703,58,7,0.008842811404177467,0.0034729154480662105,2.546221333750386,"major"
931033,"Respect/Validation",2982,1,2013.9794353125,17,7,0.005700871898054996,0.0034757057978170676,1.6402055380048146,"major"
1272129,"dropwizard/dropwizard",4247,2,1894.7815253356482,148,14,0.03484812809041676,0.007388714642190736,4.716399235589423,"all"
1254497,"codemirror/CodeMirror",8790,39,1900.037147962963,1497,250.70179398148147,0.17030716723549488,0.13194573287699127,1.290736452949689,"all"
1272666,"jshint/jshint",6186,7,1894.672772662037,220,44.38268518518518,0.035564177174264466,0.023424987061394776,1.5182154457995631,"all"
1280658,"CreateJS/EaselJS",5101,2,1892.5428171759258,34,14,0.006665359733385611,0.007397454827939355,0.9010341919508987,"all"
1385122,"matplotlib/matplotlib",3437,2,1864.4728986805555,55,14,0.016002327611288916,0.007508824617352967,2.131136153361124,"all"
1295612,"flot/flot",4912,8,1887.9506417708333,41,52.855636574074076,0.008346905537459284,0.027996302130280957,0.29814314399869346,"all"
1305114,"roots/sage",6954,6,1885.476024849537,204,42,0.029335634167385678,0.0222755417976485,1.3169436880086334,"all"
1254497,"codemirror/CodeMirror",8790,1,1900.037147962963,40,7,0.004550625711035267,0.003684138495662954,1.2351939853489113,"major"
1333863,"amatsuda/kaminari",5655,16,1877.2711048148149,98,54.25039351851852,0.01732979664014147,0.028898539683148268,0.5996772442535243,"all"
1205958,"seajs/seajs",5303,3,1915.9827141435185,48,21,0.00905148029417311,0.010960432912562788,0.8258323705260175,"major"
1337658,"scottjehl/Respond",9918,3,1876.080550162037,122,21,0.012300867110304496,0.011193549231234357,1.098924644560484,"all"
1211978,"metafizzy/isotope",6831,1,1913.3872402430557,45,7,0.006587615283267457,0.0036584335114050394,1.8006655752334422,"major"
1376664,"Seldaek/monolog",4544,14,1866.5212326041667,320,98,0.07042253521126761,0.052504090651715005,1.3412771145474036,"all"
1380117,"getlantern/lantern",12420,2,1865.6840360648148,308,14,0.024798711755233495,0.0075039501487773,3.3047543311937138,"all"
1234714,"elixir-lang/elixir",6584,1,1905.2456086689815,160,7,0.024301336573511544,0.00367406699070691,6.614287827352826,"major"
1305114,"roots/sage",6954,2,1885.476024849537,115,14,0.016537244751222317,0.007425180599216166,2.2271841782498947,"major"
1529160,"ether/etherpad-lite",5368,2,1829.1032580092592,79,14,0.014716840536512668,0.007654023871368081,1.9227586409241466,"all"
1534303,"easymotion/vim-easymotion",2389,1,1827.7304026273148,34,7,0.014231896190874843,0.0038298865029206073,3.7160099078711175,"all"
1390248,"saltstack/salt",6368,16,1862.806071076389,308,98.00407407407408,0.04836683417085427,0.05261099134030855,0.919329458325516,"all"
1413492,"defunkt/jquery-pjax",13185,2,1857.5369409722223,79,14,0.005991657186196435,0.00753686222394721,0.7949803257858257,"all"
1418150,"bjorn/tiled",3811,16,1856.013652800926,118,112,0.030963001836788243,0.06034438369080952,0.513104947685528,"all"
1420053,"guzzle/guzzle",6611,8,1855.5371827199074,346,55.57804398148148,0.05233701406746332,0.029952535847335246,1.7473316561315302,"all"
1580851,"dimsemenov/PhotoSwipe",10784,1,1817.4104253935186,51,7,0.0047292284866468845,0.003851634117529787,1.2278498793857229,"all"
1460385,"scipy/scipy",2204,2,1845.8660658333333,31,14,0.014065335753176044,0.007584515615264627,1.854480426524285,"all"
1451060,"JakeWharton/ActionBarSherlock",7209,13,1847.9226968981482,278,91,0.038562907476765156,0.049244484172822324,0.7830909009307432,"all"
1488139,"thumbor/thumbor",3784,19,1838.9221829398148,326,122.25645833333334,0.08615221987315011,0.06648267091861745,1.2958597884644327,"all"
1523106,"vmg/redcarpet",3379,4,1830.7312090393518,55,28,0.016277005031074283,0.01529443528451813,1.0642436107170798,"all"
1530104,"addyosmani/essential-js-design-patterns",2469,1,1828.8858698842594,6,7,0.002430133657351154,0.0038274668284484004,0.6349195868370975,"all"
1545869,"cujojs/when",2897,15,1825.1571672222221,265,105,0.09147393855712806,0.05752929220873816,1.5900410911579757,"all"
1380117,"getlantern/lantern",12420,1,1865.6840360648148,27,7,0.002173913043478261,0.00375197507438865,0.5794049801443524,"major"
1523106,"vmg/redcarpet",3379,1,1830.7312090393518,11,7,0.0032554010062148565,0.0038236088211295325,0.8513948885736639,"major"
1548202,"piwik/piwik",5263,16,1824.7635344791668,616,112,0.11704351130533916,0.06137781574639347,1.9069351015837768,"all"
1548802,"activerecord-hackery/ransack",2614,5,1824.6279949189816,70,35,0.026778882938026015,0.019181992218394135,1.3960428423251583,"all"
1534303,"easymotion/vim-easymotion",2389,1,1827.7304026273148,34,7,0.014231896190874843,0.0038298865029206073,3.7160099078711175,"major"
1549138,"CocoaLumberjack/CocoaLumberjack",6945,6,1824.5409554166667,207,40.03079861111111,0.029805615550755938,0.021940202817737987,1.3584931642773603,"all"
1706871,"davatron5000/FitText.js",5822,1,1789.0140694097222,22,7,0.0037787701820680177,0.003912769675595464,0.9657532886836602,"all"
1545869,"cujojs/when",2897,1,1825.1571672222221,20,7,0.0069036934760096655,0.003835286147249211,1.8000465182920482,"major"
1713774,"TTTAttributedLabel/TTTAttributedLabel",5716,1,1787.6670306134258,26,7,0.004548635409377187,0.00391571801690497,1.1616350793749144,"all"
1549138,"CocoaLumberjack/CocoaLumberjack",6945,1,1824.5409554166667,38,7,0.005471562275017999,0.003836581458595663,1.4261556372690187,"major"
1607357,"visionmedia/superagent",7029,8,1811.5471359606481,563,56,0.08009674206857305,0.030912803143984258,2.5910539945375404,"all"
1778471,"Runscope/httpbin",2705,1,1773.7671033912036,5,7,0.0018484288354898336,0.003946403102536372,0.46838318019308256,"all"
1420053,"guzzle/guzzle",6611,2,1855.5371827199074,137,14,0.02072303736197247,0.007544984886521293,2.7465975974309838,"major"
1631024,"harvesthq/chosen",19212,10,1806.020657337963,591,66.82269675925926,0.03076202373516552,0.036999962590546734,0.8314068875038547,"all"
1631570,"nikic/PHP-Parser",2193,6,1805.9413287847221,118,42,0.053807569539443684,0.023256569485711472,2.3136503245890303,"all"
1644196,"JuliaLang/julia",6887,3,1803.3581892592592,172,21,0.02497458980688253,0.011644941157599913,2.144672907220592,"all"
1451060,"JakeWharton/ActionBarSherlock",7209,4,1847.9226968981482,59,23.474942129629632,0.00818421417672354,0.01270342215560952,0.6442527121016436,"major"
1488139,"thumbor/thumbor",3784,3,1838.9221829398148,54,21,0.01427061310782241,0.011419732816767754,1.249645095625063,"major"
1661758,"restify/node-restify",4816,1,1798.7627711458333,20,7,0.004152823920265781,0.003891563752757078,1.0671350089854257,"all"
1653882,"thoughtbot/bourbon",7116,7,1800.9974252777777,134,42.00431712962963,0.01883080382237212,0.023322807984109732,0.8073986560795724,"all"
1725199,"github/linguist",3741,7,1784.697785011574,135,49,0.03608660785886127,0.027455628852972563,1.3143610023324688,"all"
1786438,"visionmedia/move.js",3386,1,1771.4451210648149,14,7,0.004134672179562906,0.003951575985482578,1.0463349799555905,"all"
1760686,"jquery-boilerplate/jquery-boilerplate",2362,6,1777.117717662037,30,35.00810185185185,0.012701100762066046,0.01969937134941643,0.644746501641145,"all"
1762028,"zwaldowski/BlocksKit",5007,2,1776.8966485069445,39,14,0.007789095266626723,0.007878905062803535,0.9886012338693093,"all"
1631570,"nikic/PHP-Parser",2193,2,1805.9413287847221,67,14,0.030551755585955312,0.007752189828570491,3.941048434257585,"major"
1790564,"handsontable/handsontable",6270,21,1770.7074369675927,795,140.00288194444445,0.12679425837320574,0.07906607213679805,1.6036493902698192,"all"
1801829,"emberjs/ember.js",15959,11,1768.6651138078703,775,77,0.04856193997117614,0.04353565827632675,1.1154520660500156,"all"
1631024,"harvesthq/chosen",19212,1,1806.020657337963,82,7,0.004268165729752238,0.003875924658756592,1.1011993538392146,"major"
1760686,"jquery-boilerplate/jquery-boilerplate",2362,1,1777.117717662037,4,7,0.001693480101608806,0.003938962473014533,0.4299304990110166,"major"
1828795,"AFNetworking/AFNetworking",24039,7,1762.7560389814814,896,49,0.037272765090061985,0.027797380304714285,1.340873301062141,"all"
1661758,"restify/node-restify",4816,2,1798.7627711458333,42,14,0.00872093023255814,0.007783127505514156,1.1204917594346968,"major"
1834942,"kif-framework/KIF",4062,5,1761.6136834027777,112,35,0.027572624322993598,0.019868147216246135,1.387780351277422,"all"
1871273,"jverkoey/nimbus",5814,1,1754.0248564583333,20,7,0.0034399724802201583,0.003990821438034898,0.8619710336912542,"all"
1951148,"kennethreitz/legit",3912,1,1738.4025877893519,2,7,0.0005112474437627812,0.004026685216168243,0.12696483989113,"all"
1844251,"tastejs/todomvc",16411,3,1759.8200558449073,298,21,0.018158552190603864,0.011933038227546332,1.5217040157205313,"all"
1828795,"AFNetworking/AFNetworking",24039,1,1762.7560389814814,248,7,0.010316568908856441,0.003971054329244898,2.597942020807898,"major"
1801829,"emberjs/ember.js",15959,1,1768.6651138078703,77,7,0.004824863713265242,0.003957787116029705,1.2190811612185333,"major"
1725199,"github/linguist",3741,1,1784.697785011574,17,7,0.0045442395081529,0.003922232693281795,1.1585848835375094,"major"
2003641,"swagger-api/swagger-core",3251,1,1727.6625416435186,11,7,0.003383574284835435,0.004051717179294127,0.8350963641112056,"all"
1834942,"kif-framework/KIF",4062,3,1761.6136834027777,34,14.944085648148148,0.008370260955194485,0.008483179819131385,0.9866890875421215,"major"
1861458,"hakimel/reveal.js",27061,16,1755.8632379398148,1142,109.23929398148148,0.042200953401574225,0.062214010534017365,0.678319128430076,"all"
2056312,"niklasvh/html2canvas",6036,2,1717.6053537962962,11,14,0.0018223989396951624,0.008150882837583636,0.22358301254093604,"all"
2162719,"xdissent/ievms",9309,2,1696.7523907060186,50,14,0.005371146202599634,0.008251056592986205,0.6509646542923202,"all"
1861575,"CSSLint/csslint",3119,9,1755.847649212963,43,63,0.013786470022443091,0.035880106128933775,0.3842371584103443,"all"
2139017,"rbenv/rbenv",8045,4,1700.7817935648147,124,28,0.015413300186451212,0.01646301724650544,0.9362378691380494,"all"
1653882,"thoughtbot/bourbon",7116,2,1800.9974252777777,39,14,0.0054806070826306915,0.00777347030234688,0.705039946055502,"major"
1762028,"zwaldowski/BlocksKit",5007,1,1776.8966485069445,16,7,0.003195526263231476,0.003939452531401768,0.8111599867645615,"major"
1963063,"Automattic/kue",4043,4,1735.7085676967592,106,28,0.02621815483551818,0.016131740386092167,1.6252527134717543,"all"
2019626,"seatgeek/fuzzywuzzy",2283,6,1724.8378537152778,73,42,0.0319754708716601,0.024350114945316487,1.313154822614514,"all"
2030956,"devongovett/pdfkit",2235,2,1722.0185424074075,37,14,0.016554809843400447,0.008129993757458496,2.03626353688316,"all"
2034023,"testem/testem",2338,10,1721.4982965277777,83,67.30677083333333,0.035500427715996576,0.03909778532403403,0.9079907575781254,"all"
2055965,"swagger-api/swagger-ui",4572,2,1717.6952603009258,47,14,0.010279965004374452,0.00815045620929717,1.261274797433813,"all"
2087064,"SignalR/SignalR",5614,6,1711.4898664236111,93,42,0.016565728535803348,0.024540022599002974,0.6750494409274256,"all"
2088939,"sockjs/sockjs-client",3819,1,1711.0597291666666,22,7,0.005760670332547788,0.004091031938089732,1.4081215741468098,"all"
2201052,"woothemes/FlexSlider",4264,2,1689.2465137268518,40,14,0.009380863039399626,0.008287718746929896,1.1318992989324927,"all"
2160835,"paularmstrong/swig",2417,18,1697.0291455787037,70,98.06436342592593,0.028961522548613984,0.05778590407914592,0.5011866303752401,"all"
2055965,"swagger-api/swagger-ui",4572,1,1717.6952603009258,8,7,0.0017497812773403325,0.004075228104648585,0.4293701438072556,"major"
2034023,"testem/testem",2338,1,1721.4982965277777,10,7,0.00427715996578272,0.004066225342260772,1.0518747992959658,"major"
1861458,"hakimel/reveal.js",27061,3,1755.8632379398148,149,21,0.0055060788588743945,0.011959929193938628,0.46037721207119786,"major"
2179920,"woothemes/woocommerce",2626,4,1693.0184346643518,68,28,0.025894897182025894,0.016538508634462164,1.5657335104609935,"all"
2139017,"rbenv/rbenv",8045,1,1700.7817935648147,116,7,0.014418893722809198,0.00411575431162636,3.5033417038714108,"major"
2160835,"paularmstrong/swig",2417,1,1697.0291455787037,10,7,0.004137360364087712,0.004124855497171165,1.0030315890884234,"major"
2269353,"desandro/imagesloaded",5085,3,1676.9227825,83,21,0.01632251720747296,0.012522937978511244,1.3034095701409374,"all"
2469037,"kemayo/sublime-text-git",2366,1,1643.9525092939814,4,7,0.0016906170752324597,0.0042580305455455335,0.39704202615480766,"all"
2088939,"sockjs/sockjs-client",3819,1,1711.0597291666666,22,7,0.005760670332547788,0.004091031938089732,1.4081215741468098,"major"
2336578,"twbs/bootstrap-sass",10561,2,1664.8601939583334,155,14,0.014676640469652495,0.008409114501508936,1.7453253213544555,"all"
2203645,"CocoaPods/CocoaPods",7564,33,1688.643541597222,630,207.29753472222222,0.08328926493918562,0.12275979483873048,0.6784734778076382,"all"
2469037,"kemayo/sublime-text-git",2366,1,1643.9525092939814,4,7,0.0016906170752324597,0.0042580305455455335,0.39704202615480766,"major"
2269353,"desandro/imagesloaded",5085,1,1676.9227825,30,7,0.0058997050147492625,0.004174312659503748,1.4133356784660767,"major"
2206953,"tj/commander.js",5327,6,1687.7526099074073,158,41.777824074074076,0.029660221513046744,0.024753523608158468,1.1982221999001017,"all"
2207789,"chrippa/livestreamer",2558,8,1687.5418138310185,121,56,0.04730258014073495,0.03318436292424073,1.4254478908854102,"all"
2278524,"github/hubot",10256,1,1675.2962213773149,33,7,0.003217628705148206,0.004178365539585038,0.7700687445042818,"all"
2302803,"MrSwitch/hello.js",3671,7,1670.9405825925926,89,44.91978009259259,0.024244075183873604,0.026882930823845394,0.9018389900541982,"all"
2087064,"SignalR/SignalR",5614,2,1711.4898664236111,25,14,0.004453152832205202,0.008180007533000992,0.5443947104253433,"major"
2328523,"n1k0/casperjs",5466,3,1666.0667069097221,9,21,0.001646542261251372,0.012604537329091416,0.13063091633289337,"all"
2360755,"wp-cli/wp-cli",2684,12,1661.1157954050925,163,84,0.06073025335320417,0.05056841927116533,1.2009521798090539,"all"
2499845,"mroth/lolcommits",3360,6,1639.008687002315,17,42,0.00505952380952381,0.025625245511551507,0.19744293990248976,"all"
2677676,"mailpile/Mailpile",6397,2,1610.6196250578703,212,14,0.033140534625605754,0.008692306850226648,3.8126282466364643,"all"
2560988,"karma-runner/karma",6711,4,1629.3207358101852,123,28,0.018328118015198926,0.017185075586776292,1.066513668947851,"all"
2620608,"umdjs/umd",3492,1,1620.0206647106481,29,7,0.008304696449026346,0.004320932536530495,1.9219685516531173,"all"
2561582,"daneden/animate.css",30749,6,1629.2290248726852,1118,42,0.036358905980682296,0.025779064427901448,1.4104044032463015,"all"
2561582,"daneden/animate.css",30749,1,1629.2290248726852,106,7,0.003447266577774887,0.004296510737983574,0.8023409664263397,"major"
2587583,"lokesh/lightbox2",2682,2,1624.812114861111,36,14,0.013422818791946308,0.008616380855331522,1.5578256134814104,"all"
2302803,"MrSwitch/hello.js",3671,1,1670.9405825925926,7,7,0.0019068373740125306,0.004189257279956037,0.45517313609168963,"major"
2687166,"maraujop/django-crispy-forms",2314,2,1609.1187678703704,16,14,0.006914433880726016,0.00870041433829565,0.7947246661910707,"all"
2782458,"jasny/bootstrap",2222,1,1594.8206490277778,17,7,0.00765076507650765,0.004389208281362099,1.7430854464107126,"all"
2802565,"doorkeeper-gem/doorkeeper",2918,1,1592.0669819212962,9,7,0.003084304318026045,0.004396799933349817,0.701488438132364,"all"
2573058,"zurb/foundation-sites",22974,8,1627.6887010532407,1217,56,0.052972925916253154,0.03440461309571275,1.5397041602788508,"all"
2620608,"umdjs/umd",3492,1,1620.0206647106481,29,7,0.008304696449026346,0.004320932536530495,1.9219685516531173,"major"
2884111,"magento/magento2",3269,1,1579.9639073148148,77,7,0.023554603854389723,0.0044304809544014594,5.316489134433455,"all"
2579314,"fzaninotto/Faker",8132,6,1626.7003814120371,180,42,0.022134776192818496,0.02581913699653923,0.8573011636982839,"all"
2888818,"scala/scala",5859,1,1579.399381863426,39,7,0.006656426011264721,0.004432064543257688,1.5018793039444471,"all"
2744972,"websockets/ws",3314,1,1600.6704811805555,25,7,0.007543753771876886,0.004373167420965515,1.7250091399911152,"all"
2584777,"MahApps/MahApps.Metro",2202,3,1625.4326515162038,45,21,0.020435967302452316,0.01291963710733336,1.5817756437487385,"all"
2584777,"MahApps/MahApps.Metro",2202,1,1625.4326515162038,17,7,0.007720254314259764,0.0043065457024444535,1.7926790629152372,"major"
2609298,"suitcss/suit",2505,6,1621.7089092824074,166,42,0.06626746506986028,0.02589860594561613,2.5587271071274555,"all"
2579314,"fzaninotto/Faker",8132,1,1626.7003814120371,2,7,0.00024594195769798326,0.004303189499423205,0.05715341091321892,"major"
2609642,"feathersjs/feathers",3152,5,1621.6618388773147,53,35,0.01681472081218274,0.02158279806610649,0.7790797449283691,"all"
2744972,"websockets/ws",3314,1,1600.6704811805555,25,7,0.007543753771876886,0.004373167420965515,1.7250091399911152,"major"
2609298,"suitcss/suit",2505,1,1621.7089092824074,19,7,0.007584830339321357,0.0043164343242693545,1.7571981338104214,"major"
2616595,"shutterstock/rickshaw",5674,1,1620.691046886574,15,7,0.0026436376454000705,0.004319145227245711,0.6120742661588854,"all"
2573058,"zurb/foundation-sites",22974,2,1627.6887010532407,710,14,0.03090450073996692,0.008601153273928188,3.5930647618668337,"major"
2328523,"n1k0/casperjs",5466,1,1666.0667069097221,1,7,0.00018294914013904133,0.004201512443030472,0.04354363877763112,"major"
2915478,"ViewDeck/ViewDeck",4660,1,1575.2142877777778,11,7,0.0023605150214592273,0.0044438398345632065,0.5311881411880919,"all"
2699935,"squizlabs/PHP_CodeSniffer",2167,8,1607.4395117939814,168,56,0.07752653437932626,0.034838013865604964,2.2253431173889915,"all"
2715669,"makeusabrew/bootbox",3367,8,1604.982957800926,108,56,0.032076032076032074,0.03489133621501417,0.9193122292126309,"all"
2717549,"Sylius/Sylius",2224,3,1604.6898040972221,39,21,0.01753597122302158,0.0130866413847593,1.3399902012630964,"all"
2945088,"revel/revel",6532,4,1571.4355508564815,188,28,0.02878138395590937,0.017818102679896176,1.6152889268273694,"all"
2729639,"geocoder-php/Geocoder",2589,13,1602.6959340625,304,91,0.11741985322518347,0.05677932917027746,2.068003531233155,"all"
2851354,"kneath/kss",3764,1,1584.8573219907407,12,7,0.003188097768331562,0.004416801375664084,0.721811441623231,"all"
2884111,"magento/magento2",3269,1,1579.9639073148148,77,7,0.023554603854389723,0.0044304809544014594,5.316489134433455,"major"
2715669,"makeusabrew/bootbox",3367,2,1604.982957800926,19,14,0.005643005643005643,0.008722834053753542,0.6469234205570366,"major"
2925780,"jamesflorentino/nanoScrollerJS",2276,1,1573.9508630555556,13,7,0.0057117750439367315,0.004447406945354508,1.2842933228547717,"all"
2931111,"chaijs/chai",2792,12,1573.2721956712962,210,79.83094907407408,0.07521489971346705,0.05074198177131783,1.4823011850905412,"all"
2609642,"feathersjs/feathers",3152,2,1621.6618388773147,32,14,0.01015228426395939,0.008633119226442595,1.1759694263069722,"major"
2960985,"gka/chroma.js",2858,3,1568.587160613426,45,21,0.015745276417074877,0.01338784386822824,1.1760875441968104,"all"
3022431,"addyosmani/backbone-fundamentals",9640,1,1559.7415340162038,12,7,0.0012448132780082987,0.004487923061185391,0.277369567400629,"all"
2729639,"geocoder-php/Geocoder",2589,2,1602.6959340625,66,14,0.02549246813441483,0.008735281410811918,2.9183339305888922,"major"
2699935,"squizlabs/PHP_CodeSniffer",2167,1,1607.4395117939814,50,7,0.023073373327180433,0.0043547517332006205,5.298435993783313,"major"
3118246,"mledoze/countries",2351,1,1543.0261668055555,303,7,0.12888132709485325,0.0045365400474651225,28.409608588569196,"all"
2965621,"marionettejs/backbone.marionette",6786,12,1567.9176916782408,410,84,0.060418508694370765,0.05357424082005831,1.127752960556185,"all"
3012430,"github/janky",2428,1,1561.012826099537,8,7,0.0032948929159802307,0.004484268087335786,0.7347671574956635,"all"
3016562,"emberjs/data",2660,5,1560.5333765393518,39,35,0.014661654135338346,0.022428229044108117,0.6537143038134772,"all"
3056094,"medialize/URI.js",3878,7,1553.1605855324074,99,49,0.02552862300154719,0.031548572926992806,0.8091847152840635,"all"
3122202,"Reactive-Extensions/RxJS",8771,5,1542.587402638889,395,35,0.045034773686010714,0.022689151966446663,1.9848592733923844,"all"
3146558,"twitter/scalding",2471,5,1538.928323576389,55,34.21179398148148,0.02225819506272764,0.022230920997005927,1.0012268527122825,"all"
3171250,"IanLunn/Sequence",2988,2,1536.015207662037,134,13.96494212962963,0.04484605087014726,0.009091669183982635,4.932653175409788,"all"
3016562,"emberjs/data",2660,1,1560.5333765393518,10,7,0.0037593984962406013,0.004485645808821623,0.8380952612993297,"major"
3308920,"harelba/q",3681,1,1518.7263580208332,13,7,0.0035316490084216245,0.0046091252469748585,0.7662297766240086,"all"
2931111,"chaijs/chai",2792,2,1573.2721956712962,39,14,0.013968481375358166,0.00889865087460366,1.569730240257382,"major"
2960985,"gka/chroma.js",2858,1,1568.587160613426,11,7,0.003848845346396081,0.004462614622742746,0.862464199077661,"major"
2965621,"marionettejs/backbone.marionette",6786,1,1567.9176916782408,34,7,0.0050103153551429415,0.004464520068338192,1.1222517266022523,"major"
3171250,"IanLunn/Sequence",2988,1,1536.015207662037,65,7,0.02175368139223561,0.004557246546181449,4.773426491586939,"major"
3319769,"sass/libsass",3056,3,1517.6522675462963,103,21,0.03370418848167539,0.01383716181174512,2.4357732416677345,"all"
3362916,"sindresorhus/screenfull.js",2750,2,1512.6422073032406,21,14,0.0076363636363636364,0.009255328148590666,0.8250775676199494,"all"
3277032,"OscarGodson/EpicEditor",4232,2,1522.7681226041666,0,14,0,0.009193783211102329,0,"all"
3289628,"needim/noty",4435,3,1521.2240594444445,59,21,0.013303269447576099,0.013804672539605548,0.9636787406154745,"all"
3122202,"Reactive-Extensions/RxJS",8771,2,1542.587402638889,171,14,0.019496066583057803,0.009075660786578666,2.148170479430998,"major"
3337657,"jnordberg/wintersmith",2772,1,1515.8225312268519,12,7,0.004329004329004329,0.004617954843522779,0.9374288999547631,"all"
3431193,"yiisoft/yii2",7785,1,1504.9617937152777,277,7,0.035581245985870265,0.004651280869210108,7.649773683074262,"all"
3422939,"enyo/dropzone",9859,11,1505.9293348958333,479,70.09314814814815,0.048585049193630186,0.046544779043697,1.0438345651618144,"all"
3591964,"snowplow/snowplow",2583,1,1488.1086655671297,7,7,0.0027100271002710027,0.004703957554962726,0.57611640169072,"all"
3616639,"ericdrowell/KineticJS",3385,1,1485.35249375,19,7,0.005612998522895126,0.004712686065734759,1.1910401933424772,"all"
3502120,"scottjehl/picturefill",8162,5,1497.2516313888889,243,35,0.029772114677775054,0.02337616421064314,1.2736099220341652,"all"
3516624,"twitter/twemproxy",5147,2,1495.9054212847223,58,14,0.011268700213716728,0.009358880448455382,1.2040649814665116,"all"
3604157,"shelljs/shelljs",3947,1,1486.939752013889,137,7,0.03470990625791741,0.004707655431579729,7.373077057653292,"all"
3586487,"addyosmani/basket.js",2603,2,1488.7234695023149,120,14,0.04610065309258548,0.009404029886544507,4.902223158451177,"all"
3544424,"jkbrzt/httpie",21839,8,1493.0820922916666,356,56,0.016301112688309905,0.037506310127963585,0.4346232042739998,"all"
3431193,"yiisoft/yii2",7785,1,1504.9617937152777,277,7,0.035581245985870265,0.004651280869210108,7.649773683074262,"major"
3567641,"dropbox/zxcvbn",5086,7,1490.5082454513888,326,44.06804398148148,0.06409752261108927,0.029565783427206616,2.167962934887304,"all"
3598373,"square/crossfilter",5207,4,1487.5604442592592,62,28,0.011907048204340312,0.01882276455256431,0.632587639880889,"all"
3362916,"sindresorhus/screenfull.js",2750,2,1512.6422073032406,24,14,0.008727272727272728,0.009255328148590666,0.9429457915656565,"major"
3606624,"ReactiveCocoa/ReactiveCocoa",13254,2,1486.726454849537,159,14,0.01199637845178814,0.00941666165576966,1.2739523719043115,"all"
3422939,"enyo/dropzone",9859,3,1505.9293348958333,165,21,0.016735977279642964,0.013944877434406703,1.2001523396935478,"major"
3620194,"select2/select2",16701,1,1484.8709932060185,40,7,0.002395066163702772,0.004714214252974355,0.5080520390416378,"all"
3627034,"idiot/unslider",3095,1,1484.1085752662036,10,7,0.0032310177705977385,0.004716636044464883,0.6850258828830851,"all"
3673976,"sdelements/lets-chat",7887,1,1479.8368283680556,57,7,0.0072270825408900724,0.00473025124514539,1.527843272237845,"all"
3567641,"dropbox/zxcvbn",5086,1,1490.5082454513888,24,7,0.0047188360204482895,0.0046963846200529435,1.0047805710587419,"major"
3620194,"select2/select2",16701,1,1484.8709932060185,40,7,0.002395066163702772,0.004714214252974355,0.5080520390416378,"major"
3623050,"caskroom/homebrew-cask",8703,45,1484.5640693287037,2397,288.09300925925925,0.27542226818338506,0.1940589936206191,1.4192708260758546,"all"
3626870,"Prototik/HoloEverywhere",2275,2,1484.1262102893518,32,12.050729166666667,0.014065934065934066,0.008119746880770473,1.732311890072042,"all"
3645373,"zolrath/wemux",2357,1,1482.5106343634259,12,7,0.005091217649554518,0.004721719924124339,1.0782549010461913,"all"
3598373,"square/crossfilter",5207,1,1487.5604442592592,8,7,0.0015363933166890724,0.004705691138141077,0.32649684639013615,"major"
3766706,"iBotPeaches/Apktool",2635,1,1469.9110040625,5,7,0.0018975332068311196,0.004762193071997958,0.39845784875643814,"all"
3502120,"scottjehl/picturefill",8162,2,1497.2516313888889,124,14,0.015192354814996324,0.009350465684257256,1.6247698593851492,"major"
3687489,"jacomyal/sigma.js",6008,2,1478.013895486111,852,14,0.1418109187749667,0.00947217075749851,14.97132203436093,"all"
3929096,"picocms/Pico",2274,1,1454.0782936342594,3,7,0.0013192612137203166,0.004814046142250365,0.27404415635775714,"all"
3688678,"emilsjolander/StickyListHeaders",3755,7,1477.8810604282407,149,49,0.03968042609853529,0.03315557747644552,1.196794902056077,"all"
3606624,"ReactiveCocoa/ReactiveCocoa",13254,2,1486.726454849537,241,14,0.01818318998038328,0.00941666165576966,1.9309592555279185,"major"
3693021,"mailcheck/mailcheck",6343,1,1477.3340456944445,15,7,0.002364811603342267,0.00473826486325206,0.49908809903868534,"all"
3955647,"lodash/lodash",15575,1,1451.476155497685,101,7,0.006484751203852328,0.004822676537596876,1.3446373923895087,"all"
3627034,"idiot/unslider",3095,1,1484.1085752662036,10,7,0.0032310177705977385,0.004716636044464883,0.6850258828830851,"major"
3929096,"picocms/Pico",2274,1,1454.0782936342594,3,7,0.0013192612137203166,0.004814046142250365,0.27404415635775714,"major"
3757512,"balderdashy/sails",13966,2,1470.8272531712962,189,14,0.013532865530574251,0.009518452945316431,1.4217505311336458,"all"
3626870,"Prototik/HoloEverywhere",2275,1,1484.1262102893518,24,7,0.01054945054945055,0.004716579999375693,2.236673723512995,"major"
4010478,"visionmedia/page.js",3594,3,1445.6698652430555,60,21,0.01669449081803005,0.014526138024236496,1.1492724900572824,"all"
3688678,"emilsjolander/StickyListHeaders",3755,1,1477.8810604282407,17,7,0.004527296937416778,0.0047365110680636455,0.9558294855347192,"major"
4046328,"ratchetphp/Ratchet",2795,1,1441.7397188078703,39,7,0.013953488372093023,0.004855245304463195,2.8738997717100405,"all"
3228505,"atom/atom",26009,193,1528.8465828935184,15684,582.2139467592594,0.60302203083548,0.3808190784305855,1.583486923293411,"all"
3744545,"eternicode/bootstrap-datepicker",7887,3,1472.6013306944444,110,21,0.01394700139470014,0.01426047876114365,0.978017753001557,"all"
3750921,"nightwatchjs/nightwatch",4017,3,1471.7567043287038,74,21,0.018421707742096092,0.014268662706434553,1.2910605654578053,"all"
3813151,"linkedin/dustjs",2193,3,1465.7212825,34,21,0.015503875968992248,0.014327416986250932,1.0821124270948688,"all"
3932983,"imulus/retinajs",3725,2,1453.7923301041667,28,14,0.007516778523489933,0.009629986147331564,0.7805596403243847,"all"
3687489,"jacomyal/sigma.js",6008,1,1478.013895486111,686,7,0.11418109187749667,0.004736085378749255,24.108748628102344,"major"
4012085,"zeroclipboard/zeroclipboard",5490,6,1445.4847161342593,115,42,0.020947176684881604,0.029055997293643443,0.7209243748609586,"all"
4307108,"nsqio/nsq",6428,1,1416.0420092592592,63,7,0.009800871188550093,0.004943356167562956,1.9826350471893799,"all"
4287921,"reactphp/react",4071,1,1417.9013569791666,36,7,0.008843036109064112,0.00493687375750417,1.7912218426939677,"all"
4044891,"realm/realm-cocoa",6823,7,1441.8129809953705,471,49,0.06903121793932288,0.03398499017963644,2.0312266554864533,"all"
3955647,"lodash/lodash",15575,2,1451.476155497685,1006,14,0.06459069020866774,0.009645353075193751,6.69656047892993,"major"
4057355,"sciactive/pnotify",2490,4,1440.7630804166668,204,28,0.0819277108433735,0.019434145960973984,4.215657894506598,"all"
4095287,"bbatsov/rubocop",6077,21,1437.2275760069444,847,147,0.1393779825571828,0.10228025293559335,1.362706666798626,"all"
4128353,"sass/node-sass",2557,11,1433.869672650463,180,77,0.07039499413375049,0.05370083590488941,1.3108733401921047,"all"
4279682,"fish-shell/fish-shell",5661,3,1418.5255608101852,93,17.39585648148148,0.016428192898781134,0.012263336637759215,1.3396185217812737,"all"
4598984,"FelisCatus/SwitchyOmega",3928,1,1389.0038377430556,104,7,0.026476578411405296,0.005039582908117848,5.253724146249556,"all"
4012085,"zeroclipboard/zeroclipboard",5490,1,1445.4847161342593,24,7,0.004371584699453552,0.00484266621560724,0.9027226954780699,"major"
4311796,"adam-p/markdown-here",11515,1,1415.507034074074,79,7,0.006860616587060356,0.004945224454203374,1.3873215767241716,"all"
4576305,"openzipkin/zipkin",3243,1,1390.8833663425926,11,7,0.0033919210607462227,0.005032772818620228,0.6739666547627206,"all"
4524181,"facebook/folly",6354,1,1395.7837562962964,13,7,0.002045955303745672,0.005015103498964953,0.4079587398680663,"all"
4057355,"sciactive/pnotify",2490,2,1440.7630804166668,43,14,0.017269076305220885,0.009717072980486992,1.7771891123900365,"major"
4869294,"radare/radare2",2418,1,1364.3308932638888,28,7,0.011579818031430935,0.005130720146088535,2.2569576398079216,"all"
4279682,"fish-shell/fish-shell",5661,1,1418.5255608101852,15,7,0.002649708532061473,0.00493470135004263,0.536954183060862,"major"
4641606,"imsky/holder",4584,4,1384.8592996412037,53,28,0.01156195462478185,0.020218660485765146,0.5718457280056704,"all"
4665416,"bolt/bolt",2679,4,1382.9797421875,140,28,0.052258305337812616,0.020246138931660395,2.5811492015444197,"all"
4897046,"ccampbell/mousetrap",6803,1,1362.5164648148148,31,7,0.004556813170660003,0.0051375525953379205,0.886961853158465,"all"
4697273,"eduardolundgren/tracking.js",3697,2,1379.457318622685,1269,14,0.34325128482553424,0.01014891857181798,33.8214640699445,"all"
4704710,"mwaskom/seaborn",2908,6,1378.8730236342592,92,42,0.03163686382393398,0.030459657473972265,1.0386480495050752,"all"
4665416,"bolt/bolt",2679,1,1382.9797421875,69,7,0.025755879059350503,0.005061534732915099,5.088551283044713,"major"
5057307,"julienXX/terminal-notifier",3182,1,1351.9925910763889,26,7,0.008170961659333752,0.005177543165696604,1.5781542321983526,"all"
4714614,"dc-js/dc.js",4766,11,1378.0536972106481,95,61.144502314814815,0.019932857742341586,0.04437018850468518,0.44923987059998216,"all"
4814354,"LightTable/LightTable",8788,1,1369.711685,54,7,0.0061447428311333634,0.005110564563811836,1.2023608653033355,"all"
4931659,"Netflix/SimianArmy",3874,1,1360.7346827662036,17,7,0.0043882292204439855,0.005144279842834516,0.8530308137408902,"all"
4813464,"visionmedia/supertest",3295,3,1369.779196539352,73,21,0.022154779969650987,0.015330938046843594,1.4451027003016503,"all"
4128353,"sass/node-sass",2557,3,1433.869672650463,75,21,0.02933124755572937,0.014645682519515292,2.002723158626827,"major"
5219382,"kickstarter/rack-attack",2473,1,1338.5552911574075,10,7,0.0040436716538617065,0.005229518755215047,0.7732397268542589,"all"
5219439,"steipete/PSTCollectionView",2383,1,1338.5470693634259,24,7,0.010071338648762064,0.005229550876629984,1.925851547552438,"all"
4872945,"sorich87/bootstrap-tour",3255,7,1364.0655740277778,67,49,0.020583717357910907,0.03592202672142371,0.5730110251723322,"all"
4924151,"ExactTarget/fuelux",5078,14,1361.1423543402777,216,98,0.04253643166601024,0.0719983473348744,0.590797334113342,"all"
4999959,"haiwen/seafile",3625,1,1355.3681869097222,17,7,0.004689655172413793,0.0051646482982311975,0.9080299183237548,"all"
4975026,"AliSoftware/OHHTTPStubs",2160,15,1357.0560280787038,169,96.12547453703704,0.07824074074074074,0.07083382892682022,1.1045674351667865,"all"
5101823,"Shopify/dashing",9912,3,1348.774913599537,166,21,0.016747376916868444,0.015569684599156981,1.0756400882889579,"all"
3228505,"atom/atom",26009,1,1528.8465828935184,1421,7,0.05463493406128648,0.004578615067282744,11.932633178030077,"major"
4979467,"PrismJS/prism",2888,5,1356.827248275463,61,30.630312500000002,0.021121883656509695,0.022574953840978167,0.9356335257779862,"all"
5171600,"python-pillow/Pillow",2337,2,1342.7502409722222,35,14,0.014976465554129225,0.010426361934489961,1.4364037665513716,"all"
4697273,"eduardolundgren/tracking.js",3697,1,1379.457318622685,910,7,0.24614552339734921,0.00507445928590899,48.50674909952639,"major"
5171600,"python-pillow/Pillow",2337,1,1342.7502409722222,22,7,0.009413778348309799,0.005213180967244981,1.8057647350931527,"major"
4999959,"haiwen/seafile",3625,1,1355.3681869097222,17,7,0.004689655172413793,0.0051646482982311975,0.9080299183237548,"major"
4813464,"visionmedia/supertest",3295,1,1369.779196539352,24,7,0.007283763277693475,0.005110312682281198,1.4253067729002578,"major"
5284910,"madebysource/lesshat",2158,1,1333.1459471412038,195,7,0.09036144578313253,0.005250737936840891,17.209285031943253,"all"
4979467,"PrismJS/prism",2888,1,1356.827248275463,8,7,0.002770083102493075,0.005159094504401389,0.5369320333500052,"major"
5373551,"libgdx/libgdx",8374,1,1325.8353541203703,133,7,0.01588249343205159,0.005279690255841889,3.008224471971225,"all"
5275559,"thoughtbot/neat",3517,4,1333.9232919560186,117,28,0.03326698891100369,0.020990712261228887,1.584843262915372,"all"
5108051,"Itseez/opencv",8854,2,1348.2480969907408,275,14,0.0310594081770951,0.010383845548343575,2.991127712030509,"all"
5299931,"dmauro/Keypress",2835,1,1331.6263389814815,5,7,0.001763668430335097,0.005256729906194313,0.3355067621520487,"all"
5373551,"libgdx/libgdx",8374,1,1325.8353541203703,133,7,0.01588249343205159,0.005279690255841889,3.008224471971225,"major"
5108051,"Itseez/opencv",8854,1,1348.2480969907408,175,7,0.0197650779308787,0.005191922774171787,3.8068898153115565,"major"
5284910,"madebysource/lesshat",2158,2,1333.1459471412038,231,14,0.10704355885078777,0.010501475873681781,10.193191903535618,"major"
5448530,"twbs/ratchet",12740,1,1319.4135730787036,848,7,0.06656200941915227,0.005305387289344224,12.546116954146003,"all"
5239185,"quilljs/quill",7433,7,1336.676585601852,273,49,0.03672810439930042,0.036658082087925,1.0019101466139844,"all"
5499847,"square/PonyDebugger",4822,2,1314.8417415625,36,14,0.007465781833264205,0.010647669265019696,0.7011658276981987,"all"
5254557,"cloudwu/skynet",3528,9,1335.5051900810186,287,63,0.08134920634920635,0.04717315999062355,1.7244807506085211,"all"
5263633,"mozilla/sweet.js",3424,6,1334.8417644675926,279,42,0.08148364485981309,0.03146440358550804,2.5897088638077044,"all"
5265008,"lipka/piecon",2308,3,1334.758362835648,8,15.114895833333334,0.0034662045060658577,0.011324069025664135,0.3060917854006609,"all"
4924151,"ExactTarget/fuelux",5078,1,1361.1423543402777,17,7,0.00334777471445451,0.0051427390953481715,0.6509711366619232,"major"
4975026,"AliSoftware/OHHTTPStubs",2160,4,1357.0560280787038,31,28,0.014351851851851852,0.02063289902602025,0.6955809667731452,"major"
5351666,"mozilla/nunjucks",2791,9,1327.4151470717593,340,63,0.12182013615191688,0.04746066077291361,2.5667602213714047,"all"
5417266,"amlcurran/ShowcaseView",3558,5,1321.8545181365741,120,35,0.03372681281618887,0.026477951635206953,1.2737697115264506,"all"
5420051,"witoldsz/angular-http-auth",2298,1,1321.6608050347222,2,7,0.0008703220191470844,0.005296366490807828,0.16432435720934005,"all"
5476048,"dangrossman/bootstrap-daterangepicker",5157,1,1316.5726897916666,40,7,0.0077564475470234635,0.0053168351844725525,1.458846715744665,"all"
5694513,"aws/aws-sdk-js",2161,2,1299.7138058333333,27,14,0.012494215640906987,0.010771602130534933,1.159921754396113,"all"
5508088,"svg/svgo",4370,2,1314.205668449074,91,14,0.020823798627002288,0.010652822717255313,1.9547681567320323,"all"
5448530,"twbs/ratchet",12740,1,1319.4135730787036,848,7,0.06656200941915227,0.005305387289344224,12.546116954146003,"major"
5263633,"mozilla/sweet.js",3424,1,1334.8417644675926,8,7,0.002336448598130841,0.00524406726425134,0.4455413099024007,"major"
5801666,"gevent/gevent",2662,1,1291.7331103125,12,7,0.004507888805409466,0.005419076080125049,0.8318556039363528,"all"
5417266,"amlcurran/ShowcaseView",3558,1,1321.8545181365741,30,7,0.008431703204047217,0.005295590327041391,1.592212139408063,"major"
5532320,"Polymer/polymer",14685,11,1312.7784240509259,1806,77,0.1229826353421859,0.05865422419298764,2.0967396131187597,"all"
5351666,"mozilla/nunjucks",2791,2,1327.4151470717593,228,14,0.08169115012540308,0.010546813505091913,7.745576432726651,"major"
5604798,"selectize/selectize.js",7812,5,1306.8789117361111,282,35,0.03609831029185868,0.026781364123095824,1.3478891562781923,"all"
5888353,"spotify/luigi",4328,4,1285.021698761574,165,28,0.038123844731977816,0.02178951532646079,1.7496417043145935,"all"
5710341,"bower/bower",13872,4,1298.6401699537037,208,28,0.014994232987312572,0.021561014858333078,0.6954326169631796,"all"
5710848,"TelescopeJS/Telescope",4393,5,1298.6003327662038,163,35,0.037104484407011154,0.026952095357503113,1.3766827370875174,"all"
5718947,"mgcrea/angular-strap",5809,4,1297.9909444328703,909,28,0.15648132208641763,0.02157179918711529,7.253976394323335,"all"
5754504,"sivel/speedtest-cli",3329,2,1294.847471886574,20,14,0.006007810153199159,0.010812084283257086,0.5556569848888874,"all"
6036101,"adamwdraper/Numeral-js",3950,1,1273.7830853472221,5,7,0.0012658227848101266,0.005495441163039043,0.230340521762608,"all"
5532320,"Polymer/polymer",14685,1,1312.7784240509259,924,7,0.06292134831460675,0.005332202199362512,11.800255497086976,"major"
5476048,"dangrossman/bootstrap-daterangepicker",5157,1,1316.5726897916666,40,7,0.0077564475470234635,0.0053168351844725525,1.458846715744665,"major"
6047189,"electerious/Lychee",2636,2,1272.997080439815,34,14,0.012898330804248861,0.010997668584725317,1.1728241040254093,"all"
5894096,"mdo/code-guide",5442,2,1284.697297199074,1026,14,0.18853362734288864,0.010897508720943926,17.300617248467606,"all"
5888353,"spotify/luigi",4328,1,1285.021698761574,70,7,0.016173752310536044,0.005447378831615198,2.9690889527762803,"major"
5718947,"mgcrea/angular-strap",5809,1,1297.9909444328703,781,7,0.1344465484592873,0.005392949796778823,24.930057487201427,"major"
6267158,"Strider-CD/strider",3175,1,1257.8442693518518,12,7,0.003779527559055118,0.005565076830700985,0.6791510115735533,"all"
5923215,"hexojs/hexo",9218,15,1282.0141731828703,660,105,0.07159904534606205,0.08190237065735036,0.8741999135239484,"all"
5972219,"silviomoreto/bootstrap-select",4344,9,1278.7784001041666,210,59.61498842592593,0.04834254143646409,0.04661870142713532,1.0369774351613616,"all"
6109274,"jdan/cleaver",2171,4,1268.4772779861112,35,26.001828703703705,0.016121602947950252,0.020498458391769794,0.7864787995190474,"all"
6121126,"dbushell/Pikaday",3741,3,1267.3242896412037,138,21,0.03688853247794707,0.01657034444273563,2.226177772310512,"all"
6486826,"hrydgard/ppsspp",2221,1,1243.24818375,26,7,0.01170643854119766,0.005630412407992388,2.0791440649321413,"all"
5694937,"jonobr1/two.js",4631,5,1299.6792762847222,1153,35,0.2489743036061326,0.02692972076930502,9.245335506408889,"all"
6047189,"electerious/Lychee",2636,1,1272.997080439815,15,7,0.005690440060698027,0.005498834292362659,1.0348447976694788,"major"
6201092,"mpv-player/mpv",3205,16,1262.312209039352,738,112,0.23026521060842434,0.08872606887422449,2.5952373809645692,"all"
6248212,"mozilla-services/heka",2952,9,1258.9289030439816,194,63,0.06571815718157181,0.05004254000974275,1.3132458338201296,"all"
5894096,"mdo/code-guide",5442,2,1284.697297199074,878,14,0.161337743476663,0.010897508720943926,14.805011641476177,"major"
6297520,"quantopian/zipline",3021,1,1255.9915964467593,17,7,0.005627275736511089,0.005573285696976974,1.0096872908495254,"all"
5972219,"silviomoreto/bootstrap-select",4344,1,1278.7784001041666,22,7,0.0050644567219152855,0.005473974223704275,0.9251882663210886,"major"
6561551,"noraesae/perfect-scrollbar",3272,1,1238.097553148148,17,7,0.00519559902200489,0.005653835582019275,0.9189512051833093,"all"
6660366,"dompdf/dompdf",2591,1,1231.7441400694445,35,7,0.013508297954457738,0.0056829984184908295,2.376966692530769,"all"
6709682,"novus/nvd3",4841,1,1228.8234660185185,30,7,0.006197066721751705,0.005696505798900905,1.0878715725958497,"all"
6766558,"Netflix/Hystrix",5519,3,1224.765942974537,118,21,0.021380684906685994,0.017146133202396364,1.246968319579939,"all"
6452529,"rethinkdb/rethinkdb",12877,13,1245.3747998611111,1446,91,0.11229323600217442,0.07307037207605989,1.536782047384225,"all"
6479425,"rendrjs/rendr",4141,2,1243.8009516782408,24,14,0.005795701521371649,0.011255820299148367,0.5149070762803633,"all"
6491715,"topcoat/topcoat",4213,7,1242.9761713888888,286,49,0.06788511749347259,0.039421511954849386,1.722032315026968,"all"
5923215,"hexojs/hexo",9218,3,1282.0141731828703,108,21,0.011716207420264699,0.016380474131470073,0.7152544747014122,"major"
6613743,"metafizzy/packery",2179,6,1235.0523242361112,339,42,0.15557595227168425,0.03400665637869011,4.574867653533094,"all"
6650539,"neo4j/neo4j",2455,3,1232.2449092824074,44,21,0.017922606924643585,0.01704206675297142,1.0516686259029373,"all"
6714663,"mbostock/topojson",2225,7,1228.5523966782407,111,49,0.0498876404494382,0.03988433878154987,1.2508077599750949,"all"
7064308,"jisaacks/GitGutter",3069,3,1206.3815151851852,42,21,0.013685239491691105,0.017407428525441557,0.7861723787456404,"all"
6750871,"crsmithdev/arrow",2929,2,1225.760430925926,27,14,0.009218163195629908,0.011421481430449304,0.8070899779300591,"all"
6452529,"rethinkdb/rethinkdb",12877,1,1245.3747998611111,394,7,0.030597188786207968,0.005620797852004606,5.443566837276626,"major"
7064308,"jisaacks/GitGutter",3069,1,1206.3815151851852,13,7,0.004235907461713913,0.005802476175147186,0.7300172088352375,"major"
7076763,"sroze/ngInfiniteScroll",2381,2,1205.280043912037,27,14,0.01133977320453591,0.011615557787349991,0.9762573104225415,"all"
7083240,"orientechnologies/orientdb",2333,2,1204.753620613426,14,14,0.006000857265323617,0.011620633265141468,0.5163967512273578,"all"
6613743,"metafizzy/packery",2179,2,1235.0523242361112,301,14,0.13813675998164296,0.011335552126230037,12.186151891269569,"major"
6650539,"neo4j/neo4j",2455,1,1232.2449092824074,11,7,0.004480651731160896,0.00568068891765714,0.7887514694272029,"major"
6804324,"yeoman/generator-angular",4949,14,1222.662586099537,426,98,0.0860779955546575,0.08015293926072733,1.0739218841951224,"all"
6838921,"prometheus/prometheus",4188,7,1220.1414955324074,322,49,0.07688634192932187,0.04015927675553638,1.9145350250542617,"all"
7123799,"Varying-Vagrant-Vagrants/VVV",2917,2,1202.461009699074,50,14,0.017140898183064794,0.011642789152476234,1.4722329811683657,"all"
6887813,"crystal-lang/crystal",4671,10,1216.8786743287037,660,70,0.14129736673089274,0.05752422281425533,2.4563107473375063,"all"
6975711,"sintaxi/harp",3735,6,1211.492298923611,152,42,0.04069611780455154,0.03466798760282359,1.173881745626244,"all"
7066560,"charliesome/better_errors",5688,12,1206.1496000925927,225,75.46318287037037,0.03955696202531646,0.0625653591101612,0.632250219417218,"all"
6479425,"rendrjs/rendr",4141,1,1243.8009516782408,11,7,0.0026563631972953395,0.005627910149574184,0.4719981532569997,"major"
7119300,"mojotech/jeet",2718,4,1202.734406574074,21,26.443703703703704,0.00772626931567329,0.02198632013781597,0.3514125723287492,"all"
6714663,"mbostock/topojson",2225,1,1228.5523966782407,8,7,0.0035955056179775282,0.005697762683078553,0.6310381491766245,"major"
7190986,"shadowsocks/shadowsocks-android",3630,7,1198.0400155555556,269,49,0.07410468319559228,0.04090013635919974,1.8118444042527937,"all"
7275915,"tumblr/TMCache",2796,2,1192.9300660300926,66,14,0.023605150214592276,0.011735809498531693,2.0113781002959867,"all"
7326769,"oklai/koala",2298,1,1188.1064994675926,16,7,0.006962576153176675,0.005891727722335329,1.1817545686610396,"all"
7212645,"syl20bnr/spacemacs",6613,62,1196.7108169675926,1358,168.95305555555555,0.20535309239376984,0.1411811886046743,1.4545357949123465,"all"
7066560,"charliesome/better_errors",5688,2,1206.1496000925927,47,14,0.008263009845288327,0.011607183718276124,0.7118875728896908,"major"
7228264,"brigade/scss-lint",2158,25,1195.8386091435186,545,165.1494675925926,0.252548656163114,0.13810347510930063,1.828691537003228,"all"
7276954,"Alluxio/alluxio",2254,9,1192.8718177430555,318,63,0.14108251996450755,0.05281372152726153,2.6713232070132227,"all"
7326769,"oklai/koala",2298,1,1188.1064994675926,16,7,0.006962576153176675,0.005891727722335329,1.1817545686610396,"major"
7293210,"stripe/jquery.payment",3180,3,1191.2626142476852,28,21,0.00880503144654088,0.01762835477990894,0.49948117997806507,"all"
7544081,"dimsemenov/Magnific-Popup",7821,2,1172.9362381134258,83,14,0.010612453650428334,0.011935857675024076,0.8891236758490358,"all"
7413451,"timber/timber",2414,10,1180.724793738426,164,70,0.06793703396851698,0.05928561877519749,1.1459277202811091,"all"
7119300,"mojotech/jeet",2718,4,1202.734406574074,42,28,0.01545253863134658,0.02328028519592828,0.6637607100298423,"major"
7744300,"alexwolfe/Buttons",4735,1,1161.5279102314814,28,7,0.005913410770855333,0.0060265448107957795,0.9812273792874183,"all"
7508411,"ReactiveX/RxJava",12364,11,1174.7678439467593,621,75.80631944444444,0.050226463927531544,0.06452876611753769,0.7783577301950138,"all"
7544081,"dimsemenov/Magnific-Popup",7821,1,1172.9362381134258,35,7,0.004475131057409538,0.005967928837512038,0.7498633410775002,"major"
7275915,"tumblr/TMCache",2796,1,1192.9300660300926,41,7,0.014663805436337626,0.005867904749265847,2.4989849124889534,"major"
7530570,"appium/appium",3306,17,1173.6586177893519,340,119,0.102843315184513,0.10139234543699155,1.0143104466246236,"all"
7579124,"node-webot/wechat",2679,1,1170.8230523726852,10,7,0.003732736095558044,0.005978700185151314,0.6243390670147098,"all"
7508411,"ReactiveX/RxJava",12364,1,1174.7678439467593,95,7,0.007683597541248787,0.005958624111196936,1.289491902469637,"major"
7769821,"andyet/SimpleWebRTC",2494,1,1160.2992377662038,16,7,0.006415396952686447,0.006032926483237487,1.063397170595673,"all"
7814311,"jschr/textillate",2470,1,1158.3772587731482,11,7,0.004453441295546558,0.006042936311969545,0.7369664457203372,"all"
8135625,"wilsonpage/fastdom",3203,1,1141.2032159953703,488,7,0.15235716515766468,0.00613387686074344,24.838640979694958,"all"
7530570,"appium/appium",3306,1,1173.6586177893519,27,7,0.008166969147005444,0.0059642556139406794,1.3693191029432417,"major"
7691631,"docker/docker",29917,3,1164.8517216550927,656,21,0.021927332285991242,0.01802804563842848,1.216290036411438,"all"
7744300,"alexwolfe/Buttons",4735,1,1161.5279102314814,28,7,0.005913410770855333,0.0060265448107957795,0.9812273792874183,"major"
7710647,"jedisct1/libsodium",2716,4,1163.6076241782407,58,28,0.021354933726067747,0.024063094309625267,0.8874558463383384,"all"
8230809,"este/este",2733,2,1136.4638972337964,118,14,0.043175997072813756,0.012318913107646113,3.504854421451779,"all"
7711472,"zealdocs/zeal",3681,2,1163.5330594212962,67,14,0.018201575658788372,0.01203231819383211,1.512723929468445,"all"
7710647,"jedisct1/libsodium",2716,1,1163.6076241782407,18,7,0.0066273932253313695,0.006015773577406317,1.1016693264889719,"major"
7741856,"pixijs/pixi.js",10052,8,1161.6643811458334,532,56,0.052924791086350974,0.048206694557306785,1.0978722265106862,"all"
7276954,"Alluxio/alluxio",2254,1,1192.8718177430555,118,7,0.05235137533274179,0.005868191280806836,8.921211464930952,"major"
7777332,"BBC-News/wraith",3483,6,1159.9664286226853,71,42,0.0203847258110824,0.03620794444014189,0.5629904189889029,"all"
8189762,"mesos/chronos",3124,2,1138.6521399074074,45,14,0.01440460947503201,0.012295238826089983,1.171559957376837,"all"
7805574,"nostalgiaz/bootstrap-switch",3989,7,1158.7874335532408,416,49,0.10428678866883931,0.04228558110071072,2.466249391736194,"all"
7820076,"desandro/draggabilly",2455,5,1158.074978738426,108,35,0.043991853360488796,0.030222568177863587,1.455596132717486,"all"
8424040,"processing/p5.js",3610,2,1126.516196215278,1123,14,0.3110803324099723,0.012427695267085705,25.031216627419013,"all"
7905539,"koral--/android-gif-drawable",2491,2,1153.5424669907406,16,14,0.006423123243677238,0.012136527610051462,0.5292389594497864,"all"
7805574,"nostalgiaz/bootstrap-switch",3989,1,1158.7874335532408,12,7,0.0030082727500626723,0.006040797300101532,0.4979926656390391,"major"
7922549,"flightjs/flight",6464,5,1152.7764768402778,120,35,0.018564356435643563,0.030361480046794363,0.6114443830482379,"all"
7994556,"vega/vega",3983,5,1148.834343287037,130,35,0.03263871453678132,0.030465663047518445,1.0713278908741781,"all"
7905539,"koral--/android-gif-drawable",2491,1,1153.5424669907406,1,7,0.0004014452027298274,0.006068263805025731,0.0661548699312233,"major"
8067805,"Zizaco/entrust",2573,7,1145.3392327546296,123,44.477662037037035,0.047804119704624955,0.038833614325831496,1.2309984670375227,"all"
7994556,"vega/vega",3983,1,1148.834343287037,47,7,0.01180015064022094,0.006093132609503688,1.9366311873494761,"major"
8135625,"wilsonpage/fastdom",3203,1,1141.2032159953703,488,7,0.15235716515766468,0.00613387686074344,24.838640979694958,"major"
7741856,"pixijs/pixi.js",10052,2,1161.6643811458334,193,14,0.01920015917230402,0.012051673639326696,1.5931529301997176,"major"
8523763,"alikaragoz/MCSwipeTableViewCell",2790,3,1121.944325324074,44,21,0.015770609318996417,0.01871750632005215,0.8425593158262376,"all"
8666568,"peek/peek",2353,2,1115.3446042824073,15,14,0.006374840628984276,0.012552174409816012,0.5078674356212771,"all"
8067805,"Zizaco/entrust",2573,1,1145.3392327546296,9,7,0.003497862417411582,0.006111726377489452,0.5723198653484907,"major"
8257106,"jessesquires/JSQMessagesViewController",7660,9,1134.7478123842593,525,62.00416666666666,0.0685378590078329,0.054641362591735236,1.2543219231176268,"all"
8230809,"este/este",2733,1,1136.4638972337964,37,7,0.01353823637028906,0.006159456553823057,2.1979595524358615,"major"
8282363,"ant0ine/go-json-rest",2253,6,1133.5162737731482,295,42,0.13093652907234798,0.03705284253237418,3.5337782508304136,"all"
8347864,"vinc3m1/RoundedImageView",2634,9,1130.597994814815,161,63,0.061123766135155654,0.055722723982293124,1.0969271020307407,"all"
7777332,"BBC-News/wraith",3483,1,1159.9664286226853,17,7,0.004880849842090152,0.006034657406690315,0.8088031371389873,"major"
7820076,"desandro/draggabilly",2455,2,1158.074978738426,60,14,0.024439918533604887,0.012089027271145435,2.021661295440953,"major"
8557873,"GumbyFramework/Gumby",2973,4,1120.0232432407408,132,28,0.044399596367305755,0.024999481188428877,1.7760207114960573,"all"
8608480,"google/google-api-nodejs-client",3828,5,1117.9414189699073,641,35,0.1674503657262278,0.031307543853460296,5.348562841914544,"all"
8523763,"alikaragoz/MCSwipeTableViewCell",2790,1,1121.944325324074,13,7,0.004659498207885305,0.006239168773350717,0.7468139390278015,"major"
8843683,"nnnick/Chart.js",18776,1,1106.6533541087963,93,7,0.0049531316574350235,0.006325377295437919,0.7830571088632757,"all"
8859474,"skylot/jadx",2256,2,1105.9380793171297,24,14,0.010638297872340425,0.012658936573234202,0.8403784797242626,"all"
8347864,"vinc3m1/RoundedImageView",2634,2,1130.597994814815,54,14,0.02050113895216401,0.012382827551620693,1.6556104707668948,"major"
8686855,"usablica/intro.js",13309,6,1114.0171840046296,1591,42,0.11954316627845818,0.03770139330258792,3.170789082488695,"all"
8608480,"google/google-api-nodejs-client",3828,4,1117.9414189699073,608,28,0.1588296760710554,0.025046035082768234,6.341509765764514,"major"
8768406,"postcss/autoprefixer",9218,14,1110.4393699305556,1013,94.33121527777777,0.10989368626600131,0.084949451390288,1.293636209151141,"all"
8863811,"balanced/balanced-dashboard",2426,1,1105.7881617592593,2,7,0.0008244023083264633,0.006330326406156595,0.13023061615348716,"all"
9210604,"mgonto/restangular",7333,4,1089.4886342939815,251,28,0.03422882858311741,0.025700130426917916,1.3318542752322637,"all"
8877512,"nhaarman/ListViewAnimations",4788,6,1105.1516948148148,232,42,0.04845446950710108,0.038003832593350675,1.2749890261220365,"all"
8257106,"jessesquires/JSQMessagesViewController",7660,4,1134.7478123842593,325,28,0.04242819843342036,0.02467508612435057,1.7194751912760362,"major"
8962829,"jspm/jspm-cli",2806,9,1101.679406261574,223,57.892291666666665,0.07947255880256593,0.052549127575251396,1.5123478251615052,"all"
8282363,"ant0ine/go-json-rest",2253,3,1133.5162737731482,173,21,0.07678650687971593,0.01852642126618709,4.144702626397705,"major"
9023386,"wellcaffeinated/PhysicsJS",2646,2,1098.434603449074,49,14,0.018518518518518517,0.012745410565217205,1.4529558246680874,"all"
9037631,"theintern/intern",3319,12,1097.8699719097222,1089,84,0.32811087677011147,0.07651179297115097,4.288369988843769,"all"
9076111,"angular-translate/angular-translate",3514,7,1096.1539401157409,212,49,0.06033010813887308,0.0447017505541477,1.3496139947762134,"all"
9185792,"ecomfe/echarts",10997,1,1090.512855925926,578,7,0.05255978903337274,0.006418998145653663,8.188160806521068,"all"
9252533,"numenta/nupic",3950,5,1087.683039050926,82,35,0.020759493670886076,0.032178492026996915,0.6451356904316524,"all"
8686855,"usablica/intro.js",13309,2,1114.0171840046296,766,14,0.05755503794424825,0.012567131100862642,4.579807235423646,"major"
8863811,"balanced/balanced-dashboard",2426,1,1105.7881617592593,2,7,0.0008244023083264633,0.006330326406156595,0.13023061615348716,"major"
8877512,"nhaarman/ListViewAnimations",4788,1,1105.1516948148148,53,7,0.011069340016708437,0.0063339720988917795,1.7476142685638256,"major"
9491249,"git-ftp/git-ftp",2439,2,1076.3639950115742,17,14,0.006970069700697007,0.013006752422863659,0.5358808620393827,"all"
9309093,"Semantic-Org/Semantic-UI",24123,33,1084.6703908217592,7275,204.27055555555557,0.3015794055465738,0.18832500387587586,1.6013774025744527,"all"
9603889,"NodeBB/NodeBB",5720,1,1070.9500398726852,153,7,0.02674825174825175,0.006536252616258515,4.0922916109021195,"all"
9384267,"atom/electron",25913,34,1081.5762704050926,6815,233.89905092592593,0.26299540771041563,0.2162575653017254,1.2161211902274076,"all"
8768406,"postcss/autoprefixer",9218,5,1110.4393699305556,348,35,0.03775222390974181,0.03151905538272551,1.1977587351945986,"major"
9393759,"photonstorm/phaser",11770,4,1081.1316983680556,425,28,0.03610875106202209,0.025898787393122763,1.3942255486297597,"all"
9401692,"adamschwartz/log",2307,3,1080.8542424652778,15,21,0.006501950585175552,0.01942907672000429,0.334650517823171,"all"
9526392,"giakki/uncss",3599,5,1074.9624578240741,150,35,0.04167824395665463,0.03255927660101412,1.2800727874696234,"all"
9542455,"esvit/ng-table",2238,5,1074.2449775578705,62,28.35943287037037,0.02770330652368186,0.026399409318013427,1.0493911507625562,"all"
9037631,"theintern/intern",3319,3,1097.8699719097222,947,21,0.28532690569448627,0.019127948242787744,14.916754378090172,"major"
9568416,"apidoc/apidoc",2278,12,1072.895978761574,167,80.04498842592594,0.0733099209833187,0.07460647631312826,0.9826214104474278,"all"
9185792,"ecomfe/echarts",10997,1,1090.512855925926,578,7,0.05255978903337274,0.006418998145653663,8.188160806521068,"major"
9603889,"NodeBB/NodeBB",5720,1,1070.9500398726852,153,7,0.02674825174825175,0.006536252616258515,4.0922916109021195,"major"
9603240,"yahoo/pure",13803,5,1070.9728088657407,2679,35,0.19408824168658986,0.032680568274248006,5.938949410482854,"all"
9709563,"summernote/summernote",4197,4,1066.4431621759259,151,28,0.03597807958065285,0.02625550145857748,1.3703063198931618,"all"
9852918,"TryGhost/Ghost",18944,5,1059.1862592013888,681,35,0.035948057432432436,0.033044235323057815,1.0878768136404227,"all"
9914221,"mutualmobile/MMDrawerController",5025,6,1056.0347850462963,429,42,0.0853731343283582,0.03977141718694307,2.1465952275994367,"all"
9919720,"Pasvaz/bindonce",2605,2,1055.8439093055556,40,14,0.015355086372360844,0.013259535691414852,1.1580410302227098,"all"
9996255,"balderdashy/waterline",2831,2,1052.3518019560186,62,14,0.02190038855528082,0.013303535922091868,1.6462080971204813,"all"
10045028,"MobileChromeApps/mobile-chrome-apps",2461,1,1049.5818074074075,8,7,0.003250711093051605,0.006669322915658034,0.4874124606292018,"all"
10091574,"linkedin/hopscotch",3166,1,1047.5779730787037,24,7,0.007580543272267846,0.006682080169581893,1.1344585937139648,"all"
9393759,"photonstorm/phaser",11770,1,1081.1316983680556,180,7,0.015293118096856415,0.006474696848280691,2.361982105913946,"major"
10179113,"emre/storm",2321,2,1042.8808511574075,8,14,0.0034467901766479965,0.013424352345200848,0.2567565337988324,"all"
10064545,"systemjs/systemjs",5324,14,1048.7860589814816,501,93.3572337962963,0.09410217881292261,0.08901456402553565,1.0571548582311483,"all"
9309093,"Semantic-Org/Semantic-UI",24123,2,1084.6703908217592,2293,14,0.0950545122911744,0.01290714683323607,7.3644867854457035,"major"
10187082,"Unitech/pm2",12314,2,1042.5083879513888,236,14,0.019165177846353743,0.013429148543841555,1.4271327615288507,"all"
10114077,"SBoudrias/Inquirer.js",2516,12,1046.5814091898148,249,84,0.09896661367249603,0.08026131485082133,1.2330549761917249,"all"
9927626,"layervault/psd.rb",2827,9,1055.5037811458333,2157,63,0.7629996462681288,0.05968713814706423,12.78331764522132,"all"
10219106,"linnovate/mean",8634,3,1041.1401110069444,179,21,0.020731989807736856,0.020170195901577294,1.0278526747534282,"all"
10417664,"gss/engine",2747,1,1031.4631911342592,39,7,0.014197306152166,0.006786475814325839,2.0919998156033133,"all"
10379607,"buger/gor",4899,3,1033.2560121527779,98,21,0.02000408246580935,0.020324101435661355,0.9842542131141655,"all"
10365411,"yabwe/medium-editor",8029,44,1033.9148607060185,1765,276.00230324074073,0.21982812305392951,0.2669487727957309,0.8234842990723987,"all"
10466461,"mozbrick/brick",2974,3,1028.7012987962962,99,21,0.03328850033624748,0.020414089128275154,1.6306630252799392,"all"
10410764,"umano/AndroidSlidingUpPanel",4554,3,1031.8777371875,137,21,0.030083443126921388,0.020351248256637346,1.4782112009817379,"all"
10513377,"carrot/share-button",3061,5,1026.7504388194445,55,22.054479166666667,0.01796798431885005,0.021479882873996978,0.8365029001439134,"all"
10579398,"RubyLouvre/avalon",3024,1,1023.3777191087963,7,7,0.0023148148148148147,0.006840094199134917,0.338418557906348,"all"
10270250,"facebook/react",39152,10,1038.9732839699075,3472,70,0.08868001634654679,0.06737420593966635,1.31623096865824,"all"
9927626,"layervault/psd.rb",2827,1,1055.5037811458333,26,7,0.00919702865228157,0.006631904238562692,1.3867855025413949,"major"
10187082,"Unitech/pm2",12314,1,1042.5083879513888,149,7,0.012100048725028423,0.006714574271920778,1.8020574700660912,"major"
10567197,"dokku/dokku",11314,3,1024.2156567824075,128,21,0.011313417005479937,0.0205034944163731,0.5517799442248044,"all"
10575878,"crosbymichael/dockerui",3689,4,1023.6520061574074,118,28,0.031986988343724584,0.027353045597113233,1.1694123138924026,"all"
10652377,"miniMAC/magic",3974,2,1019.7679775578704,57,14,0.014343231001509815,0.01372861308464211,1.0447691192896436,"all"
10417664,"gss/engine",2747,1,1031.4631911342592,39,7,0.014197306152166,0.006786475814325839,2.0919998156033133,"major"
10498249,"hakimel/Ladda",6155,10,1027.296846747685,2684,56.676319444444445,0.43606823720552396,0.055170343045319155,7.904033455933378,"all"
10410764,"umano/AndroidSlidingUpPanel",4554,1,1031.8777371875,43,7,0.009442248572683356,0.006783749418879115,1.3918922987346292,"major"
10697582,"jscs-dev/node-jscs",4944,24,1017.7805375231482,1190,166.14393518518517,0.2406957928802589,0.1632414150790405,1.4744774955774274,"all"
10466461,"mozbrick/brick",2974,1,1028.7012987962962,82,7,0.02757229320780094,0.0068046963760917175,4.051950547665304,"major"
10731382,"mrmrs/colors",6649,4,1015.3790113773148,164,28,0.02466536321251316,0.027575909769908768,0.8944532897851428,"all"
10365411,"yabwe/medium-editor",8029,5,1033.9148607060185,172,35,0.021422344002989164,0.03385191695194314,0.6328251375956273,"major"
10777493,"pattern-lab/patternlab-php",2816,5,1013.5737349305556,251,31.996168981481482,0.08913352272727272,0.03156767769211549,2.823569208878966,"all"
10851820,"ramda/ramda",4244,13,1010.7953447916667,536,85.0232986111111,0.12629594721960416,0.08411524553334296,1.501463217741437,"all"
10932532,"primus/primus",2496,16,1007.3064021064815,286,101.74002314814815,0.11458333333333333,0.10100206147343964,1.1344652936956652,"all"
11056820,"erikflowers/weather-icons",3160,2,1002.9117578356481,27,14,0.008544303797468355,0.0139593537423601,0.6120844815000565,"all"
10941409,"mesosphere/marathon",2329,8,1007.0295200925926,170,56,0.072992700729927,0.05560909475111614,1.3126036497557254,"all"
10992987,"YePpHa/YouTubeCenter",2504,2,1005.2522310532407,111,14,0.044329073482428115,0.013926852950459678,3.182992858480994,"all"
11007313,"BabylonJS/Babylon.js",3081,9,1004.7900568055555,119,63,0.038623823433950016,0.0626996650427559,0.6160132340039108,"all"
10652377,"miniMAC/magic",3974,1,1019.7679775578704,44,7,0.011071967790639155,0.006864306542321055,1.6129768859208533,"major"
11075275,"sloria/TextBlob",2898,1,1001.8813685763889,20,7,0.006901311249137336,0.006986855150272496,0.9877564513224775,"all"
10498249,"hakimel/Ladda",6155,1,1027.296846747685,22,7,0.0035743298131600326,0.006813999305226403,0.5245568208993634,"major"
11083045,"pksunkara/alpaca",2259,1,1001.5257644328703,211,7,0.0934041611332448,0.006989335919844119,13.363810554312,"all"
11061773,"eslint/eslint",4474,32,1002.6514435300926,1413,216.85047453703703,0.31582476531068393,0.2162770282098823,1.4602788281527397,"all"
10777493,"pattern-lab/patternlab-php",2816,1,1013.5737349305556,21,7,0.007457386363636364,0.006906256307519256,1.0798015642015864,"major"
10697582,"jscs-dev/node-jscs",4944,1,1017.7805375231482,88,7,0.01779935275080906,0.006877710608453046,2.5879764014689393,"major"
11171548,"nlohmann/json",2225,2,998.2856721412037,292,14,0.13123595505617977,0.014024041805560196,9.35792668588223,"all"
10731382,"mrmrs/colors",6649,2,1015.3790113773148,100,14,0.015039855617386072,0.013787954884954384,1.0907966948599304,"major"
10932532,"primus/primus",2496,5,1007.3064021064815,154,35,0.06169871794871795,0.03474613079675451,1.7757003883287337,"major"
11056820,"erikflowers/weather-icons",3160,1,1002.9117578356481,14,7,0.004430379746835443,0.00697967687118005,0.6347542771111697,"major"
11007313,"BabylonJS/Babylon.js",3081,1,1004.7900568055555,17,7,0.00551768906199286,0.0069666294491951,0.7920170151478854,"major"
11225014,"coreos/etcd",9095,7,995.736245011574,791,49,0.08697086311159978,0.049209818609576114,1.7673477685746937,"all"
11276147,"cmderdev/cmder",6839,1,993.3286522800926,20,7,0.0029244041526538967,0.00704701307460744,0.4149849193825716,"all"
11267509,"bumptech/glide",7478,6,993.6979397453704,767,42,0.10256753142551485,0.042266365180109226,2.426693920531015,"all"
11323319,"erusev/parsedown",3086,14,991.8020590856481,245,70.89738425925925,0.07939079714841218,0.07148340095665887,1.1106186343392874,"all"
11393110,"codegangsta/cli",3959,4,988.8373989351852,235,28,0.05935842384440515,0.02831608111723058,2.0962796228283525,"all"
11407242,"audreyr/cookiecutter",3099,7,987.8798715625,181,49,0.05840593739916102,0.04960117258234867,1.1775112231912368,"all"
11496279,"masayuki0812/c3",5469,3,984.3653180092592,998,21,0.18248308648747485,0.021333543163090666,8.553810545788302,"all"
11061773,"eslint/eslint",4474,2,1002.6514435300926,149,14,0.03330353151542244,0.013962977952447159,2.385130996327731,"major"
11171548,"nlohmann/json",2225,1,998.2856721412037,267,7,0.12,0.007012020902780098,17.113468665277775,"major"
11507163,"uikit/uikit",6507,29,983.9841619907407,1451,201.9955787037037,0.22299062548025203,0.20528336380439066,1.0862576555045842,"all"
11530283,"VerbalExpressions/JSVerbalExpressions",9377,1,983.0262332754629,355,7,0.03785859016743095,0.007120867951484734,5.3165696127727315,"all"
11267509,"bumptech/glide",7478,1,993.6979397453704,1,7,0.0001337255950788981,0.007044394196684871,0.018983264045874953,"major"
11617231,"breach/thrust",2521,1,978.8376128703703,4,7,0.0015866719555731853,0.007151339413156599,0.22187059848594556,"all"
11393110,"codegangsta/cli",3959,1,988.8373989351852,4,7,0.0010103561505430665,0.007079020279307645,0.1427254211287389,"major"
11323319,"erusev/parsedown",3086,1,991.8020590856481,66,7,0.02138690861957226,0.007057859918594409,3.030225715195481,"major"
11225014,"coreos/etcd",9095,1,995.736245011574,152,7,0.016712479384277074,0.007029974087082302,2.3773173524190567,"major"
11407242,"audreyr/cookiecutter",3099,1,987.8798715625,41,7,0.013230074217489512,0.007085881797478381,1.8671034312479833,"major"
11589713,"deis/deis",5429,27,979.8576791782407,1443,187.83572916666668,0.2657948056732363,0.19169695064715464,1.3865364304227732,"all"
11607598,"ruby-concurrency/concurrent-ruby",2785,5,979.1379827314814,153,35,0.05493716337522442,0.03574572799470122,1.5368875235487733,"all"
11276147,"cmderdev/cmder",6839,1,993.3286522800926,20,7,0.0029244041526538967,0.00704701307460744,0.4149849193825716,"major"
11726680,"h5bp/server-configs-nginx",4403,1,973.7207840972222,53,7,0.012037247331364978,0.007188919158678529,1.674416844266986,"all"
11195700,"Khan/KaTeX",4473,5,997.2749852199074,2495,35,0.5577911915940085,0.03509563612716327,15.893462924363124,"all"
11621778,"danialfarid/ng-file-upload",5558,33,978.6725170138889,1394,203.6941087962963,0.250809643756747,0.2081330631596816,1.2050446956826055,"all"
11893084,"fex-team/webuploader",2660,1,966.3191867361111,50,7,0.018796992481203006,0.007243983247029955,2.5948420696458405,"all"
11667865,"reactjs/react-rails",2783,6,976.8828091319444,199,42,0.07150556952928494,0.04299389814968808,1.6631562292939868,"all"
11507163,"uikit/uikit",6507,2,983.9841619907407,271,14,0.041647456585215924,0.014227871281663718,2.9271741190749605,"major"
11667865,"reactjs/react-rails",2783,1,976.8828091319444,48,7,0.017247574559827523,0.00716564969161468,2.406979869530996,"major"
11820425,"wagerfield/parallax",9685,4,970.0065687268518,140,19.639641203703704,0.014455343314403717,0.020246915677572194,0.7139528580353656,"all"
11850014,"google/gumbo-parser",3627,2,968.8781058680555,1789,14,0.49324510614833195,0.014449702098962033,34.13531315526313,"all"
11892946,"uglide/RedisDesktopManager",2575,3,966.3247882986111,26,21,0.010097087378640776,0.021731823765976533,0.4646221820760775,"all"
11745592,"kenkeiter/skeuocard",3266,1,972.9154929745371,1,7,0.0003061849357011635,0.0071948694933396465,0.04255600966558206,"all"
11855195,"chalk/chalk",3252,3,968.6375300578703,199,21,0.06119311193111931,0.021679936352192935,2.822568799881629,"all"
11589713,"deis/deis",5429,1,979.8576791782407,369,7,0.06796831829066126,0.007143894617298465,9.514182659705044,"major"
11726680,"h5bp/server-configs-nginx",4403,1,973.7207840972222,53,7,0.012037247331364978,0.007188919158678529,1.674416844266986,"major"
11944782,"BBC-News/Imager.js",3652,1,964.3116127199074,38,7,0.0104052573932092,0.007259064297956567,1.433415791087329,"all"
11607598,"ruby-concurrency/concurrent-ruby",2785,1,979.1379827314814,63,7,0.022621184919210054,0.007149145598940245,3.164180195541592,"major"
11730342,"vuejs/vue",15601,8,973.5087365046296,1535,56,0.09839112877379655,0.05752388026949534,1.7104397045686246,"all"
11621778,"danialfarid/ng-file-upload",5558,11,978.6725170138889,569,77,0.1023749550197913,0.07867800378715166,1.3011890247844522,"major"
12025365,"toddmotto/echo",2750,1,960.8605985069445,31,7,0.011272727272727273,0.0072851358572482965,1.547359924868326,"all"
12008872,"m1entus/MZFormSheetController",2395,1,961.8432729861111,21,7,0.008768267223382045,0.007277692942913663,1.2048141206506608,"all"
12080551,"tsenart/vegeta",3093,14,958.1618275925925,217,85.63170138888889,0.07015842224377628,0.08937081286575656,0.7850261175218456,"all"
12231467,"CodeboxIDE/codebox",3341,3,951.6012218055556,772,21,0.23106854235258906,0.022068067504321692,10.470719391597738,"all"
11820425,"wagerfield/parallax",9685,2,970.0065687268518,111,14,0.011461022199277233,0.014432891952860908,0.7940904869730846,"major"
12008872,"m1entus/MZFormSheetController",2395,1,961.8432729861111,21,7,0.008768267223382045,0.007277692942913663,1.2048141206506608,"major"
12386312,"filamentgroup/tablesaw",4140,1,944.8877919675926,109,7,0.026328502415458938,0.007408287057475374,3.553925787593775,"all"
11730342,"vuejs/vue",15601,1,973.5087365046296,1099,7,0.0704442022947247,0.007190485033686918,9.796863767144853,"major"
12459565,"Voog/wysihtml",2929,2,942.1317619560185,9,14,0.0030727210652099694,0.014859917227430828,0.2067791507975459,"all"
11855195,"chalk/chalk",3252,1,968.6375300578703,47,7,0.014452644526445265,0.007226645450730979,1.9999105567000486,"major"
12495928,"Eonasdan/bootstrap-datetimepicker",3897,3,940.7570322685185,84,21,0.02155504234026174,0.02232244807074268,0.9656217934498521,"all"
12256376,"driftyco/ionic",23038,2,950.6884695717592,610,14,0.026477992881326504,0.01472616997901147,1.798023037834302,"all"
12320895,"TalAter/annyang",3018,9,948.1936219212963,102,63,0.033797216699801194,0.0664421258944402,0.5086715129118002,"all"
12464962,"sofish/pen",3742,1,941.9780280555556,37,7,0.009887760555852484,0.0074311712073045905,1.3305790271839182,"all"
12615154,"barryvdh/laravel-debugbar",3072,2,935.2163068402778,33,14,0.0107421875,0.014969798855732538,0.7175906372239854,"all"
12618379,"node-red/node-red",2415,12,935.0889835416667,123,84,0.05093167701863354,0.0898310230132842,0.5669720249217441,"all"
12080551,"tsenart/vegeta",3093,5,958.1618275925925,103,35,0.03330100226317491,0.036528276322527316,0.9116499768328209,"major"
12631084,"HubSpot/vex",5000,5,934.6859887962963,967,28.14920138888889,0.1934,0.030116211996651286,6.421790363990821,"all"
12732573,"junegunn/vim-plug",4118,1,930.027155474537,47,7,0.011413307430791646,0.007526661946153949,1.5163836920593645,"all"
12386312,"filamentgroup/tablesaw",4140,2,944.8877919675926,126,14,0.030434782608695653,0.014816574114950748,2.054103895581723,"major"
12631084,"HubSpot/vex",5000,1,934.6859887962963,25,7,0.005,0.007489146177332468,0.6676328491402116,"major"
12320895,"TalAter/annyang",3018,2,948.1936219212963,28,14,0.00927766732935719,0.014764916865431155,0.6283589277145768,"major"
12256376,"driftyco/ionic",23038,1,950.6884695717592,421,7,0.018274155742685996,0.007363084989505735,2.4818613079614464,"major"
12670444,"petkaantonov/bluebird",10404,17,932.8316293055556,1160,113.43447916666666,0.1114955786236063,0.12160230807258617,0.9168870261660904,"all"
12738837,"ColinEberhardt/VCTransitionsLibrary",3223,4,929.8283895601852,330,28,0.10238907849829351,0.030113083569371528,3.4001525703078443,"all"
12774825,"HubSpot/pace",9411,3,928.4674021296296,120,21,0.012751036021676761,0.022617918466315792,0.5637581566432167,"all"
12755139,"OnsenUI/OnsenUI",2735,2,929.1569180555556,45,14,0.016453382084095063,0.015067422658056258,1.0919838420605903,"all"
12495928,"Eonasdan/bootstrap-datetimepicker",3897,3,940.7570322685185,79,21,0.02027200410572235,0.02232244807074268,0.9081443057445038,"major"
12821113,"addyosmani/grunt-uncss",3767,4,926.69533125,195,28,0.051765330501725514,0.0302148927007449,1.7132389320200803,"all"
12845894,"kennethcachia/background-check",2566,3,925.0847188888889,1075,17.87783564814815,0.41893998441153546,0.019325619895247066,21.677958413875736,"all"
12962729,"angular-ui/ui-select",2314,11,920.6253419560185,245,77,0.10587726879861711,0.08363880124829169,1.2658869713389111,"all"
12845894,"kennethcachia/background-check",2566,1,925.0847188888889,954,7,0.37178487918939984,0.007566874532753755,49.1332157788665,"major"
12972263,"alvarotrigo/fullPage.js",13447,2,920.1520913773148,202,14,0.015021937978731316,0.015214876031031268,0.9873191176907095,"all"
12983151,"openhab/openhab",2407,5,919.7988052893519,116,35,0.04819277108433735,0.03805179980527333,1.266504379055906,"all"
12984746,"gabrielemariotti/cardslib",4233,16,919.7365022337963,758,107.38398148148148,0.17906921804866524,0.11675515891853182,1.5337156808087107,"all"
11829145,"basecamp/trix",6602,1,969.7195322685185,4278,7,0.6479854589518328,0.007218582040545799,89.76630802451037,"all"
12774825,"HubSpot/pace",9411,1,928.4674021296296,42,7,0.004462862607586867,0.007539306155438598,0.5919460644753776,"major"
13030144,"janpaepke/ScrollMagic",6673,5,917.3116271064815,502,35,0.07522853289375094,0.03815497260227925,1.9716573689600039,"all"
12670444,"petkaantonov/bluebird",10404,3,932.8316293055556,242,21,0.023260284505959246,0.022512101155525144,1.0332347187526063,"major"
13078968,"postcss/postcss",9531,6,915.6880155208333,539,42,0.056552303011226525,0.045867150479315666,1.2329587170829253,"all"
13206906,"purescript/purescript",2343,4,910.4233427777777,107,28,0.04566794707639778,0.030754923214698845,1.484898751253311,"all"
12984746,"gabrielemariotti/cardslib",4233,1,919.7365022337963,33,7,0.007795889440113395,0.007610875487706376,1.0243091550644687,"major"
13200787,"IFTTT/JazzHands",5244,2,910.7323076388889,108,14,0.020594965675057208,0.015372244821637631,1.339750043927754,"all"
13224032,"krakenjs/kraken-js",3843,2,909.8639073611112,59,14,0.015352589123080927,0.015386916534148896,0.9977690519740077,"all"
13030144,"janpaepke/ScrollMagic",6673,2,917.3116271064815,156,14,0.023377791098456467,0.0152619890409117,1.5317656850486085,"major"
13233158,"jp9000/obs-studio",2635,9,909.5404253587963,300,63,0.11385199240986717,0.06926575031027093,1.643698247689159,"all"
13021798,"github/git-lfs",3396,8,917.7324358680555,1836,56,0.5406360424028268,0.0610199637839228,8.859986287721636,"all"
13234395,"kelseyhightower/confd",2507,10,909.4810273263889,270,70,0.10769844435580375,0.07696697115912329,1.3992813116310048,"all"
13360219,"Reportr/dashboard",2371,4,904.2341759259259,1245,23.380590277777777,0.5250948966680725,0.02585678677079011,20.30781710515019,"all"
13395052,"mholt/PapaParse",2738,2,902.7953439699074,927,14,0.3385682980277575,0.01550739056588074,21.832705933948247,"all"
13367154,"sameersbn/docker-gitlab",2504,21,903.8698467939815,721,147,0.28793929712460065,0.16263403466926982,1.7704737984896566,"all"
12933501,"zurb/foundation-emails",5437,1,921.8085240625,2150,7,0.39543866102630126,0.0075937679217266485,52.07410406827229,"all"
13527761,"BrowserSync/browser-sync",6698,2,897.8346363078704,75,14,0.011197372349955211,0.015593071857387506,0.7180991951018457,"all"
13428264,"ShareX/ShareX",3419,27,901.6708385648149,1231,188.3421875,0.36004679730915473,0.20888131172100824,1.7236908095926278,"all"
13367154,"sameersbn/docker-gitlab",2504,2,903.8698467939815,56,14,0.022364217252396165,0.015488955682787603,1.4438815443993314,"major"
13200787,"IFTTT/JazzHands",5244,1,910.7323076388889,34,7,0.0064836003051106025,0.007686122410818816,0.8435463239545119,"major"
13428264,"ShareX/ShareX",3419,2,901.6708385648149,63,14,0.01842644047967242,0.015526730377887935,1.186756002790777,"major"
13078968,"postcss/postcss",9531,5,915.6880155208333,568,35,0.05959500577064317,0.03822262539942972,1.5591552162592244,"major"
13429048,"fraywing/textAngular",3000,5,901.6335756828704,115,35,0.03833333333333333,0.038818430173800975,0.9875034400336199,"all"
13021798,"github/git-lfs",3396,1,917.7324358680555,299,7,0.08804475853945819,0.00762749547299035,11.54307581711882,"major"
13360219,"Reportr/dashboard",2371,2,904.2341759259259,615,14,0.2593842260649515,0.015482714956735796,16.75314870743039,"major"
13899674,"thephpleague/flysystem",2715,1,883.146721412037,6,7,0.0022099447513812156,0.007926202781807204,0.2788150659548657,"all"
13473768,"driftyco/ionicons",8761,4,900.0439188425926,415,28,0.04736902180116425,0.03110959300297976,1.5226500004878598,"all"
13224032,"krakenjs/kraken-js",3843,1,909.8639073611112,47,7,0.012230028623471247,0.007693458267074448,1.5896659472128258,"major"
13597334,"HubSpot/tether",5072,5,894.9101321296296,92,35,0.018138801261829655,0.039110072333978424,0.46378848668277334,"all"
13707204,"basscss/basscss",2798,4,890.8456447222222,137,28,0.048963545389563976,0.03143080977707511,1.557820041444711,"all"
14046563,"Bearded-Hen/Android-Bootstrap",5019,2,877.9593684027777,43,14,0.008567443713887228,0.015946068239432783,0.5372762479907699,"all"
13395052,"mholt/PapaParse",2738,1,902.7953439699074,901,7,0.32907231555880206,0.00775369528294037,42.44070775941181,"major"
14235657,"north/north",4967,1,870.9840096875,4,7,0.0008053150795248641,0.008036886925755993,0.10020236528948202,"all"
13426154,"HubSpot/odometer",4830,1,901.7537554166666,1000,7,0.2070393374741201,0.007762651342400634,26.671214298038056,"all"
13473768,"driftyco/ionicons",8761,1,900.0439188425926,46,7,0.005250542175550736,0.00777739825074494,0.6751026508187137,"major"
13737149,"marmelab/gremlins.js",6365,1,889.2433859027777,38,7,0.005970149253731343,0.00787186063002702,0.7584165338190002,"all"
13838338,"mrackwitz/MRProgress",2212,5,885.9058111111111,61,35,0.027576853526220614,0.03950758597700435,0.6980141368868222,"all"
13597334,"HubSpot/tether",5072,1,894.9101321296296,14,7,0.0027602523659305996,0.007822014466795684,0.35288254421515364,"major"
14046563,"Bearded-Hen/Android-Bootstrap",5019,1,877.9593684027777,29,7,0.005778043434947201,0.007973034119716392,0.7246981949642943,"major"
13911118,"angular-fullstack/generator-angular-fullstack",4733,9,882.6955028472222,342,62.382592592592594,0.07225860976125079,0.07067283382703472,1.022438267271086,"all"
14614344,"Swordfish90/cool-retro-term",4248,1,857.1930068171297,58,7,0.013653483992467044,0.008166188879668908,1.6719529995760536,"all"
14335772,"hootsuite/grid",2924,1,866.9734749421297,1400,7,0.478796169630643,0.008074064780894535,59.300511281951415,"all"
14673229,"jdorn/json-editor",2553,1,854.5477976851852,13,7,0.0050920485703094395,0.00819146690092904,0.6216284130662754,"all"
14003349,"mozilla/localForage",5576,3,879.6025169212963,112,21,0.020086083213773313,0.023874420088635336,0.8413223499964575,"all"
14075080,"roots/bedrock",2611,7,876.7276592939814,620,49,0.23745691306013023,0.05588964769225956,4.248674358579233,"all"
12933501,"zurb/foundation-emails",5437,2,921.8085240625,2315,14,0.4257862791980872,0.015187535843453297,28.035244399546595,"major"
14089735,"ember-cli/ember-cli",2832,5,875.8776584375,117,35,0.0413135593220339,0.03995991867452969,1.0338749600200516,"all"
13707204,"basscss/basscss",2798,5,890.8456447222222,545,35,0.1947819871336669,0.039288512221343885,4.957733854524774,"major"
14238862,"andreamazz/AMScrollingNavbar",3645,1,870.9037886805555,13,7,0.0035665294924554186,0.008037627222411333,0.4437291496314804,"all"
14259343,"openalpr/openalpr",3080,5,869.9669202430556,32,35,0.01038961038961039,0.04023141476485282,0.2582462100907029,"all"
14376285,"matryer/bitbar",6138,8,865.7343583333334,920,50.01634259259259,0.14988595633756924,0.05777331361652487,2.5943804666017534,"all"
14488312,"belluzj/fantasque-sans",2486,1,861.2026753356481,22,7,0.008849557522123894,0.008128167968442266,1.088751801941401,"all"
14614344,"Swordfish90/cool-retro-term",4248,1,857.1930068171297,58,7,0.013653483992467044,0.008166188879668908,1.6719529995760536,"major"
13911118,"angular-fullstack/generator-angular-fullstack",4733,2,882.6955028472222,104,14,0.021973378406930064,0.01586050903719528,1.385414450154102,"major"
14807173,"SamyPesse/How-to-Make-a-Computer-Operating-System",10216,1,849.8757005671297,26,7,0.0025450274079874707,0.008236498578943765,0.308993850189414,"all"
14758329,"castorflex/SmoothProgressBar",2968,4,851.7543080787037,95,28,0.032008086253369275,0.03287332947356545,0.9736794771307863,"all"
13753838,"HubSpot/offline",6746,1,888.7657473379629,3167,7,0.4694633857100504,0.007876091108333604,59.606139549771896,"all"
14259343,"openalpr/openalpr",3080,1,869.9669202430556,0,7,0,0.008046282952970564,0,"major"
14712850,"syncthing/syncthing",11612,9,853.2007956365741,718,59.469166666666666,0.061832586978987254,0.06970125552015766,0.8871086541777604,"all"
14725230,"google/liquidfun",2429,3,852.8463561805555,1177,21,0.4845615479621243,0.024623427007471558,19.678883358319393,"all"
14747598,"typicode/json-server",11356,3,852.0529715856482,45,21,0.0039626629094751675,0.024646354980629375,0.16078089082907365,"all"
14075080,"roots/bedrock",2611,1,876.7276592939814,517,7,0.1980084258904634,0.00798423538460851,24.799923393061682,"major"
14812903,"syedhali/EZAudio",3112,9,849.5771746875,59,24.569907407407406,0.018958868894601542,0.028920159509281725,0.6555589324642841,"all"
14376285,"matryer/bitbar",6138,1,865.7343583333334,16,7,0.002606712284131639,0.008085621106081587,0.322388626666046,"major"
14930729,"boot2docker/boot2docker",5981,19,844.8824487847222,1321,128.7459837962963,0.22086607590703897,0.15238330963258184,1.4494112015258034,"all"
15020102,"walkor/Workerman",2211,2,841.284526412037,130,14,0.05879692446856626,0.016641218946113364,3.53321019685872,"all"
15057216,"etsy/AndroidStaggeredGrid",4107,1,839.7876416319444,176,7,0.042853664475286095,0.008335440595907108,5.141139689283879,"all"
15045751,"docker/compose",7321,10,840.1226505092593,786,70,0.10736238218822565,0.08332116740045982,1.2885367012708604,"all"
14725230,"google/liquidfun",2429,1,852.8463561805555,726,7,0.29888843145327293,0.00820780900249052,36.41512995277794,"major"
15057216,"etsy/AndroidStaggeredGrid",4107,1,839.7876416319444,176,7,0.042853664475286095,0.008335440595907108,5.141139689283879,"major"
15150300,"tobiasahlin/SpinKit",10879,2,836.6304253935185,108,7.017118055555556,0.009927383031528634,0.008387357000858504,1.183612791313461,"all"
15111821,"grafana/grafana",9027,12,837.9427843981481,921,76.76310185185184,0.10202725157859754,0.09160900157041975,1.1137251779801278,"all"
15155534,"gocd/gocd",2232,8,836.3839706712963,129,56,0.05779569892473118,0.06695489388092102,0.8632035027569541,"all"
14812903,"syedhali/EZAudio",3112,1,849.5771746875,22,7,0.007069408740359897,0.008239392733891198,0.8580011863351542,"major"
15315789,"Wox-launcher/Wox",2249,1,829.9511464699074,13,7,0.005780346820809248,0.008434231375875095,0.6853436387034743,"all"
15246993,"HubSpot/shepherd",3405,7,832.3386974305556,101,49,0.029662261380323053,0.058870265375458176,0.5038581224518932,"all"
15508537,"meanjs/mean",3249,1,820.0673564583333,33,7,0.010156971375807941,0.008535884211061951,1.1899143808259682,"all"
15345331,"boltdb/bolt",3886,2,828.8415230208333,69,14,0.017756047349459597,0.016891045647634745,1.0512106662825802,"all"
14930729,"boot2docker/boot2docker",5981,1,844.8824487847222,81,7,0.013542885805049323,0.008285176251523262,1.6345923603688468,"major"
15283709,"kkga/spacegray",6561,2,831.0512221180555,1013,14,0.15439719554945894,0.016846133700783153,9.165141289498447,"all"
15045751,"docker/compose",7321,1,840.1226505092593,154,7,0.021035377680644722,0.008332116740045983,2.5246138930752227,"major"
15308499,"RubaXa/Sortable",6416,6,830.185701400463,884,42,0.13778054862842892,0.050591090558593156,2.7234152714864965,"all"
15328210,"chrisjenx/Calligraphy",3505,2,829.5016832060185,81,14,0.02310984308131241,0.01687760288308288,1.3692609810411147,"all"
15401421,"Marxon13/M13ProgressSuite",2692,2,825.8563393518518,233,14,0.08655274888558692,0.01695210090775288,5.105724025392207,"all"
15480067,"react-bootstrap/react-bootstrap",5302,2,821.8136169328703,44,14,0.008298755186721992,0.017035492855728123,0.4871450011457441,"all"
15428480,"almasaeed2010/AdminLTE",9133,5,824.4894972916667,427,35,0.046753531150771924,0.042450510424899446,1.101365582717435,"all"
15246993,"HubSpot/shepherd",3405,1,832.3386974305556,15,7,0.004405286343612335,0.00841003791077974,0.5238128995787008,"major"
15652312,"zhukov/webogram",2945,2,813.0111715740741,48,14,0.01629881154499151,0.017219935579599166,0.9465082763898994,"all"
15464772,"jessepollak/card",6326,4,822.5040457175926,101,28,0.015965855200758772,0.034042385743612284,0.46899930342733415,"all"
15428480,"almasaeed2010/AdminLTE",9133,1,824.4894972916667,95,7,0.010401839483192817,0.008490102084979889,1.225172486629465,"major"
15505458,"matthieua/WOW",5752,2,820.2805162847222,126,14,0.021905424200278165,0.017067332116347075,1.2834709051742872,"all"
15536831,"inorganik/countUp.js",2826,7,818.7209339351851,185,49,0.06546355272469923,0.05984945293200373,1.093803694397571,"all"
15308499,"RubaXa/Sortable",6416,1,830.185701400463,479,7,0.0746571072319202,0.008431848426432192,8.854180418837322,"major"
15328210,"chrisjenx/Calligraphy",3505,1,829.5016832060185,44,7,0.012553495007132667,0.00843880144154144,1.4875921769335567,"major"
15787723,"mycolorway/simditor",2161,4,808.4480303703704,120,28,0.055529847292919945,0.034634260890180533,1.6033212739545917,"all"
15505458,"matthieua/WOW",5752,1,820.2805162847222,81,7,0.014082058414464534,0.008533666058173538,1.6501768780812265,"major"
16089035,"wekan/wekan",6514,1,797.5494166087963,42,7,0.00644765121277249,0.008776885612636027,0.7346172090348139,"all"
15926180,"draios/sysdig",3441,7,803.3700630208333,288,49,0.08369659982563209,0.06099306192186217,1.3722314831948472,"all"
15943682,"nylas/sync-engine",2837,2,802.8474037731481,30,14,0.010574550581600282,0.017437933951338812,0.6064107486075443,"all"
16072585,"phoenixframework/phoenix",5872,6,798.0163147222222,650,42,0.11069482288828338,0.05263050294231088,2.1032446338127855,"all"
15536831,"inorganik/countUp.js",2826,1,818.7209339351851,128,7,0.04529370134465676,0.008549921847429105,5.2975573523255335,"major"
15401421,"Marxon13/M13ProgressSuite",2692,1,825.8563393518518,220,7,0.08172362555720654,0.00847605045387644,9.641710605890863,"major"
15464772,"jessepollak/card",6326,1,822.5040457175926,18,7,0.00284539993676889,0.008510596435903071,0.33433613709671345,"major"
15787723,"mycolorway/simditor",2161,2,808.4480303703704,38,14,0.017584451642757983,0.017317130445090267,1.015436806837908,"major"
16096681,"Laverna/laverna",3038,6,797.2597907638889,154,42,0.05069124423963134,0.05268044430004176,0.9622402565726113,"all"
16389681,"google/j2objc",3977,1,787.7625145949074,58,7,0.014583857178777974,0.008885926748621218,1.6412308576638754,"all"
16368651,"BoltsFramework/Bolts-ObjC",4482,7,788.4053091550926,1346,49,0.3003123605533244,0.062150773759389884,4.83199713194162,"all"
16368712,"BoltsFramework/Bolts-Android",2492,5,788.4032540162037,585,35,0.23475120385232745,0.04439352554889463,5.287960371468461,"all"
16599031,"barryclark/jekyll-now",2428,3,780.6000020254629,225,21,0.09266886326194398,0.026902382712670026,3.4446340404748006,"all"
16445562,"radiant-player/radiant-player-mac",2521,7,785.6015480671297,149,49,0.05910353034510115,0.0623725858490963,0.947588263986613,"all"
16652218,"sharelatex/sharelatex",3415,1,778.7622274652778,18,7,0.005270863836017569,0.008988622910979726,0.5863928088004601,"all"
15585444,"IanLunn/Hover",12901,1,816.0068831828704,1805,7,0.13991163475699558,0.008578359011747787,16.309836714153732,"all"
16458672,"yeoman/generator-webapp",2242,6,784.896343287037,118,42,0.05263157894736842,0.05351025056902396,0.9835793775526779,"all"
16554739,"elastic/beats",2579,7,781.8179132638888,82,49,0.031795269484296236,0.0626744401333011,0.5073083926505202,"all"
16072585,"phoenixframework/phoenix",5872,1,798.0163147222222,344,7,0.05858310626702997,0.008771750490385146,6.678610652599368,"major"
16368712,"BoltsFramework/Bolts-Android",2492,1,788.4032540162037,460,7,0.18459069020866772,0.008878705109778924,20.79027154594438,"major"
16599031,"barryclark/jekyll-now",2428,1,780.6000020254629,143,7,0.05889621087314662,0.008967460904223342,6.56776890383862,"major"
16623069,"sindresorhus/pageres",7239,11,779.8488079976852,858,77,0.11852465810194779,0.09873708751020949,1.200406666742041,"all"
16685462,"humhub/humhub",3214,6,777.3800446759259,383,42,0.11916614810205352,0.05402762816931962,2.2056520365579133,"all"
16811818,"kni-labs/rrssb",3025,3,773.8566427083333,25,21,0.008264462809917356,0.027136809120749388,0.3045480687557392,"all"
15585444,"IanLunn/Hover",12901,1,816.0068831828704,1805,7,0.13991163475699558,0.008578359011747787,16.309836714153732,"major"
16986405,"liabru/matter-js",3596,1,768.05682125,17,7,0.004727474972191324,0.009113909031635985,0.5187099142400285,"all"
16368651,"BoltsFramework/Bolts-ObjC",4482,1,788.4053091550926,960,7,0.214190093708166,0.008878681965627126,24.124086721134983,"major"
16752620,"gogits/gogs",12348,8,775.5280291435186,1590,56,0.12876579203109814,0.07220886659872959,1.7832407306246736,"all"
16977232,"fengyuanchen/cropper",3276,10,768.3264420138889,326,66.9747337962963,0.0995115995115995,0.08716963276800203,1.1415856227872963,"all"
16554739,"elastic/beats",2579,1,781.8179132638888,1,7,0.00038774718883288094,0.008953491447614445,0.043306814006751716,"major"
17391973,"miloyip/rapidjson",2809,1,755.4062002314815,121,7,0.04307582769668921,0.009266537655972334,4.648535331740287,"all"
16389681,"google/j2objc",3977,1,787.7625145949074,58,7,0.014583857178777974,0.008885926748621218,1.6412308576638754,"major"
17486281,"pagekit/pagekit",2399,2,752.9222775578704,193,14,0.08045018757815757,0.018594216717042145,4.326624175807449,"all"
17066884,"binux/pyspider",6288,3,765.8464531597223,1777,21,0.28260178117048346,0.027420640147066546,10.306170084096893,"all"
16623069,"sindresorhus/pageres",7239,3,779.8488079976852,492,21,0.06796518856195607,0.026928296593693498,2.523931965970445,"major"
17469184,"bootflat/bootflat.github.io",3910,1,753.3567197337962,118,7,0.03017902813299233,0.009291746946218914,3.2479390912892936,"all"
17065530,"facebook/chisel",4641,3,765.8844035532408,111,21,0.023917259211376857,0.027419281424941794,0.8722788478920771,"all"
16458672,"yeoman/generator-webapp",2242,2,784.896343287037,65,14,0.028991971454058876,0.017836750189674656,1.6254065984980692,"major"
17149519,"facebook/KVOController",4498,1,762.8004803935186,0,7,0,0.00917671157782805,0,"all"
17706097,"jdamcd/android-crop",2401,1,746.2182497685185,24,7,0.009995835068721367,0.009380633617807449,1.0655820785651482,"all"
17528018,"erming/shout",3611,1,751.7554438888889,11,7,0.0030462475768485184,0.00931153882143967,0.32714759990417286,"all"
16977232,"fengyuanchen/cropper",3276,2,768.3264420138889,119,14,0.03632478632478633,0.01822142156568773,1.993520988131275,"major"
17391973,"miloyip/rapidjson",2809,1,755.4062002314815,121,7,0.04307582769668921,0.009266537655972334,4.648535331740287,"major"
16685462,"humhub/humhub",3214,1,777.3800446759259,4,7,0.0012445550715619166,0.009004604694886604,0.13821318244749325,"major"
17814354,"lhorie/mithril.js",5751,1,742.5681069560185,67,7,0.011650147800382543,0.009426744744929643,1.235861171126841,"all"
17575535,"gionkunz/chartist-js",7856,2,749.7065737615741,101,14,0.01285641547861507,0.018673972578040057,0.6884670856662695,"all"
17728164,"hashicorp/terraform",4314,1,745.7167219560185,51,7,0.011821974965229486,0.009386942513021522,1.2594063454452926,"all"
17753931,"daniel-lundin/snabbt.js",4671,5,744.9304220138889,2293,26.922175925925927,0.49090130593020764,0.03614052417559069,13.583126341641785,"all"
17908165,"MatthewYork/DateTools",4224,7,740.0292847800926,274,49,0.06486742424242424,0.06621359587757512,0.9796692564826132,"all"
17469184,"bootflat/bootflat.github.io",3910,1,753.3567197337962,118,7,0.03017902813299233,0.009291746946218914,3.2479390912892936,"major"
18440563,"mxcl/PromiseKit",4838,3,724.0716373263889,110,21,0.02273666804464655,0.029002655148241713,0.7839512599254196,"all"
18503721,"facebook/css-layout",3554,2,721.5836732407407,58,14,0.016319639842431063,0.019401769357008724,0.8411418331048107,"all"
18102026,"winjs/winjs",3802,5,734.0716968055556,140,35,0.03682272488164124,0.047679266415404334,0.7723005752820153,"all"
18351848,"typicode/lowdb",2938,5,726.5572017361111,82,35,0.027910142954390742,0.048172394295132405,0.5793804389999135,"all"
17706097,"jdamcd/android-crop",2401,1,746.2182497685185,24,7,0.009995835068721367,0.009380633617807449,1.0655820785651482,"major"
18607529,"Famous/famous",6878,1,718.8973791087963,41,7,0.0059610351846467,0.009737133843327916,0.612196081573976,"all"
18102026,"winjs/winjs",3802,1,734.0716968055556,100,7,0.026301946344029457,0.009535853283080866,2.758216340292912,"major"
18511024,"google/web-starter-kit",13099,4,721.286246550926,1876,28,0.14321703946866174,0.03881953958486172,3.689302887160244,"all"
18573791,"davidmerfield/randomColor",3327,4,719.8008399537038,1035,28,0.31109107303877365,0.03889964896651261,7.997271988407438,"all"
18049133,"kenwheeler/slick",14071,6,735.5606578587963,4037,29.112129629629628,0.28690213915144624,0.039578149427369466,7.249003384505009,"all"
18581578,"xmartlabs/XLForm",3441,5,719.5748778240741,269,35,0.07817494914269107,0.04863983037573055,1.607220842235861,"all"
18673522,"dingo/api",3181,8,717.1298711805556,221,46.681550925925926,0.06947500785916379,0.06509497484615678,1.0672868070593564,"all"
18840003,"kriasoft/react-starter-kit",7416,2,712.1036689699074,217,14,0.029261057173678533,0.019660058794882605,1.4883504408081938,"all"
19057802,"anijs/anijs",2775,9,705.4357721180555,1536,49.17940972222222,0.5535135135135135,0.0697149360239588,7.939668958790819,"all"
19094829,"xhzengAIB/MessageDisplayKit",2943,3,704.4944933680556,156,21,0.053007135575942915,0.0298086077289305,1.7782492915459878,"all"
19148949,"PhilJay/MPAndroidChart",8224,6,703.0470825,609,42,0.07405155642023346,0.05973995347601773,1.239565016567364,"all"
18503721,"facebook/css-layout",3554,1,721.5836732407407,27,7,0.0075970737197523916,0.009700884678504362,0.7831320515113755,"major"
18440563,"mxcl/PromiseKit",4838,1,724.0716373263889,33,7,0.006821000413393965,0.009667551716080571,0.7055561339328776,"major"
19158009,"Soundnode/soundnode-app",2289,6,702.8395319444444,33,42,0.014416775884665793,0.059757594857825766,0.2412542860696776,"all"
19238853,"Swiip/generator-gulp-angular",3298,13,700.106106261574,379,91,0.11491813220133414,0.12998029753792853,0.8841196271904269,"all"
19360616,"docker/swarm",3561,3,696.6825158101852,76,21,0.02134231957315361,0.030142854920908565,0.7080390901642674,"all"
19353482,"mozilla/metrics-graphics",5675,10,696.883234386574,422,70,0.07436123348017622,0.10044724359256102,0.7403013842948629,"all"
19407872,"steipete/Aspects",3427,4,694.9390098263889,391,8.515011574074073,0.11409395973154363,0.012252890474807727,9.311595493824408,"all"
18581578,"xmartlabs/XLForm",3441,2,719.5748778240741,62,14,0.018018018018018018,0.019455932150292222,0.9260937938533772,"major"
19416551,"sqlitebrowser/sqlitebrowser",3587,6,694.5717865509259,237,42,0.06607192640089211,0.06046891165643476,1.0926594276459267,"all"
19757917,"maxwellito/vivus",5569,2,684.7190446990741,292,14,0.05243311186927635,0.020446342347835284,2.5644250192664706,"all"
19148949,"PhilJay/MPAndroidChart",8224,1,703.0470825,82,7,0.009970817120622567,0.009956658912669622,1.0014219838278209,"major"
19094829,"xhzengAIB/MessageDisplayKit",2943,1,704.4944933680556,17,7,0.0057764186204553175,0.009936202576310168,0.5813507299284959,"major"
20106153,"CoderMJLee/MJRefresh",6896,1,674.9688142476851,137,7,0.01986658932714617,0.010370849515176703,1.9156183201842243,"all"
19238853,"Swiip/generator-gulp-angular",3298,1,700.106106261574,60,7,0.018192844147968467,0.009998484425994502,1.8195601826082668,"major"
19872456,"reactjs/react-router",11760,13,681.7185039351851,1268,73.53243055555555,0.10782312925170068,0.10786333381167353,0.9996272638852138,"all"
20452776,"pNre/ExSwift",2762,1,663.9153553819444,39,7,0.014120202751629254,0.01054351272832508,1.3392313468447208,"all"
19953044,"google/flatbuffers",5161,4,678.8783032175926,1317,28,0.2551831040496028,0.041244505631262605,6.187081167392598,"all"
20059361,"marmelab/ng-admin",2649,8,676.1517793634259,449,52.352789351851854,0.16949792374480938,0.07742757018422733,2.189115883935327,"all"
19360616,"docker/swarm",3561,1,696.6825158101852,32,7,0.008986239820275204,0.01004761830696952,0.8943651665232851,"major"
20277829,"Flipboard/FLEX",5916,5,669.610550787037,584,35,0.09871534820824882,0.05226918834964923,1.8885953909959898,"all"
19407872,"steipete/Aspects",3427,1,694.9390098263889,581,7,0.16953603735045228,0.010072826393425166,16.831029418030425,"major"
19353482,"mozilla/metrics-graphics",5675,1,696.883234386574,38,7,0.006696035242290749,0.010044724359256102,0.6666220996020091,"major"
20553267,"peco/peco",2897,2,661.3971787731482,377,14,0.1301346220227822,0.021167311336236956,6.1479051333270105,"all"
20423545,"typelift/Swiftz",2522,5,664.6642911111111,72,35,0.028548770816812053,0.05265816212495925,0.5421528147728559,"all"
18049133,"kenwheeler/slick",14071,1,735.5606578587963,1334,7,0.09480491791628172,0.00951655030106813,9.962109684392766,"major"
20106153,"CoderMJLee/MJRefresh",6896,1,674.9688142476851,137,7,0.01986658932714617,0.010370849515176703,1.9156183201842243,"major"
20466037,"ankurp/Dollar",3036,13,663.5887028125,627,84.03540509259258,0.20652173913043478,0.12663778743734458,1.6308065965904028,"all"
20506004,"Quick/Quick",4417,6,662.6305525810185,245,42,0.0554675118858954,0.06338373598441154,0.8751063821725019,"all"
20552964,"realm/jazzy",2935,5,661.4071438773149,271,35,0.09233390119250426,0.05291748104627698,1.7448657677366983,"all"
19872456,"reactjs/react-router",11760,2,681.7185039351851,651,14,0.055357142857142855,0.020536335627074395,2.6955706150498395,"major"
20537104,"google/cayley",7267,2,661.8665973148148,1143,14,0.15728636301087107,0.02115229875143698,7.435899277859142,"all"
20849184,"telly/TLYShyNavBar",2309,2,652.4044854976852,57,14,0.02468601126028584,0.02145907992848966,1.1503760339469176,"all"
20580498,"kubernetes/kubernetes",13554,17,660.6954362384259,2130,115.2538888888889,0.1571491810535635,0.17444329499999314,0.9008611139428987,"all"
20277829,"Flipboard/FLEX",5916,1,669.610550787037,94,7,0.015889114266396213,0.010453837669929847,1.5199312222056764,"major"
20773773,"bazelbuild/bazel",4161,2,654.9842502546296,325,14,0.07810622446527277,0.02137455976163916,3.6541676336861784,"all"
20653934,"google/cadvisor",3710,19,657.9594134722222,677,133,0.18247978436657683,0.2021401279117272,0.9027390367847404,"all"
20723841,"filamentgroup/loadCSS",3028,4,656.1418625925926,236,21.416168981481484,0.07793923381770146,0.03263954062748024,2.3878777801205326,"all"
20849184,"telly/TLYShyNavBar",2309,1,652.4044854976852,25,7,0.010827197921177999,0.01072953996424483,1.0091017841639627,"major"
19953044,"google/flatbuffers",5161,1,678.8783032175926,1022,7,0.19802363882968416,0.010311126407815651,19.204850275095623,"major"
20580498,"kubernetes/kubernetes",13554,1,660.6954362384259,145,7,0.010697948944960897,0.010594896855733543,1.0097265778639068,"major"
20940824,"robb/Cartography",4071,6,649.7383014236111,308,40.653125,0.07565708671088185,0.06256846011836896,1.2091888879437247,"all"
20965586,"SwiftyJSON/SwiftyJSON",9381,6,649.0390919907408,684,40.102106481481485,0.07291333546530221,0.06178688922801215,1.1800777863444483,"all"
20466037,"ankurp/Dollar",3036,5,663.5887028125,142,35,0.046772068511198944,0.052743513944192945,0.8867833220343967,"major"
21109196,"PureLayout/PureLayout",5117,3,644.6420416782407,285,21,0.05569669728356459,0.03257621849380047,1.7097348881720003,"all"
21113349,"daimajia/AndroidViewAnimations",4746,2,644.4893106597223,497,14,0.10471976401179942,0.021722625602074146,4.8207691800295285,"all"
21399598,"angular/material",13047,1,635.8454132291666,160,7,0.012263355560665287,0.011008965157820698,1.1139426262924883,"all"
20723841,"filamentgroup/loadCSS",3028,1,656.1418625925926,78,7,0.025759577278731835,0.010668424618330435,2.414562430752133,"major"
21234201,"legomushroom/mojs",6680,3,641.2836062268518,594,21,0.08892215568862276,0.032746821836844714,2.715443841593599,"all"
21299916,"addyosmani/critical",3038,6,639.2546403009259,443,42,0.1458196181698486,0.06570151759904115,2.2194254181424977,"all"
21311893,"VodkaBears/Vide",2620,5,638.731860625,140,35,0.05343511450381679,0.05479607666001263,0.9751631459923664,"all"
21413198,"facebook/immutable-js",12072,13,635.3993139236111,1262,72.1637037037037,0.10453943008614977,0.11357220903826686,0.9204666438329681,"all"
21748166,"miguel-perez/smoothState.js",2803,3,625.8513159953703,989,17.949305555555554,0.35283624687834464,0.02867982394030523,12.302594590983027,"all"
21486287,"sahat/satellizer",6720,12,633.4270783796296,2863,67.85494212962962,0.42604166666666665,0.10712352604692778,3.9771064526015496,"all"
20893207,"github/octicons",3151,11,650.9360402777778,1572,69.67407407407407,0.4988892415106315,0.10703674364741218,4.660915723987396,"all"
21779020,"gaearon/react-hot-loader",3900,8,624.6585484606481,207,54.948125000000005,0.05307692307692308,0.08796505728675158,0.6033864435954502,"all"
21818328,"fians/Waves",2215,6,623.1436930324074,844,36.88708333333334,0.381038374717833,0.05919514831937001,6.436986569609599,"all"
20965586,"SwiftyJSON/SwiftyJSON",9381,2,649.0390919907408,284,14,0.030273958000213198,0.02157034941772001,1.4034987293874426,"major"
22282353,"ViccAlexander/Chameleon",5638,3,611.2753987962963,517,21,0.09169918410783966,0.03435440071913989,2.6692121588006987,"all"
21109196,"PureLayout/PureLayout",5117,3,644.6420416782407,304,21,0.05940981043580223,0.03257621849380047,1.8237172140501334,"major"
22757905,"mattt/Surge",2817,1,598.1075312152777,22,7,0.007809726659566915,0.011703581103178718,0.6672937616885294,"all"
21113349,"daimajia/AndroidViewAnimations",4746,1,644.4893106597223,417,7,0.08786346396965866,0.010861312801037073,8.089580475140092,"major"
22394357,"facebook/osquery",5922,7,607.7986989236111,409,49,0.06906450523471801,0.08061879712275985,0.8566799270094803,"all"
22458259,"Alamofire/Alamofire",15567,8,606.4035513310185,1446,56,0.09288880323761804,0.09234774413356162,1.0058589314674964,"all"
22553797,"getgrav/grav",3964,3,603.8811025925926,349,21,0.08804238143289607,0.0347750573910037,2.5317681130749943,"all"
22498444,"MoOx/postcss-cssnext",2625,15,605.3673929976852,939,100.46356481481482,0.3577142857142857,0.16595470118952865,2.1554935361894807,"all"
23009934,"jonom/jquery-focuspoint",2972,2,590.4986367708333,107,14,0.03600269179004038,0.02370877615663872,1.5185386015785223,"all"
22607013,"amazeui/amazeui",6880,6,602.051395300926,471,42,0.0684593023255814,0.06976148602563567,0.9813337734867666,"all"
21413198,"facebook/immutable-js",12072,1,635.3993139236111,601,7,0.049784625579854205,0.011016694300116215,4.51901670534046,"major"
23013268,"Moya/Moya",2520,6,590.331582800926,289,38.229490740740744,0.11468253968253968,0.0647593519549718,1.7709031393995458,"all"
23029617,"h2o/h2o",5502,9,589.651857337963,1149,63,0.2088331515812432,0.10684270593909301,1.9545850111685779,"all"
23059575,"weaveworks/weave",4111,10,588.429748113426,304,67.7893287037037,0.07394794453904159,0.11520377567763043,0.641888202917644,"all"
23059575,"weaveworks/weave",4111,1,588.429748113426,42,7,0.010216492337630747,0.01189606749564041,0.8588125732621151,"major"
23062124,"dcloudio/mui",2817,16,588.3499038888889,612,111.20733796296297,0.21725239616613418,0.18901564736885673,1.1493884193734212,"all"
22498444,"MoOx/postcss-cssnext",2625,2,605.3673929976852,47,14,0.017904761904761906,0.02312645207181407,0.7742113597521417,"major"
23069399,"FezVrasta/bootstrap-material-design",14798,4,588.155160150463,435,26.35616898148148,0.029395864305987295,0.044811591850590915,0.6559879507069923,"all"
23083156,"callemall/material-ui",14868,13,587.8510629282407,5222,91,0.3512241054613936,0.1548011150081197,2.2688732277087995,"all"
22553797,"getgrav/grav",3964,1,603.8811025925926,45,7,0.011352169525731584,0.011591685797001233,0.9793372357166882,"major"
23029617,"h2o/h2o",5502,1,589.651857337963,194,7,0.03525990548891312,0.011871411771010336,2.9701526801569504,"major"
23095954,"ReactiveX/RxAndroid",5970,7,587.493779837963,750,49,0.12562814070351758,0.08340513837187301,1.5062398211413264,"all"
23141830,"gaearon/normalizr",2701,6,586.2895918634259,368,36.19810185185185,0.13624583487597186,0.06174099345137969,2.206732144393884,"all"
23009934,"jonom/jquery-focuspoint",2972,1,590.4986367708333,19,7,0.00639300134589502,0.01185438807831936,0.5392940828035874,"major"
23301468,"daimajia/AndroidSwipeLayout",5040,3,581.4779331481482,884,21,0.17539682539682538,0.0361148700627469,4.856637310118698,"all"
23357588,"google/protobuf",8116,2,579.9898143634259,31,14,0.0038196155741744703,0.0241383549388119,0.15823843770036441,"all"
22458259,"Alamofire/Alamofire",15567,3,606.4035513310185,657,21,0.04220466371169782,0.034630404050085606,1.2187170455954728,"major"
22607013,"amazeui/amazeui",6880,2,602.051395300926,245,14,0.03561046511627907,0.02325382867521189,1.5313807293264832,"major"
20893207,"github/octicons",3151,2,650.9360402777778,1388,14,0.44049508092668993,0.0215074894209663,20.481008838589915,"major"
23013268,"Moya/Moya",2520,1,590.331582800926,63,7,0.025,0.011857742671986717,2.1083270814318786,"major"
23062124,"dcloudio/mui",2817,1,588.3499038888889,111,7,0.039403620873269436,0.01189768189597931,3.3118737933803266,"major"
23404839,"docker/kitematic",5725,9,578.7866254976852,722,62.481631944444445,0.12611353711790393,0.10795279156756246,1.168228586650078,"all"
23141830,"gaearon/normalizr",2701,2,586.2895918634259,189,14,0.06997408367271381,0.023878984369317017,2.9303626398208995,"major"
23527160,"ericchiang/pup",2617,2,574.5883652662037,887,14,0.33893771494077185,0.024365268853840914,13.910690539634333,"all"
23756696,"saeedalipoor/icono",3185,1,568.250438275463,78,7,0.024489795918367346,0.012318512276459883,1.9880481805555557,"all"
23095954,"ReactiveX/RxAndroid",5970,1,587.493779837963,313,7,0.052428810720268004,0.011915019767410431,4.400228597494195,"major"
23301468,"daimajia/AndroidSwipeLayout",5040,1,581.4779331481482,722,7,0.14325396825396824,0.012038290020915634,11.899860196512554,"major"
23974149,"Dogfalo/materialize",17304,6,562.8345810416666,1017,41.1481712962963,0.05877253814147018,0.0731088186161932,0.8039049085174574,"all"
24349480,"thoughtbot/Argo",2177,5,552.668227037037,117,35,0.053743683968764354,0.06332913362442034,0.8486407580987378,"all"
24430898,"yahoo/gifshot",2428,1,550.8082543287037,95,7,0.039126853377265236,0.012708596766639298,3.0787705437295156,"all"
23736449,"VincentGarreau/particles.js",5389,3,569.0471816087963,1420,14.002766203703704,0.2634997216552236,0.024607390487578595,10.708153787709994,"all"
23515024,"octalmage/robotjs",4704,3,575.0583617592592,1793,21,0.38116496598639454,0.03651803259717033,10.437719090483801,"all"
24560307,"babel/babel",14652,5,547.0826717476851,892,35,0.06087906087906088,0.06397570569762448,0.9515965508344743,"all"
24635156,"t4t5/sweetalert",12941,4,545.1838160416667,258,28,0.019936635499574994,0.05135882463147081,0.3881832507389305,"all"
25114751,"lecho/hellocharts-android",2152,1,533.2685282175926,69,7,0.032063197026022304,0.013126595007203857,2.4426134125739436,"all"
24120252,"vladikoff/chromeos-apk",5684,2,558.7148315972222,2475,9.76261574074074,0.43543279380717803,0.01747334272983577,24.919833631127464,"all"
24474598,"Aerolab/midnight.js",2823,2,549.7874385763889,1238,14,0.4385405596882749,0.02546438681147642,17.221720787348048,"all"
25135037,"symless/synergy",2773,3,532.6803437152778,68,21,0.02452217814641183,0.039423268096456514,0.6220229658894251,"all"
24993138,"google/brotli",3312,3,536.0437566666667,47,21,0.014190821256038648,0.03917590633008461,0.36223338744153055,"all"
25095239,"aFarkas/lazysizes",4447,13,533.7739205324074,2231,89.97314814814814,0.501686530245109,0.16856040485905593,2.9763011702813658,"all"
24968828,"sosedoff/pgweb",3334,9,536.5810482060185,2077,58.12612268518518,0.6229754049190162,0.1083268275678418,5.750887558567757,"all"
25714588,"BlackrockDigital/startbootstrap-sb-admin-2",2837,1,520.5845449652778,38,7,0.013394430736693691,0.013446423002179,0.9961333757329451,"all"
24306221,"kimmobrunfeldt/progressbar.js",4362,8,553.7255064236111,2526,49.165300925925926,0.579092159559835,0.0887900238576214,6.522040814950495,"all"
24349480,"thoughtbot/Argo",2177,2,552.668227037037,46,14,0.021129995406522738,0.02533165344976814,0.8341340784731184,"major"
25136308,"github/fetch",7183,10,532.6328242361111,1227,63.03893518518518,0.17081999164694417,0.11835345535753278,1.4433037981942796,"all"
25310522,"Hearst-DD/ObjectMapper",2768,3,528.9748807986111,119,21,0.04299132947976879,0.03969942763311482,1.082920637473072,"all"
25923208,"Workiva/go-datastructures",2384,1,516.0303563773148,12,7,0.0050335570469798654,0.013565093435863082,0.3710668909712235,"all"
25427817,"gaearon/react-dnd",2722,13,526.048040798611,548,78.19467592592594,0.20132255694342396,0.14864550356886796,1.3543804024327621,"all"
24635156,"t4t5/sweetalert",12941,1,545.1838160416667,58,7,0.004481879298354068,0.012839706157867703,0.3490640084164026,"major"
24474598,"Aerolab/midnight.js",2823,1,549.7874385763889,1227,7,0.434643995749203,0.01273219340573821,34.137401302223026,"major"
25714588,"BlackrockDigital/startbootstrap-sb-admin-2",2837,1,520.5845449652778,38,7,0.013394430736693691,0.013446423002179,0.9961333757329451,"major"
23736449,"VincentGarreau/particles.js",5389,2,569.0471816087963,1420,14,0.2634997216552236,0.024602529372730643,10.710269568757665,"major"
25804514,"CodisLabs/codis",3956,1,518.3831744097222,45,7,0.011375126390293226,0.013503524700566972,0.842382018216001,"all"
24120252,"vladikoff/chromeos-apk",5684,2,558.7148315972222,2111,14,0.371393384940183,0.02505750556142853,14.821642323084047,"major"
24306221,"kimmobrunfeldt/progressbar.js",4362,1,553.7255064236111,23,7,0.00527281063732233,0.012641642689012883,0.4170985343467301,"major"
25923208,"Workiva/go-datastructures",2384,1,516.0303563773148,12,7,0.0050335570469798654,0.013565093435863082,0.3710668909712235,"major"
25880891,"facebook/flow",6795,19,516.8888027777778,1074,132.6232523148148,0.15805739514348785,0.2565798516084949,0.6160163947115435,"all"
25095239,"aFarkas/lazysizes",4447,1,533.7739205324074,13,7,0.0029233190915223745,0.013114166374066986,0.22291307034987617,"major"
25427817,"gaearon/react-dnd",2722,2,526.048040798611,182,14,0.0668626010286554,0.026613538905583857,2.5123528767016694,"major"
25965034,"rengwuxian/MaterialEditText",2825,7,515.1883066203703,388,38.4215162037037,0.13734513274336282,0.07457761697999016,1.8416401368820052,"all"
26103342,"nate-parrott/Flashlight",4743,2,511.4391717824074,61,14,0.012861058401855367,0.027373734301987182,0.46983207552072004,"all"
25310522,"Hearst-DD/ObjectMapper",2768,1,528.9748807986111,38,7,0.013728323699421965,0.013233142544371607,1.0374197703523547,"major"
26066727,"knsv/mermaid",7471,4,512.6146179976852,292,28,0.03908445991165841,0.05462193042674105,0.7155451959735935,"all"
25804514,"CodisLabs/codis",3956,1,518.3831744097222,45,7,0.011375126390293226,0.013503524700566972,0.842382018216001,"major"
26316966,"cyclejs/core",3996,22,507.131391875,851,133.94746527777778,0.21296296296296297,0.2641277338059044,0.8062877755936826,"all"
26337322,"rancher/rancher",2995,24,506.7422678240741,787,160.14797453703704,0.262771285475793,0.3160343723145583,0.8314642598883168,"all"
26390092,"deepstreamIO/deepstream.io",2151,5,505.25644489583334,86,35,0.0399814039981404,0.06927175368780462,0.5771674870298422,"all"
25975629,"outpunk/evil-icons",3646,9,514.9882909837963,1690,52.03396990740741,0.46352166758091057,0.1010391319927012,4.58754601746177,"all"
25965034,"rengwuxian/MaterialEditText",2825,1,515.1883066203703,249,7,0.08814159292035398,0.013587264908863953,6.487073999922741,"major"
26516975,"tylertreat/comcast",4176,1,502.4736020486111,25,7,0.0059865900383141765,0.013931080103433562,0.4297290657914367,"all"
26730195,"CachetHQ/Cachet",4031,6,497.6769242013889,251,42,0.062267427437360454,0.08439209848316047,0.7378348039275886,"all"
26921116,"haifengl/smile",2247,1,493.9242946296296,33,7,0.014686248331108143,0.014172212373657319,1.0362706925283092,"all"
26783295,"Mashape/kong",4721,5,496.6122853125,376,35,0.07964414319000211,0.07047751542830999,1.1300645703240837,"all"
26820798,"sindresorhus/ava",3966,10,495.88716738425927,1544,68.87486111111112,0.38930912758446795,0.13889220298725838,2.8029588357827557,"all"
27382163,"iissnan/hexo-theme-next",3199,4,483.02166509259257,95,23.987314814814816,0.029696780243826194,0.04966095011538785,0.5979905776032345,"all"
25975629,"outpunk/evil-icons",3646,1,514.9882909837963,106,7,0.029072956664838178,0.013592542049116703,2.138890323810141,"major"
26516975,"tylertreat/comcast",4176,1,502.4736020486111,25,7,0.0059865900383141765,0.013931080103433562,0.4297290657914367,"major"
27494663,"docker/machine",3117,6,480.94876033564816,328,42,0.10522938723131216,0.08732739007516876,1.20499865094713,"all"
26316966,"cyclejs/core",3996,5,507.131391875,292,32.95945601851852,0.07307307307307308,0.06499194596622904,1.1243404392144702,"major"
26730195,"CachetHQ/Cachet",4031,2,497.6769242013889,126,14,0.03125775241875465,0.028130699494386825,1.1111615772295955,"major"
27574418,"ryanoasis/nerd-fonts",2342,6,479.4220233564815,80,42,0.034158838599487616,0.08760548734485288,0.3899166551636627,"all"
27576132,"aws/aws-sdk-go",2411,5,479.3814141087963,260,35,0.10783907092492742,0.07301075713389402,1.477029894747728,"all"
27653666,"mutualmobile/MMWormhole",2752,4,477.60757766203704,792,26.0215625,0.2877906976744186,0.05448314414813009,5.282196946856927,"all"
27442967,"fastlane/fastlane",6630,82,481.9006896412037,4699,326.2303356481481,0.7087481146304676,0.6769659032674159,1.046948023836434,"all"
27736734,"button/DeepLinkKit",2377,4,475.7041874537037,1212,28,0.5098864114429954,0.058860108316210705,8.662682180327677,"all"
27764811,"rey5137/material",3378,3,475.1046118287037,743,21,0.21995263469508586,0.04420079173546611,4.976214815595688,"all"
28266028,"xmartlabs/XLPagerTabStrip",2316,1,464.10674239583335,18,7,0.007772020725388601,0.015082737139013053,0.5152924600990008,"all"
28059374,"metafizzy/flickity",2564,3,468.6721378819444,111,21,0.043291731669266774,0.04480744277845202,0.9661727825736541,"all"
27835638,"aurelia/framework",5760,18,473.80221766203704,1568,107.25296296296295,0.2722222222222222,0.2263665279833419,1.2025727683655367,"all"
28167802,"weui/weui",7994,2,466.4358908101852,666,14,0.08331248436327246,0.03001484293089543,2.775709489970901,"all"
28796010,"rancher/os",2161,4,448.45974333333334,822,28,0.38037945395650163,0.06243592745221732,6.09231686752165,"all"
26509369,"coreos/rkt",5352,18,502.64196172453705,3066,122.96724537037036,0.5728699551569507,0.24464182208042576,2.3416681182525703,"all"
28691440,"Zhouzi/TheaterJS",2647,3,451.8807724189815,44,21,0.01662259161314696,0.04647243538950338,0.35768712084543486,"all"
28930512,"etsy/hound",2772,1,445.7916863310185,309,7,0.11147186147186147,0.015702401401003728,7.099032729142689,"all"
27576132,"aws/aws-sdk-go",2411,1,479.3814141087963,88,7,0.036499377851513894,0.014602151426778802,2.4995890526500015,"major"
27764811,"rey5137/material",3378,1,475.1046118287037,473,7,0.14002368265245707,0.01473359724515537,9.503699627631601,"major"
28059374,"metafizzy/flickity",2564,1,468.6721378819444,56,7,0.0218408736349454,0.014935814259484006,1.4623155628141793,"major"
27736734,"button/DeepLinkKit",2377,1,475.7041874537037,468,7,0.19688683214135466,0.014715027079052676,13.379984357733838,"major"
28691440,"Zhouzi/TheaterJS",2647,1,451.8807724189815,9,7,0.003400075557234605,0.015490811796501127,0.2194898241551532,"major"
27653666,"mutualmobile/MMWormhole",2752,2,477.60757766203704,631,14,0.2292877906976744,0.029312767750738305,7.8221133073283164,"major"
27442967,"fastlane/fastlane",6630,1,481.9006896412037,148,7,0.022322775263951735,0.014525814447810415,1.536765827771992,"major"
28266028,"xmartlabs/XLPagerTabStrip",2316,4,464.10674239583335,141,28,0.06088082901554404,0.060330948556052214,1.00911440102721,"major"
29278707,"shipitjs/shipit",2875,5,438.46932484953703,1632,31.125648148148148,0.5676521739130435,0.07098705971923822,7.99655847358901,"all"
29290473,"XX-net/XX-Net",6144,25,438.20960138888887,1912,148.73015046296297,0.3111979166666667,0.3394041344406155,0.9168948904513596,"all"
30165704,"Mango/slideout",5382,1,420.56389457175925,1,7,0.0001858045336306206,0.01664431990085068,0.011163239756111889,"all"
29703871,"facebook/stetho",4471,4,430.6692445023148,1669,28,0.3732945649742787,0.06501509071621088,5.74166029551046,"all"
29891188,"feross/standard",4672,1,426.55160255787035,65,7,0.013912671232876712,0.016410675655708758,0.8477817443206205,"all"
29946464,"cymcsg/UltimateRecyclerView",2899,1,425.5074449537037,32,7,0.011038289065194894,0.016450946001101384,0.6709820252559267,"all"
29950228,"facebook/fixed-data-table",2208,5,425.4306607060185,139,35,0.06295289855072464,0.08226957582680137,0.765202663536964,"all"
30039066,"SwiftBond/Bond",2290,18,423.7678189699074,696,102.7158449074074,0.30393013100436683,0.24238708157945674,1.2539039994370975,"all"
29703871,"facebook/stetho",4471,1,430.6692445023148,1470,7,0.3287855065980765,0.01625377267905272,20.22825796141492,"major"
30120110,"mikepenz/MaterialDrawer",4633,18,421.8754568287037,1408,111.00385416666667,0.3039067558817181,0.2631199619932812,1.1550121609149457,"all"
29028775,"facebook/react-native",29459,18,443.8521962037037,10236,113.08987268518518,0.3474659696527377,0.2547917384490831,1.363725416560845,"all"
29207621,"mholt/caddy",5149,4,439.78661341435185,1531,28,0.2973392891823655,0.06366724030687892,4.670208536590827,"all"
29891188,"feross/standard",4672,1,426.55160255787035,65,7,0.013912671232876712,0.016410675655708758,0.8477817443206205,"major"
24953448,"google/material-design-icons",22884,2,536.899974212963,8633,14,0.3772504806851949,0.02607562054835722,14.467555239407789,"all"
30329296,"lapwinglabs/x-ray",2596,1,417.5864324768518,5,7,0.001926040061633282,0.01676299672496671,0.11489831402070544,"all"
29857799,"facebook/infer",4996,8,427.1378869560185,3177,56,0.6359087269815853,0.13110520445536175,4.850369820353679,"all"
30039066,"SwiftBond/Bond",2290,3,423.7678189699074,351,21,0.15327510917030568,0.0495554382846878,3.093002795974995,"major"
30120110,"mikepenz/MaterialDrawer",4633,4,421.8754568287037,488,28,0.10533131879991366,0.06637029850107869,1.5870249370386929,"major"
30987756,"LeaVerou/awesomplete",4477,2,403.7178092013889,34,14,0.007594371230734867,0.03467768743641502,0.218998779681024,"all"
29278707,"shipitjs/shipit",2875,1,438.46932484953703,1436,7,0.4994782608695652,0.015964628773978855,31.286556545785597,"major"
29290473,"XX-net/XX-Net",6144,2,438.20960138888887,81,14,0.01318359375,0.031948181773351216,0.4126555258614676,"major"
30203935,"metabase/metabase",2388,6,419.8008424537037,1575,42,0.6595477386934674,0.10004744095917775,6.5923499129036385,"all"
30538630,"IonicaBizau/git-stats",3559,16,413.0220644212963,1944,74.11961805555555,0.5462208485529643,0.17945680010923354,3.0437456157720697,"all"
30794868,"Selz/plyr",4249,2,408.12830773148147,57,14,0.01341492115791951,0.034302937911405484,0.3910720764666383,"all"
30969188,"mxstbr/react-boilerplate",3359,3,404.0011870023148,892,17.16021990740741,0.26555522476927657,0.04247566705121856,6.251937714104909,"all"
31001422,"square/sqlbrite",2339,4,403.41693077546296,163,28,0.06968790081231295,0.0694071018441823,1.0040456806388636,"all"
31057802,"astoilkov/jsblocks",2711,1,402.22407096064813,494,7,0.18222058281077094,0.01740323492644688,10.47050066156717,"all"
30987756,"LeaVerou/awesomplete",4477,1,403.7178092013889,15,7,0.0033504578959124413,0.01733884371820751,0.19323421736560942,"major"
26509369,"coreos/rkt",5352,2,502.64196172453705,2118,14,0.3957399103139013,0.027852827790116778,14.208248918062266,"major"
31492490,"NativeScript/NativeScript",6288,9,393.24343232638887,714,63,0.11354961832061068,0.16020610853510836,0.7087720896467993,"all"
31791381,"Microsoft/Windows-universal-samples",2680,1,387.7260500462963,122,7,0.04552238805970149,0.018053984247806326,2.521459387294677,"all"
31504491,"labstack/echo",3181,3,392.91340126157405,429,21,0.13486325055014148,0.05344689168802283,2.523313260897521,"all"
30538630,"IonicaBizau/git-stats",3559,2,413.0220644212963,777,14,0.21831975273953358,0.03389649417305593,6.440776784316365,"major"
31315021,"Kinto/kinto",2681,13,397.08635097222225,1409,82.99810185185186,0.5255501678478179,0.20901776565384364,2.514380374337111,"all"
31844869,"peterramsing/lost",2534,10,386.2481682175926,345,57.36189814814815,0.13614838200473559,0.1485104729761032,0.9167594666986428,"all"
32018674,"TalAter/UpUp",3561,2,383.0958144097222,133,14,0.03734905925301882,0.03654438256280961,1.0220191622837298,"all"
32531480,"js-cookie/js-cookie",2329,6,374.9870085185185,103,42,0.04422498926577931,0.11200388025689657,0.3948522958699565,"all"
31492490,"NativeScript/NativeScript",6288,1,393.24343232638887,107,7,0.017016539440203562,0.01780067872612315,0.9559489108261453,"major"
32775739,"JakeWharton/RxBinding",2334,4,370.47333126157406,336,28,0.14395886889460155,0.07557898946369906,1.904747204429687,"all"
31315021,"Kinto/kinto",2681,2,397.08635097222225,18,14,0.006713912719134651,0.03525681496158843,0.19042879302765492,"major"
31791381,"Microsoft/Windows-universal-samples",2680,2,387.7260500462963,168,14,0.0626865671641791,0.03610796849561265,1.7360867912520728,"major"
31533997,"facebook/fresco",8540,9,392.2357475925926,3759,63,0.44016393442622953,0.16061769072980273,2.7404449187772864,"all"
32551735,"primer/primer",4718,6,374.6711626388889,273,38.058692129629634,0.057863501483679525,0.10157892019651085,0.5696408405576562,"all"
32578467,"danielgindi/ios-charts",8167,2,374.2002656365741,246,14,0.030121219542059506,0.037413121490397064,0.8050977395668738,"all"
32969220,"esp8266/Arduino",2383,2,367.42840037037035,104,14,0.043642467477968946,0.03810266159580453,1.1453915724032886,"all"
31504491,"labstack/echo",3181,1,392.91340126157405,246,7,0.07733417164413707,0.017815630562674274,4.340804630634896,"major"
33263118,"gorhill/uBlock",4893,5,361.90735475694447,368,35,0.07520948293480482,0.09670983344205829,0.777681857759222,"all"
32531480,"js-cookie/js-cookie",2329,1,374.9870085185185,49,7,0.0210390725633319,0.01866731337614943,1.1270541260754097,"major"
31844869,"peterramsing/lost",2534,5,386.2481682175926,264,19.92269675925926,0.10418310970797158,0.05158004205222748,2.0198337489232903,"major"
33581487,"callmecavs/layzr.js",4638,4,355.5240910648148,603,23.192685185185184,0.13001293661060803,0.06523519999930744,1.9929874762703004,"all"
33884891,"airbnb/airflow",2218,4,349.8987624652778,176,28,0.0793507664562669,0.08002314670312267,0.9915976779899667,"all"
33486016,"onevcat/Kingfisher",4117,13,357.0497249189815,1986,87.89592592592592,0.48239008987126547,0.24617278712613622,1.9595589565474356,"all"
33569135,"ReactiveX/RxSwift",3872,4,355.7588494444444,494,28,0.12758264462809918,0.07870499930985554,1.621023387927571,"all"
33581487,"callmecavs/layzr.js",4638,1,355.5240910648148,332,7,0.07158257869771453,0.019689242377456343,3.635618746797219,"major"
32969220,"esp8266/Arduino",2383,1,367.42840037037035,44,7,0.018464120856063786,0.019051330797902263,0.9691774843412443,"major"
35640229,"rollup/rollup",3903,1,318.7163609490741,226,7,0.05790417627466052,0.021963102173843188,2.6364297637162166,"all"
34887588,"facebook/PathPicker",2814,2,332.5226701273148,75,14,0.026652452025586353,0.04210239258165388,0.6330388937848668,"all"
34921511,"arkency/reactjs_koans",2576,1,331.81650123842593,10,7,0.0038819875776397515,0.02109599725714113,0.18401536226620782,"all"
34302698,"serverless/serverless",7623,5,342.49230314814815,897,34.6559837962963,0.11767020857929948,0.10118762809482915,1.162891262447851,"all"
34526884,"ant-design/ant-design",2942,6,339.0007433796296,1033,42,0.3511216859279402,0.1238935336285276,2.8340598225304894,"all"
29268051,"google/material-design-lite",19738,2,438.69158322916667,9380,14,0.47522545344006484,0.031913080932502384,14.891243325744332,"all"
35451268,"Khan/tota11y",2356,1,321.7544885300926,17,7,0.007215619694397283,0.021755718255800846,0.3316654320283516,"all"
33739333,"thoughtbot/administrate",2371,1,352.95553010416666,1181,7,0.4981020666385491,0.01983252677167039,25.115411282341437,"all"
36014638,"ipselon/react-ui-builder",3424,1,312.0859195601852,29,7,0.008469626168224298,0.022429720667516573,0.3776072958630411,"all"
35968578,"18F/web-design-standards",2975,1,312.85298861111113,16,7,0.005378151260504202,0.022374726324578226,0.24036724215019342,"all"
33486016,"onevcat/Kingfisher",4117,2,357.0497249189815,1281,14,0.31114889482632985,0.03921022485923145,7.935401950470442,"major"
36537989,"dthree/vantage",3095,1,303.5860174074074,53,7,0.017124394184168012,0.023057715436894173,0.7426752329837336,"all"
33569135,"ReactiveX/RxSwift",3872,1,355.7588494444444,152,7,0.03925619834710744,0.019676249827463885,1.995105708218549,"major"
34533286,"florent37/MaterialViewPager",4402,2,338.90599247685185,1715,14,0.38959563834620625,0.04130939054126119,9.431164034169548,"all"
34921511,"arkency/reactjs_koans",2576,1,331.81650123842593,10,7,0.0038819875776397515,0.02109599725714113,0.18401536226620782,"major"
35732214,"realm/SwiftLint",3528,9,316.9435118402778,1797,62.704282407407405,0.5093537414965986,0.19784056169292066,2.574566798325183,"all"
35866694,"RocketChat/Rocket.Chat",6583,17,314.33435868055557,1171,85.26885416666669,0.17788242442655325,0.2712680043142269,0.6557442145683381,"all"
36040894,"gatsbyjs/gatsby",2498,5,311.7054414351852,295,31.303090277777777,0.11809447558046438,0.10042522881104986,1.1759443018313578,"all"
36376183,"react-toolbox/react-toolbox",2952,1,306.01036137731484,47,7,0.01592140921409214,0.02287504242828205,0.6960165981772066,"all"
36535156,"reactjs/redux",16257,15,303.65568085648147,2069,45.585532407407406,0.12726825367533987,0.15012244223072105,0.8477630112074989,"all"
37829238,"chrissimpkins/Hack",7673,1,280.70112253472223,4,7,0.0005213084842955819,0.02493755613369203,0.020904553818377778,"all"
37834277,"openstf/stf",3304,1,280.551754375,26,7,0.007869249394673124,0.024950833102413746,0.3153902461842788,"all"
37175929,"mist64/xhyve",2685,2,292.45349215277776,212,14,0.07895716945996276,0.04787085938671711,1.6493785670760543,"all"
36804486,"tqdm/tqdm",2556,6,299.10110784722224,519,35.03868055555556,0.20305164319248825,0.11714660907726546,1.7333121700395364,"all"
36814724,"PaoloRotolo/AppIntro",3740,2,298.98323640046294,108,14,0.028877005347593583,0.04682536776492772,0.616695751169786,"all"
37448451,"mattermost/platform",7410,7,287.3663541782407,1522,49,0.20539811066126856,0.17051404692146893,1.2045817595066854,"all"
36674234,"equinusocio/material-theme",5997,11,300.9559788425926,2745,52.93467592592593,0.4577288644322161,0.17588843434677892,2.6023818230695315,"all"
37931301,"erikras/react-redux-universal-hot-example",4743,1,278.9572736226852,139,7,0.029306346194391736,0.025093448574021158,1.1678883477471536,"all"
38003903,"davezuko/react-redux-starter-kit",3099,13,277.87494099537037,444,61.291863425925925,0.14327202323330107,0.22057355444277754,0.6495430678226184,"all"
38331796,"FormidableLabs/spectacle",2498,2,271.7936127199074,83,14,0.03322658126501201,0.05150967257802146,0.6450551828820861,"all"
37829238,"chrissimpkins/Hack",7673,1,280.70112253472223,4,7,0.0005213084842955819,0.02493755613369203,0.020904553818377778,"major"
34533286,"florent37/MaterialViewPager",4402,1,338.90599247685185,1679,7,0.3814175374829623,0.020654695270630595,18.46638415553431,"major"
36804486,"tqdm/tqdm",2556,2,299.10110784722224,49,14,0.01917057902973396,0.046806914560647686,0.4095672447047253,"major"
37448451,"mattermost/platform",7410,2,287.3663541782407,230,14,0.0310391363022942,0.048718299120419695,0.6371145311451261,"major"
38307428,"graphql/graphql-js",3320,2,272.13986774305556,221,14,0.06656626506024096,0.051444134650709405,1.2939524692602256,"all"
36535156,"reactjs/redux",16257,3,303.65568085648147,1332,21,0.08193393615058128,0.06915727688929801,1.1847478650979162,"major"
38366638,"reactjs/reselect",2191,5,271.1892686226852,299,34.77678240740741,0.13646736649931537,0.1282380478550334,1.064172207717828,"all"
38003903,"davezuko/react-redux-starter-kit",3099,1,277.87494099537037,92,7,0.02968699580509842,0.025191188435076,1.1784674582387902,"major"
24953448,"google/material-design-icons",22884,2,536.899974212963,9053,14,0.3956039153994057,0.02607562054835722,15.171409426892009,"major"
38565895,"gaearon/redux-devtools",3661,8,267.19395065972225,806,49.35098379629629,0.22015842665938268,0.18470097722813314,1.19197218099964,"all"
38934449,"reactjs/react-redux",2629,18,260.9213281712963,704,75.55938657407407,0.26778242677824265,0.2895868540285404,0.924705051534733,"all"
38331796,"FormidableLabs/spectacle",2498,1,271.7936127199074,66,7,0.02642113690952762,0.02575483628901073,1.0258708932582574,"major"
40008106,"MarshallOfSound/Google-Play-Music-Desktop-Player-UNOFFICIAL-",2228,12,241.06513967592593,1688,71.89325231481482,0.7576301615798923,0.29823164150347065,2.5404083810841227,"all"
36674234,"equinusocio/material-theme",5997,2,300.9559788425926,1719,14,0.2866433216608304,0.04651843121323184,6.161930103509095,"major"
38366638,"reactjs/reselect",2191,2,271.1892686226852,88,14,0.040164308534915566,0.05162446165773128,0.7780092468799732,"major"
41578337,"nathancahill/Split.js",2207,3,212.53348479166667,2,15.573032407407407,0.0009062075215224287,0.07327331230969407,0.01236749770083121,"all"
42283287,"developit/preact",2260,16,199.54089172453703,337,67.74467592592592,0.1491150442477876,0.33950272217609584,0.4392160489671817,"all"
38565895,"gaearon/redux-devtools",3661,3,267.19395065972225,414,21,0.11308385686970773,0.07859459373293969,1.4388248796597989,"major"
38934449,"reactjs/react-redux",2629,4,260.9213281712963,314,28,0.1194370483073412,0.10731203997864769,1.112988331328955,"major"
41578337,"nathancahill/Split.js",2207,1,212.53348479166667,2,7,0.0009062075215224287,0.03293598656635995,0.027514206070511575,"major"
42586612,"cmusatyalab/openface",4214,2,194.1184051736111,3219,14,0.7638822971048884,0.07212093045725883,10.591686661025394,"all"
43209178,"una/CSSgram",3480,1,184.0334425462963,149,7,0.042816091954022986,0.038036565002249785,1.125656114096804,"all"
43568832,"PerfectlySoft/Perfect",6471,1,177.887148125,109,7,0.01684438263019626,0.03935079107053395,0.4280570268588428,"all"
41215439,"CosmicMind/Material",4778,38,218.96940319444445,3431,135.50081018518517,0.7180828798660528,0.6188116157254203,1.1604224316705154,"all"
38558578,"jiahaog/nativefier",5191,5,267.4035231018519,3377,23.924189814814817,0.6505490271623965,0.08946849142934546,7.271264070392249,"all"
44455683,"antelle/keeweb",2649,1,162.7478788888889,49,7,0.01849754624386561,0.043011313252070305,0.43006234511975167,"all"
41296876,"donnemartin/saws",2738,3,217.22041341435184,1752,15.43869212962963,0.6398831263696129,0.07107385483232669,9.003073322520468,"all"
43330374,"xmartlabs/Eureka",2811,6,181.72059837962962,873,42,0.3105656350053362,0.2311240463354543,1.3437184054599842,"all"
42283287,"developit/preact",2260,2,199.54089172453703,53,14,0.023451327433628318,0.07016105761082181,0.334249913445021,"major"
44111975,"luin/medis",2306,2,168.05520313657408,1705,14,0.7393755420641804,0.08330595981977758,8.875421922557887,"all"
46567181,"codeinthedark/editor",2228,1,128.9993410763889,699,7,0.3137342908438061,0.054263843067654464,5.781645255988448,"all"
45717250,"tensorflow/tensorflow",20385,2,142.5542336574074,565,12.85443287037037,0.027716458180034338,0.0901722280747039,0.3073724446186737,"all"
43330374,"xmartlabs/Eureka",2811,1,181.72059837962962,485,7,0.17253646389185343,0.038520674389242386,4.47906135153328,"major"
44455683,"antelle/keeweb",2649,1,162.7478788888889,49,7,0.01849754624386561,0.043011313252070305,0.43006234511975167,"major"
40008106,"MarshallOfSound/Google-Play-Music-Desktop-Player-UNOFFICIAL-",2228,3,241.06513967592593,1344,21,0.6032315978456014,0.08711338366149161,6.924671875789614,"major"
45632603,"reactjs/react-router-redux",2541,3,143.81883947916666,365,21,0.14364423455332545,0.14601703139901934,0.9837498624444038,"all"
43568832,"PerfectlySoft/Perfect",6471,1,177.887148125,109,7,0.01684438263019626,0.03935079107053395,0.4280570268588428,"major"
46131737,"kdzwinel/betwixt",2923,2,135.9450953125,160,14,0.05473828258638385,0.10298275173383703,0.531528645960608,"all"
47495360,"phanan/koel",5708,3,113.10028295138889,159,21,0.027855641205325857,0.18567592805250463,0.15002290010070105,"all"
40508605,"facebook/relay",6037,7,230.72806212962962,4093,49,0.6779857545138314,0.21237121981491094,3.1924559038871654,"all"
42751014,"zenorocha/clipboard.js",11262,6,191.68929105324074,6464,20.098738425925927,0.5739655478600604,0.10485060649707136,5.474127113190253,"all"
29268051,"google/material-design-lite",19738,1,438.69158322916667,9109,7,0.4614955922585875,0.015956540466251192,28.922033145885955,"major"
47775741,"milligram/milligram",3501,2,108.89900960648148,419,14,0.11968009140245645,0.12855947956359323,0.9309316730957634,"all"
49910095,"qutheory/vapor",3445,2,69.66688012731481,148,14,0.042960812772133525,0.2009563220631566,0.21378184239773151,"all"
46131737,"kdzwinel/betwixt",2923,2,135.9450953125,177,14,0.06055422511118714,0.10298275173383703,0.5880035645939227,"major"
45646037,"plotly/plotly.js",4390,8,143.63235824074073,3717,56,0.8466970387243736,0.3898842899045003,2.1716623640613135,"all"
48863418,"coryhouse/react-slingshot",2850,3,87.69004261574074,361,21,0.12666666666666668,0.23947986993258014,0.5289240665711347,"all"
45632603,"reactjs/react-router-redux",2541,3,143.81883947916666,326,21,0.12829594647776466,0.14601703139901934,0.8786368634434949,"major"
43076202,"hacksalot/HackMyResume",7047,20,185.99809659722223,4773,75.92081018518519,0.6773094934014474,0.4081805758990709,1.659337884732964,"all"
47495360,"phanan/koel",5708,1,113.10028295138889,58,7,0.010161177295024528,0.06189197601750154,0.16417600388378606,"major"
47775741,"milligram/milligram",3501,1,108.89900960648148,252,7,0.07197943444730077,0.06427973978179662,1.1197841604779588,"major"
48301282,"apex/apex",2209,7,99.61435282407407,1653,40.08400462962963,0.7483023992756903,0.4023918591372148,1.8596360296158991,"all"
38558578,"jiahaog/nativefier",5191,1,267.4035231018519,3274,7,0.6307069928722789,0.026177665569999824,24.093324562717424,"major"
47656654,"HunterLarco/voxel.css",3119,2,110.6182279050926,2674,14,0.8573260660468098,0.12656141998596845,6.773992154495891,"all"
51094210,"google/EarlGrey",2530,1,52.86343458333333,1973,7,0.7798418972332016,0.13241667052422176,5.889303017104273,"all"
50301368,"p-e-w/maybe",5709,4,63.83904451388889,2967,27.046238425925928,0.5197057277982133,0.42366295786337654,1.2266961700385635,"all"
48863418,"coryhouse/react-slingshot",2850,1,87.69004261574074,84,7,0.029473684210526315,0.07982662331086005,0.36922123206627677,"major"
47656654,"HunterLarco/voxel.css",3119,1,110.6182279050926,3,7,0.0009618467457518436,0.06328070999298423,0.015199683218764156,"major"
50586840,"mjmlio/mjml",2967,4,60.023879837962966,1403,27.936469907407407,0.4728682170542636,0.4654225948542997,1.0159975520790836,"all"
47722514,"callmecavs/bricks.js",3133,2,109.68191997685186,2138,14,0.6824130226619853,0.12764182103080135,5.3463121816266765,"all"
52645453,"jonsuh/hamburgers",2267,3,30.55741403935185,1580,17.015046296296298,0.6969563299514777,0.556822192950762,1.2516676576019796,"all"
52113921,"facebook/draft-js",5713,2,37.76339636574074,366,14,0.06406441449326099,0.37072936619389757,0.17280641981772288,"all"
51308720,"IBM-Swift/Kitura",2597,3,48.93498571759259,1975,21,0.7604928763958414,0.4291408220938808,1.772128954512448,"all"
51071818,"so-fancy/diff-so-fancy",4402,7,53.12899015046296,3925,36.06356481481481,0.8916401635620173,0.6787925897458557,1.3135679101857212,"all"
50586840,"mjmlio/mjml",2967,1,60.023879837962966,370,7,0.12470508931580722,0.11662025212126906,1.0693261851820646,"major"
51094210,"google/EarlGrey",2530,1,52.86343458333333,1973,7,0.7798418972332016,0.13241667052422176,5.889303017104273,"major"
47722514,"callmecavs/bricks.js",3133,1,109.68191997685186,2025,7,0.6463453558889244,0.06382091051540068,10.127485657431263,"major"
43076202,"hacksalot/HackMyResume",7047,1,185.99809659722223,2697,7,0.38271604938271603,0.037634793732101775,10.169208103199098,"major"
45646037,"plotly/plotly.js",4390,1,143.63235824074073,3049,7,0.6945330296127563,0.04873553623806254,14.251059559909486,"major"
42751014,"zenorocha/clipboard.js",11262,1,191.68929105324074,6364,7,0.565086130349849,0.03651742860301875,15.474422815825964,"major"

==> images2/releases/releases-ratios.pdf.txt <==
           [,1]        [,2]
[1,] 0.00000000 0.000000000
[2,] 0.01129307 0.005677419
[3,] 0.03206961 0.014623831
[4,] 0.10220817 0.043075828
[5,] 0.23745691 0.095054512
[1] "All"   "Major"

            [,1]        [,2]
[1,] 0.002369826 0.002380923
[2,] 0.009215649 0.005498834
[3,] 0.023968757 0.008522131
[4,] 0.056028492 0.015488956
[5,] 0.123893534 0.029312768
[1] "All"   "Major"

          [,1]     [,2]
[1,] 0.0000000 0.000000
[2,] 0.8082917 0.811160
[3,] 1.2569195 1.531573
[4,] 1.9864537 2.982004
[5,] 3.7160099 6.161930
[1] "All"   "Major"


